A unified framework for polycrystal plasticity with grain boundary evolution

Plastic deformation in polycrystals is governed by the interplay between intra-granular slip and grain boundary-mediated plasticity. However, while the role played by bulk dislocations is relatively well-understood, the contribution of grain boundaries (GBs) has only recently begun to be studied. GB plasticity is known to play a key role along with bulk plasticity under a wide range of conditions, such as dynamic recovery, superplasticity, severe plastic deformation , etc., and developing models capable of simultaneously capturing GB and bulk plasticity has become a topic of high relevance. In this paper we develop a thermodynamically-consistent polycrystal plasticity model capable of simulating a variety of grain boundary-mediated plastic processes in conjunction with bulk dislocation slip. The model starts from the description of a single crystal and creates lattice strain-free polycrystalline configurations by using a specially-designed multiplicative decomposition developed by the authors. This leads to the introduction of a particular class of geometrically necessary dislocations (GND) that define fundamental GB features such as misorientation and inclination. The evolution of the system is based on an energy functional that uses a non-standard function of the GND tensor to account for the grain boundary energy, as well as for the standard elastic energy. Our implementation builds on smooth descriptions of GBs inspired on diffuse-interface models of grain evolution for numerical convenience. We demonstrate the generality and potential of the methodology by simulating a wide variety of phenomena such as shear-induced GB sliding, coupled GB motion, curvature-induced grain rotation and shrinkage, and polygonization via dislocation sub-grain formation.

==> Figures/kwc_1d/ge_kwc_Nov26_phi0.txt <==
0                         1
0.08332340897903528       0.999933524066331
0.08578720338668662       0.9999316146217899
0.08840114154447434       0.9999295923439098
0.17157440677337324       0.9998671419368061
0.24997022693711482       0.9998116457291345
0.2573616101600599        0.9998065819450487
0.2652034246334134        0.9998012413284465
0.3431488135467465        0.9997499346465173
0.41661704489519363       0.9997045320987935
0.42893601693343314       0.9996972000412124
0.44200570772235326       0.9996895093752717
0.5147232203201197        0.9996483781291337
0.5832638628532723        0.9996121831753078
0.6003813503813042        0.9996035305957512
0.6180722497278137        0.9995946362772776
0.6891697440022706        0.9995598092865816
0.7538431580220645        0.999529350811873
0.7787623104538439        0.9995179255559918
0.8061567092836401        0.9995055648077172
0.8683548769054177        0.9994782754117978
0.9249330712134685        0.9994543867666655
0.9579474433569912        0.9994408588539994
0.9942411688394667        0.9994263371800084
1.0475400098085645        0.9994056758825961
1.0960229844048723        0.9993875680313654
1.1371325762601376        0.9993727264975892
1.182325628395293         0.9993569533941516
1.2267251427117114        0.9993420106989774
1.2761219228558147        0.9993256681841225
1.311979484338115         0.9993139760697944
1.336632922781111         0.9993060207735588
1.3972338259645185        0.9992867548707015
1.4805028694960567        0.9992609528027667
1.4824881675909218        0.9992603471016984
1.48537571403447          0.9992594669180914
1.5677425092173254        0.9992347527627857
1.6243728162110038        0.9992182013057573
1.652996850843729         0.9992099718539631
1.694629505213125         0.9991981660787218
1.7382511924701325        0.9991860043752308
1.768242762925951         0.999177766282531
1.8228492741187106        0.9991629691115149
1.8846890412081942        0.9991463735803319
1.9023572231349357        0.9991416230304324
1.9194924527042947        0.9991370088185028
1.9905379600978912        0.9991178044130585
2.063793176471083         0.9990978793274945
2.0787186970608467        0.9990938042931945
2.093193996376205         0.9990898472134014
2.1668994340238013        0.9990696226708412
2.2428973117339726        0.9990486363082276
2.2550801709867563        0.9990452595459979
2.266895540048114         0.9990419813329395
2.343260907949712         0.9990207149186652
2.4220014469968625        0.9989986445225305
2.4314416449126672        0.9989959887888425
2.443565636503104         0.9989925642505595
2.5097584208309143        0.9989734692425997
2.543929898077092         0.9989633481526665
2.5880751967491604        0.9989500073836372
2.6626770615891098        0.9989267820986748
2.666391972667407         0.9989256032119549
2.6735880416588427        0.9989233135861959
2.7447087485856536        0.9989002567275533
2.781424225101129         0.9988880496781322
2.823025524503901         0.9988739679304321
2.900171388613148         0.9988471508910386
2.901709887712939         0.9988466047453249
2.9114863532029283        0.9988431233891594
3.004612846178876         0.9988090217573641
3.0174187809889292        0.9988042825415987
3.089155696809649         0.9987767017371488
3.121487893750878         0.998763698131898
3.1736985474404227        0.9987419482481105
3.225557006512827         0.9987194263607061
3.2582413980711955        0.9987047612902494
3.329626119274776         0.9986714672280235
3.342784248701971         0.998665140863566
3.3997549972902337        0.9986370694772059
3.4278811162212333        0.9986228273341415
3.4362028560996554        0.9986185636835706
3.5141227189811777        0.9985775381541618
3.54796096138976          0.9985591011596366
3.6003643217411225        0.9985298068875706
3.640058543904256         0.998506623568495
3.6896865377737376        0.9984771403822599
3.7393503212990877        0.9984460213168007
3.789105818933954         0.9984132251076688
3.83864209869392          0.9983789629235387
3.8885251000941707        0.9983428370997858
3.9379338760887506        0.9983054483887088
3.9879443812543864        0.9982659763586108
4.037225653483581         0.9982254777123118
4.087363662414603         0.9981826428841442
4.1365174308784125        0.9981390508943467
4.18678294357482          0.9980928366763856
4.235809208273244         0.9980461679348144
4.286202224735037         0.9979965577353348
4.332632146402256         0.9979484486618202
4.3862154731275975        0.9978916967068345
4.432541926671626         0.9978397480369006
4.487109930010575         0.9977751285895247
4.532451706941            0.9977186133948073
4.58800438689355          0.9976458801564364
4.63236148721037          0.9975850447355402
4.688898843776527         0.9975039514075703
4.732271267479742         0.9974390420590993
4.789793300659505         0.9973493423429259
4.8321810477491125        0.997280605365485
4.890687757542482         0.9971820529625028
4.9320908280184845        0.9971097346546969
4.99158221442546          0.9970020832663019
5.032277365744109         0.9969244174817469
5.093100562801353         0.9968053887925346
5.130826311700681         0.996727229883029
5.193295201878312         0.9965905175722807
5.22937525765725          0.9965074147455864
5.29348984095527          0.9963522567775934
5.327924203613824         0.9962649720694194
5.393684480032231         0.9960906064084724
5.426473149570394         0.9959999018545278
5.493879119109192         0.9958055664649182
5.525022095526966         0.9957122041009121
5.594073758186152         0.9954971369469308
5.623571041483537         0.9954018788085717
5.694268397263111         0.9951653178545097
5.72343536404215          0.9950623239242693
5.7846861628368025        0.9948396605028079
5.805475466845444         0.9947605635619712
5.869152882182718         0.994507183135755
5.88751556964874          0.9944310046865681
5.953619601528635         0.994145238463013
5.969555672452037         0.9940736472980598
6.038086320874549         0.9937538264845815
6.051595775255333         0.9936884913964463
6.122553040220465         0.9933329472004608
6.133635878058627         0.9932755369817281
6.20701975956638          0.9928826006106508
6.215675980861922         0.9928347840539045
6.291486478912297         0.9924027867151514
6.30140032642451          0.9923443584100529
6.368496468000093         0.991933728962823
6.4315351505272496        0.9915206047031151
6.443664092313658         0.9914380806852672
6.456573708483262         0.9913491683137252
6.5188317166272265        0.990904790171908
6.577324838854522         0.9904637568890226
6.593999340940795         0.9903338574227463
6.611747090542014         0.9901935620213871
6.669166965254361         0.9897252824377809
6.723114527181794         0.9892653077304415
6.744334589567925         0.9890790652170126
6.766920472600766         0.9888775395330383
6.819502213881493         0.9883952057604414
6.859533989732901         0.9880130588181044
6.874983947795            0.9878611103358339
6.888664937822679         0.9877244849874366
6.930465681708508         0.9872949698004679
6.977671310737853         0.9867880479054973
6.985947415622014         0.9866967841543435
6.993275934439546         0.9866153745420487
7.041429149535519         0.9860665533974606
7.095808631742806         0.9854177469128713
7.096910883449028         0.9854042775298192
7.0978869310564185        0.9853923397869411
7.152392617362534         0.9847099565514195
7.202497927673289         0.9840553807221143
7.213925028583339         0.9839024989058117
7.260756188125178         0.9832579469278486
7.301434997548556         0.9826738046919515
7.3137383844897546        0.9824926860089596
7.327902561979599         0.9822816189339814
7.366720580854328         0.9816891531906317
7.400438959972984         0.9811578484890929
7.419702777218903         0.980847348472865
7.441880095375863         0.9804836226302891
7.472684973583477         0.9799672718556599
7.499442922397412         0.9795082557365073
7.52566716994805          0.9790489233390163
7.555857628772123         0.978508509994734
7.578649366312624         0.9780923029229339
7.6078169619611415        0.9775526350428161
7.654694254939357         0.9766475083448949
7.705752993354976         0.9756086367081348
7.730739143566094         0.9750801118225993
7.753679057872437         0.9745832159542633
7.806784032192828         0.9733901133560476
7.864625959917895         0.9720225586227929
7.882828920819563         0.9715775129452392
7.899541153783732         0.9711627286763551
7.958873809446295         0.9696423105901743
8.023498926480816         0.9679013529865855
8.034918698073032         0.967584506290853
8.045403249695026         0.9672911732090916
8.120015732141834         0.9651351258901948
8.162756050409397         0.9638514175010554
8.194650112131526         0.96285207768899
8.225985136857542         0.9618357959985775
8.272217970487647         0.9602724322113371
8.312526849795297         0.9588496720545829
8.351908738447971         0.9574059082284774
8.397078347164262         0.9556845861617972
8.431599506408299         0.9543219625434772
8.461697363975517         0.9531006430653857
8.511290274368623         0.9510205951563364
8.56817155747098          0.9485311808954104
8.590981042328945         0.9475018060670558
8.610867878155739         0.946589793250352
8.67067181028927          0.9437655952756339
8.71829648996011          0.9413926616705754
8.72202217373412          0.9412022528264485
8.728819742440063         0.9408530639013587
8.773372537178975         0.9385073123194767
8.797791506905666         0.9371796005730609
8.824722900623824         0.9356807737547194
8.873859652492857         0.932852870682298
8.876073264068676         0.9327226371321757
8.877286523851216         0.9326511535934721
8.940213038522925         0.928827549941568
8.943120581149536         0.9286457963718193
9.0046623018963           0.9246934423525789
9.008954638447852         0.9244102751360069
9.069111565269669         0.9203387517342044
9.076345053042417         0.9198178265943608
9.113078403601484         0.9171615232052908
9.153540313021113         0.9142144709979493
9.157045241933302         0.9139581464829718
9.16022719217398          0.9137252983277271
9.20101208026512          0.910728621567248
9.24410933130554          0.9075375934559515
9.244978918596933         0.9074729484581191
9.245936771928617         0.9074017299364893
9.288945756928749         0.9041911271555853
9.3279914704371           0.9012547119790344
9.332912595260563         0.9008831576596467
9.338333230836119         0.9004735101793329
9.383243440582268         0.8970422233832459
9.418430852639833         0.8944117639348343
9.427550503624024         0.8937564902913439
9.437739265137537         0.8930374351044386
9.471537986727556         0.8907506702791903
9.501790195909619         0.8888322663616877
9.515525469831088         0.8880013009956723
9.530870950765737         0.8871024937417352
9.559512952934618         0.8855083824407892
9.585149539179406         0.884173757443017
9.60350043603815          0.8832719146145417
9.624002636393937         0.882317136187553
9.64748791914168          0.8812918975169296
9.668508882449192         0.8804362371788224
9.69147540224521          0.8795683311479523
9.717426245402981         0.8787746944634145
9.73555034478161          0.878300071920556
9.751489639886154         0.8779368036053777
9.779625287318005         0.8774192257676889
9.81161749693532          0.8770225175597407
9.823700229854404         0.8769257926893499
9.83432642659077          0.8768647899011337
9.867775172390802         0.8768197726855395
9.905808748467656         0.8770396831123625
9.911850114927203         0.877101165756258
9.917163213295389         0.8771612524064346
9.955925057463599         0.8777699719015051
9.999999999999998         0.8788261911212805
10.043161506103386        0.8803268977655778
10.085884156282262        0.8820749869594591
10.086323012206782        0.8820942995405785
10.086766376150386        0.8821138385026727
10.129484518310171        0.8841283964462825
10.171768312564534        0.8863797441217637
10.172646024413565        0.8864291884826899
10.17353275230077         0.8864792527388912
10.215807530516958        0.8889966756498009
10.257652468846807        0.8917404626081935
10.25896903662035         0.8918308579476154
10.260299128451159        0.891922433829936
10.30213054272374         0.8949317353761328
10.339568043083723        0.8977669138539189
10.34431169514556         0.898126255250874
10.3499526535122          0.8985535987189694
10.386492847567377        0.9013225534064233
10.417220599059897        0.9036520838680363
10.428673999989195        0.9045206298427815
10.442293919189929        0.9055536400949353
10.47085515241101         0.9077204845599482
10.494873155036068        0.9095432805182799
10.513036304832829        0.9109221175579242
10.53463518486766         0.9125622037373011
10.555217457254649        0.9141255288367086
10.572525711012242        0.91544050380465
10.597774150497967        0.9173526551717636
10.621584153744184        0.9190514472353475
10.63888078171213         0.9202613534797282
10.65870420395482         0.921627856209678
10.684069912531202        0.9233450151741847
10.706202378813643        0.9248145039904736
10.729259043350273        0.9263168186170346
10.755683962557923        0.9280027884023371
10.774448174169343        0.9291767638082774
10.7908206038831          0.930185342426995
10.819637304988417        0.9319248507479138
10.852663721161019        0.9338625367355868
10.864826435807487        0.9345610794359432
10.875438828952559        0.9351639625449123
10.910015566626559        0.9370854498723663
10.95012081246783         0.9392385607036143
10.970527710869815        0.9403083982932781
11.017937236313191        0.9427268449119227
11.031039855113074        0.9433787081464521
11.085753660158552        0.9460234172665932
11.091551999356325        0.9462963794318878
11.139588213332315        0.9485038297079013
11.152064143599583        0.9490614121495861
11.153570084003913        0.9491282777676264
11.206759083536518        0.9514362387925163
11.243775398919526        0.9529762811303397
11.261305558355637        0.9536866674644792
11.288121023964415        0.9547497673166137
11.31585203317475         0.9558191935289024
11.345637926278329        0.9569327482522223
11.390269710225907        0.9585565117818328
11.435279925152152        0.9601396090339137
11.464687387277062        0.9611444024997138
11.493847601200857        0.9621177072181453
11.539105064328217        0.9635828656825456
11.584746263541136        0.9650044761766925
11.61224818753033         0.9658336557588367
11.640465225066519        0.966662785349023
11.683369792794807        0.9678815506497218
11.72518701612804         0.96902073138187
11.754491398059292        0.9697903910508412
11.78455776160731         0.9705555275606463
11.825613003323774        0.9715601769621951
11.895291313671725        0.9731961461927727
11.912080917328327        0.9735774447123209
11.99273296814287         0.9753392379896864
11.997843589268138        0.9754470785412658
12.003777079657608        0.9755717289314676
12.073826247995195        0.9769983412082341
12.134160846353915        0.9781606332677901
12.14980890672225         0.9784520320583661
12.167976486265601        0.9787851580857518
12.225791565449306        0.9798081510916612
12.275588724564962        0.980643990586313
12.301774224176365        0.9810666983081208
12.332175892873607        0.9815429296734538
12.377756882903418        0.9822276737077441
12.417252945769617        0.982801005589111
12.452596764297938        0.9833002086323654
12.491819051991923        0.9838388737708693
12.52743664569246         0.9843140718720116
12.55953221793417         0.9847308974931617
12.602276527086978        0.985269263426683
12.649711401435047        0.9858443026171212
12.6771164084815          0.9861657832963787
12.70181149009872         0.9864487357974179
12.75195628987602         0.9870036314810994
12.807603750878176        0.9875885847563773
12.831938249214748        0.9878345672653099
12.884024134128769        0.9883412472278379
12.926829405831379        0.9887374176570161
12.939569731640363        0.9888522082906779
13.013130581942148        0.9894946289102593
13.028264056121825        0.9896224866806542
13.099431758052923        0.9902040574511831
13.11695838060329         0.9903422955673599
13.18573293416369         0.9908657032797868
13.205652705084752        0.9910116349507948
13.272034110274458        0.991479566396071
13.294347029566215        0.991630504830959
13.35833528638523         0.9920456468000359
13.383041354047677        0.9921989052078526
13.444636462495996        0.992563944491681
13.47173567852914         0.9927168360814758
13.543689530589893        0.993110254400599
13.58006326305864         0.993297310503197
13.646054257855024        0.9936246765616435
13.684422507079457        0.9938078994981574
13.748418985120152        0.994101869417266
13.78878175110027         0.994279794271451
13.850783712385281        0.9945418329674661
13.893140995121087        0.9947129948230775
13.953148439650409        0.9949445672122443
13.9975002391419          0.9951075011530376
14.055513166915539        0.9953100721516002
14.101859483162714        0.9954633132613308
14.157877894180668        0.9956383477855342
14.206218727183531        0.9957804311479568
14.261276636931797        0.9959384535493252
14.31060626401451         0.9960723381835597
14.362068563634832        0.9962071402976989
14.413362408764208        0.9963365517226107
14.462860490337873        0.9964567476797122
14.516118553513907        0.9965809350177128
14.563652417040906        0.9966872756953645
14.6188746982636          0.996805488068866
14.664444343743943        0.9968987243446568
14.721630843013296        0.9970102108760701
14.76523627044698         0.9970910936275882
14.824386987762994        0.9971951034393253
14.86602819715002         0.997264383544159
14.92714313251269         0.9973601657586318
14.967570503343259        0.99742203412993
15.03019960949332         0.9975127789092395
15.06887860790187         0.9975668827240443
15.132855966173771        0.9976531235850834
15.17018671246048         0.9977015735701376
15.235512322854222        0.9977830383464051
15.271494817019095        0.9978261066682103
15.338168679534673        0.9979025231932049
15.372802921577703        0.9979404820182624
15.440825036215129        0.9980115781254826
15.474111026136313        0.9980446996202932
15.543481392895576        0.9981102031432381
15.575419130694925        0.9981387594743034
15.646137749576026        0.9981983982464715
15.6770428242511          0.9982238683708378
15.746846995675865        0.9982785318451934
15.775891339157205        0.9983005375444376
15.84669210889778         0.9983523611146314
15.874739854063312        0.9983721775346295
15.946537222119693        0.9984210592802273
15.973588368969418        0.9984387883414138
16.0463823353416          0.9984846263419811
16.072436883875522        0.9985003699647896
16.14622744856352         0.9985430622998923
16.171285398781635        0.9985569224047579
16.24607256178543         0.9985963671539617
16.27013391368774         0.998608445661318
16.345917675007342        0.9986445409041889
16.370268906668134        0.9986559168126216
16.43446137313222         0.9986847687714783
16.45213726864923         0.9986925220499694
16.518289905272084        0.998720805741609
16.53400563063033         0.9987273549161526
16.602118437411956        0.9987549844529462
16.615873992611427        0.9987604154111719
16.685946969551825        0.9987873049054898
16.69774235459252         0.9987917035350266
16.76977550169169         0.9988177670992395
16.77961071657361         0.9988212192877168
16.853604033831566        0.9988463710341964
16.861479078554716        0.9988489626692425
16.937432565971427        0.9988731167103594
16.946178556144215        0.9988758394652717
17.012768356599054        0.9988961858326599
17.083610058037063        0.998917208870227
17.0862227604514          0.998917971947245
17.088678649128365        0.9989186884286851
17.159677164303748        0.9989390681049288
17.231178742112522        0.9989589407231677
17.2331315681561          0.9989594743057114
17.23520908631346         0.9989600414232839
17.30658597200845         0.998979190549593
17.373678835096676        0.9989965963487194
17.380040375860805        0.9989982168365732
17.386808114589854        0.9989999351148287
17.453494779713147        0.9990165531666523
17.53743166270053         0.9990369192013531
17.549441160387744        0.9990398284681044
17.561587219702986        0.9990427696302241
17.64538754106232         0.9990630293257617
17.72824567137691         0.9990830054010836
17.7413339217369          0.9990861557396246
17.75457100036798         0.9990893404921046
17.837280302411486        0.9991092077096932
17.91905968005329         0.9991287971641984
17.933226683086065        0.9991321852359679
17.94755478103298         0.9991356101831398
18.029173063760652        0.9991550883184479
18.109873688729678        0.9991742944906967
18.12542566134901         0.9991779917854802
18.13930455105918         0.9991812936894806
18.21618292660712         0.9992000096740923
18.301399475978805        0.9992215925602731
18.307478296641445        0.9992231657767525
18.312962323643664        0.999224588901152
18.398773666675762        0.9992473319432296
18.486620096228155        0.9992715387120662
18.490069036710082        0.9992725081735236
18.493892046818754        0.9992735844666055
18.581364406744406        0.9992986944676348
18.660277868812642        0.999322143122224
18.672659776778715        0.9993258908255629
18.686384617658703        0.999330066713215
18.76395514681304         0.9993540972473078
18.836060494328407        0.9993773535824496
18.852288558196044        0.9993827903410707
18.86811112152079         0.9993881629491477
18.940621969579052        0.9994136898753718
19.01499112514729         0.9994414154337856
19.02895538096206         0.999446795850212
19.04257070338832         0.9994520949147272
19.117288792345065        0.9994821082655908
19.193921755966183        0.9995145306830252
19.205622203728073        0.9995196271215087
19.21703028525587         0.9995246334854115
19.29395561511107         0.9995593524179653
19.372852386785073        0.999596699330168
19.38228876878082         0.9996012838263504
19.391535191530046        0.9996057626962639
19.47045585013949         0.999645826089586
19.551836278133244        0.9996905939723466
19.55871320844957         0.9996945377972624
19.565382279664316        0.999698386349333
19.646970566759663        0.999747376415896
19.731101766879945        0.9998015867657892
19.735227925069747        0.9998043419454864
19.739229367798593        0.9998070224636577
19.823485283379828        0.999865434386034
19.910367255626646        0.9999296057160567
19.911742641689916        0.9999306537375385
19.913076455932863        0.9999316710392383
19.999999999999996        1


==> Figures/kwc_1d/ge_kwc_Nov26_theta0.txt <==
0                         -0.2617993877991494
0.08332340897903528       -0.261616000319785
0.08578720338668662       -0.26161057701523566
0.08840114154447434       -0.26160482316964656
0.17157440677337324       -0.26142171677371395
0.24997022693711482       -0.261249085388336
0.2573616101600599        -0.2612328070745842
0.2652034246334134        -0.26121553635821726
0.3431488135467465        -0.2610438479178463
0.41661704489519363       -0.2608819838265938
0.42893601693343314       -0.2608548393035004
0.44200570772235326       -0.2608260394768892
0.5147232203201197        -0.2606657812315465
0.5832638628532723        -0.26051469563455815
0.6003813503813042        -0.2604769582857722
0.6180722497278137        -0.2604379564535284
0.6891697440022706        -0.2602811992649961
0.7538431580220645        -0.26013858726471295
0.7787623104538439        -0.2600836330211197
0.8061567092836401        -0.26002321705227843
0.8683548769054177        -0.2598860324908951
0.9249330712134685        -0.2597612290157508
0.9579474433569912        -0.2596883976743221
0.9942411688394667        -0.25960832654454274
1.0475400098085645        -0.2594907285714008
1.0960229844048723        -0.25938374573337464
1.1371325762601376        -0.2592930251821312
1.182325628395293         -0.2591932849303214
1.2267251427117114        -0.25909528750651317
1.2761219228558147        -0.2589862549676927
1.311979484338115         -0.25890710256568866
1.336632922781111         -0.2588526799761659
1.3972338259645185        -0.25871889521103747
1.4805028694960567        -0.25853504896044927
1.4824881675909218        -0.25853066544255937
1.48537571403447          -0.2585242897478476
1.5677425092173254        -0.25834241326025464
1.6243728162110038        -0.25821735411497937
1.652996850843729         -0.2581541386641231
1.694629505213125         -0.2580621894981881
1.7382511924701325        -0.2579658416541649
1.768242762925951         -0.25789959543975627
1.8228492741187106        -0.25777897231067926
1.8846890412081942        -0.2576423629644178
1.9023572231349357        -0.2576033305133425
1.9194924527042947        -0.257565474615439
1.9905379600978912        -0.25740850892804035
2.063793176471083         -0.2572466462503114
2.0787186970608467        -0.25721366537852774
2.093193996376205         -0.25718167875808384
2.1668994340238013        -0.25701879986480486
2.2428973117339726        -0.25685083892552846
2.2550801709867563        -0.25682391238687147
2.266895540048114         -0.25679779767406197
2.343260907949712         -0.2566290029447278
2.4220014469968625        -0.2564549409900688
2.4314416449126672        -0.2564340715383737
2.443565636503104         -0.256407269067073
2.5097584208309143        -0.25626092820536067
2.543929898077092         -0.2561853752072125
2.5880751967491604        -0.25608776434471475
2.6626770615891098        -0.2559227953217339
2.666391972667407         -0.25591457995643574
2.6735880416588427        -0.2558986660294732
2.7447087485856536        -0.2557413750405241
2.781424225101129         -0.25566016824345356
2.823025524503901         -0.2555681495969793
2.900171388613148         -0.2553974939723715
2.901709887712939         -0.2553940904212004
2.9114863532029283        -0.25537246219228615
3.004612846178876         -0.25516642332847456
3.0174187809889292        -0.2551380892978582
3.089155696809649         -0.2549793514706512
3.121487893750878         -0.2549077992710344
3.1736985474404227        -0.25479224458711963
3.225557006512827         -0.2546774561708174
3.2582413980711955        -0.2546051026778799
3.329626119274776         -0.25444705999720735
3.342784248701971         -0.25441792574293204
3.3997549972902337        -0.25429177338261477
3.4278811162212333        -0.2542294871123004
3.4362028560996554        -0.25421105760367096
3.5141227189811777        -0.25403847847836264
3.54796096138976          -0.2539635235295419
3.6003643217411225        -0.2538474342523584
3.640058543904256         -0.25375948808190746
3.6896865377737376        -0.2536495252317381
3.7393503212990877        -0.25353946270803107
3.789105818933954         -0.2534291764951482
3.83864209869392          -0.25331935587199833
3.8885251000941707        -0.2532087460870513
3.9379338760887506        -0.25309916757380935
3.9879443812543864        -0.25298823400744735
4.037225653483581         -0.2528788978134641
4.087363662414603         -0.25276764025633647
4.1365174308784125        -0.25265854659096254
4.18678294357482          -0.25254696483371863
4.235809208273244         -0.25243811390630466
4.286202224735037         -0.2523262077395938
4.332632146402256         -0.2522230743477888
4.3862154731275975        -0.2521040373219963
4.432541926671626         -0.25200108647361813
4.487109930010575         -0.25187977864435374
4.532451706941            -0.2517789468064105
4.58800438689355          -0.25165536516688947
4.63236148721037          -0.2515566553461659
4.688898843776527         -0.25143079688960357
4.732271267479742         -0.25133421209288437
4.789793300659505         -0.2512060738124959
4.8321810477491125        -0.25111161704656587
4.890687757542482         -0.25098119593556645
4.9320908280184845        -0.2508888702072104
4.99158221442546          -0.25075616325881533
5.032277365744109         -0.25066533676976516
5.093100562801353         -0.25052955496450646
5.130826311700681         -0.250445282753137
5.193295201878312         -0.25030564948637823
5.22937525765725          -0.25022495085928703
5.29348984095527          -0.25008145677285776
5.327924203613824         -0.2500043410882154
5.393684480032231         -0.249856976823945
5.426473149570394         -0.249783453439922
5.493879119109192         -0.2496322096396401
5.525022095526966         -0.2495622879144069
5.594073758186152         -0.24940715521994286
5.623571041483537         -0.24934084451167016
5.694268397263111         -0.24918181356485347
5.72343536404215          -0.24911613399580435
5.7846861628368025        -0.2489781264739434
5.805475466845444         -0.2489312410518462
5.869152882182718         -0.24878749304766967
5.88751556964874          -0.24874600158487495
5.953619601528635         -0.24859649229601005
5.969555672452037         -0.24856041559489053
6.038086320874549         -0.24840512421896435
6.051595775255333         -0.24837448308189297
6.122553040220465         -0.24821338881653265
6.133635878058627         -0.24818820404588232
6.20701975956638          -0.24802128608871502
6.215675980861922         -0.24800157848685853
6.291486478912297         -0.24782881603551135
6.30140032642451          -0.2478061933522385
6.368496468000093         -0.24765287739661834
6.4315351505272496        -0.24750847489986016
6.443664092313658         -0.24748065139719835
6.456573708483262         -0.24745102294358498
6.5188317166272265        -0.24730793237471402
6.577324838854522         -0.24717318666719224
6.593999340940795         -0.24713472032916547
6.611747090542014         -0.24709375146726556
6.669166965254361         -0.24696101526055256
6.723114527181794         -0.24683604379631605
6.744334589567925         -0.24678681716887532
6.766920472600766         -0.2467343789232801
6.819502213881493         -0.24661212605413388
6.859533989732901         -0.24651890652294803
6.874983947795            -0.24648286109100906
6.888664937822679         -0.24645091109285494
6.930465681708508         -0.2463531072693503
6.977671310737853         -0.2462423236646459
6.985947415622014         -0.24622286458915746
6.993275934439546         -0.24620562443134317
7.041429149535519         -0.2460921330504306
7.095808631742806         -0.24596352435915883
7.096910883449028         -0.24596091265316972
7.0978869310564185        -0.24595859981762197
7.152392617362534         -0.24582920339737482
7.202497927673289         -0.2457098372516915
7.213925028583339         -0.24568255938405623
7.260756188125178         -0.24557049876571746
7.301434997548556         -0.24547280156873422
7.3137383844897546        -0.24544318724261416
7.327902561979599         -0.24540905624707818
7.366720580854328         -0.2453153106086504
7.400438959972984         -0.2452336344286344
7.419702777218903         -0.2451868688638261
7.441880095375863         -0.24513293786590873
7.472684973583477         -0.24505786200814136
7.499442922397412         -0.24499249405316562
7.52566716994805          -0.24492829004159616
7.555857628772123         -0.2448542042405477
7.578649366312624         -0.2447981529641905
7.6078169619611415        -0.24472639546221991
7.654694254939357         -0.24461035282802945
7.705752993354976         -0.2444829546915314
7.730739143566094         -0.24442022932998125
7.753679057872437         -0.2443624199931047
7.806784032192828         -0.2442277824700458
7.864625959917895         -0.24407984615221356
7.882828920819563         -0.24403301224822316
7.899541153783732         -0.24398989657928905
7.958873809446295         -0.24383591866451337
8.023498926480816         -0.2436665967055552
8.034918698073032         -0.24363650171891635
8.045403249695026         -0.24360882522077298
8.120015732141834         -0.2434107206199902
8.162756050409397         -0.24329705789339096
8.194650112131526         -0.24321110614649588
8.225985136857542         -0.2431257176435716
8.272217970487647         -0.24299803191773606
8.312526849795297         -0.242885061716255
8.351908738447971         -0.24277320935647106
8.397078347164262         -0.24264311749182246
8.431599506408299         -0.24254239649537424
8.461697363975517         -0.2424536639154365
8.511290274368623         -0.2423055933344455
8.56817155747098          -0.24213290532593482
8.590981042328945         -0.24206279987368476
8.610867878155739         -0.24200127678779354
8.67067181028927          -0.2418140161130921
8.71829648996011          -0.24166851718205212
8.72202217373412          -0.2416566010843941
8.728819742440063         -0.24163466042652304
8.773372537178975         -0.24148447427161626
8.797791506905666         -0.24139746027862524
8.824722900623824         -0.24129763567475873
8.873859652492857         -0.24110507715642507
8.876073264068676         -0.2410960852938215
8.877286523851216         -0.24109114533965478
8.940213038522925         -0.2408528444803674
8.943120581149536         -0.2408409741160337
9.0046623018963           -0.2405719117469986
9.008954638447852         -0.24055187652800164
9.069111565269669         -0.24025367302808692
9.076345053042417         -0.24017219731648098
9.113078403601484         -0.2392817127231955
9.153540313021113         -0.23737885279866724
9.157045241933302         -0.2371685339332384
9.16022719217398          -0.23697131526098417
9.20101208026512          -0.23391413665821564
9.24410933130554          -0.22961652094657914
9.244978918596933         -0.22951852089812738
9.245936771928617         -0.2294100568238632
9.288945756928749         -0.22398168665297358
9.3279914704371           -0.21810781437326565
9.332912595260563         -0.21730363392275448
9.338333230836119         -0.21640127892300787
9.383243440582268         -0.20832693905538505
9.418430852639833         -0.19841398932995594
9.427550503624024         -0.19567460684813667
9.437739265137537         -0.19253518028765781
9.471537986727556         -0.1815246216331537
9.501790195909619         -0.17089225793999985
9.515525469831088         -0.16582257507199683
9.530870950765737         -0.15997958462204556
9.559512952934618         -0.14856846716466537
9.585149539179406         -0.1377966258694577
9.60350043603815          -0.12976229791115865
9.624002636393937         -0.12046661120637495
9.64748791914168          -0.10940406731147817
9.668508882449192         -0.09912709311832815
9.69147540224521          -0.08749377536562314
9.717426245402981         -0.07388783952157943
9.73555034478161          -0.06437168623271079
9.751489639886154         -0.055993329023073926
9.779625287318005         -0.04118271320473747
9.81161749693532          -0.024308886294613773
9.823700229854404         -0.01792685628169939
9.83432642659077          -0.012310006146908612
9.867775172390802         0.005395884536400637
9.905808748467656         0.025575530332938343
9.911850114927203         0.028785509249565397
9.917163213295389         0.0316095736478115
9.955925057463599         0.05224201785779022
9.999999999999998         0.07576541036107984
10.043161506103386        0.09785144045418084
10.085884156282262        0.11832788674515854
10.086323012206782        0.11853107510171954
10.086766376150386        0.1187362030052958
10.129484518310171        0.13780431430369255
10.171768312564534        0.1553218355261119
10.172646024413565        0.15567115806010376
10.17353275230077         0.15602347832390376
10.215807530516958        0.17213160637094946
10.257652468846807        0.18674725670393763
10.25896903662035         0.1871856592362311
10.260299128451159        0.18762723631690476
10.30213054272374         0.2008333166559487
10.339568043083723        0.21038813849755117
10.34431169514556         0.21150243345611586
10.3499526535122          0.21279929071824727
10.386492847567377        0.22045745360770536
10.417220599059897        0.22590178225575755
10.428673999989195        0.22769837711071805
10.442293919189929        0.22967031894604223
10.47085515241101         0.23322520396515328
10.494873155036068        0.23560631153909858
10.513036304832829        0.23703793417101157
10.53463518486766         0.23832667815096534
10.555217457254649        0.23913656772829256
10.572525711012242        0.23950172634757508
10.597774150497967        0.23950823683162728
10.621584153744184        0.23961627679068315
10.63888078171213         0.23969252449670356
10.65870420395482         0.2397786262136597
10.684069912531202        0.23988679924824102
10.706202378813643        0.2399793486267711
10.729259043350273        0.2400739435814524
10.755683962557923        0.2401800746958415
10.774448174169343        0.2402539574963376
10.7908206038831          0.24031741845677845
10.819637304988417        0.24042684099289668
10.852663721161019        0.24054868271806884
10.864826435807487        0.2405925940711296
10.875438828952559        0.24063048628070532
10.910015566626559        0.24075121673103642
10.95012081246783         0.2408863134033645
10.970527710869815        0.24095417607204453
11.017937236313191        0.24110954658762354
11.031039855113074        0.24115192207653607
11.085753660158552        0.24132623189592922
11.091551999356325        0.2413444547445111
11.139588213332315        0.24149358063257126
11.152064143599583        0.2415317740759696
11.153570084003913        0.24153636932828174
11.206759083536518        0.24169696004798558
11.243775398919526        0.24180655069438356
11.261305558355637        0.24185782891560292
11.288121023964415        0.2419354949118329
11.31585203317475         0.24201482924074177
11.345637926278329        0.24209935404211322
11.390269710225907        0.24222504678713605
11.435279925152152        0.2423506379507682
11.464687387277062        0.24243205989976718
11.493847601200857        0.24251230317665665
11.539105064328217        0.24263586857863512
11.584746263541136        0.24275928140343533
11.61224818753033         0.24283305978487713
11.640465225066519        0.24290829041302975
11.683369792794807        0.2430217753348935
11.72518701612804         0.2431313337287351
11.754491398059292        0.24320749134130604
11.78455776160731         0.24328509995989045
11.825613003323774        0.2433902078041149
11.895291313671725        0.24356773296297252
11.912080917328327        0.2436102973141872
11.99273296814287         0.24381361616499117
11.997843589268138        0.2438264380996588
12.003777079657608        0.24384131522670757
12.073826247995195        0.24401619615159834
12.134160846353915        0.24416570924757441
12.14980890672225         0.244204317650616
12.167976486265601        0.24424905538079947
12.225791565449306        0.24439080259671195
12.275588724564962        0.24451213248584863
12.301774224176365        0.24457565098988635
12.332175892873607        0.24464915288001335
12.377756882903418        0.24475886283013895
12.417252945769617        0.24485366490638366
12.452596764297938        0.24493830624382257
12.491819051991923        0.2450320210782066
12.52743664569246         0.24511692747871813
12.55953221793417         0.24519327845757463
12.602276527086978        0.24529472653482562
12.649711401435047        0.24540699310070294
12.6771164084815          0.24547170341214486
12.70181149009872         0.2455299204566145
12.75195628987602         0.24564785811067613
12.807603750878176        0.24577830561890585
12.831938249214748        0.24583520651504137
12.884024134128769        0.24595671717918255
12.926829405831379        0.2460562906730139
12.939569731640363        0.2460858732192333
13.013130581942148        0.2462564148895755
13.028264056121825        0.246291444190439
13.099431758052923        0.2464559201450123
13.11695838060329         0.24649636139673703
13.18573293416369         0.24665480643932425
13.205652705084752        0.24670062483812719
13.272034110274458        0.24685307377251148
13.294347029566215        0.24690423451460963
13.35833528638523         0.24705072214457394
13.383041354047677        0.2471071904261844
13.444636462495996        0.2472477515555116
13.47173567852914         0.24730949257285142
13.543689530589893        0.24747326867608968
13.58006326305864         0.24755590301696667
13.646054257855024        0.24770567240949193
13.684422507079457        0.24779266197457067
13.748418985120152        0.24793761125572072
13.78878175110027         0.2480289377524017
13.850783712385281        0.24816908521477613
13.893140995121087        0.24826473035045993
13.953148439650409        0.2484000942866581
13.9975002391419          0.24850003976874527
14.055513166915539        0.24863063847136668
14.101859483162714        0.24873486600725772
14.157877894180668        0.24886071776890187
14.206218727183531        0.24896920906599734
14.261276636931797        0.24909273544261845
14.31060626401451         0.2492033168660126
14.362068563634832        0.24931861974453112
14.413362408764208        0.2494334849151958
14.462860490337873        0.24954427167426038
14.516118553513907        0.24966341144707707
14.563652417040906        0.2497696912318061
14.6188746982636          0.24989309646165642
14.664444343743943        0.2499948784171682
14.721630843013296        0.25012253995893374
14.76523627044698         0.2502198332303468
14.824386987762994        0.25035174193890913
14.86602819715002         0.25044455567134194
14.92714313251269         0.25058070240158253
14.967570503343259        0.2506707472638001
15.03019960949332         0.2508101825229911
15.06887860790187         0.2508962725037757
15.132855966173771        0.25103863089591855
15.17018671246048         0.2511216741528524
15.235512322854222        0.25126695236645497
15.271494817019095        0.2513469522110302
15.338168679534673        0.2514951469346003
15.372802921577703        0.2515721066783092
15.440825036215129        0.25172321460035474
15.474111026136313        0.25179713755468913
15.543481392895576        0.25195115536371804
15.575419130694925        0.2520220448401702
15.646137749576026        0.25217896922469024
15.6770428242511          0.2522475407532296
15.746846995675865        0.2524023871617902
15.775891339157205        0.2524668067294913
15.84669210889778         0.25262381771980447
15.874739854063312        0.2526860085692954
15.946537222119693        0.2528451828415847
15.973588368969418        0.2529051462726421
16.0463823353416          0.25306648252713054
16.072436883875522        0.25312421983953126
16.14622744856352         0.25328771677644213
16.171285398781635        0.2533432292699629
16.24607256178543         0.25350888558951956
16.27013391368774         0.25356217456393715
16.345917675007342        0.25372998896636273
16.370268906668134        0.25378390893562336
16.43446137313222         0.25392603369127786
16.45213726864923         0.2539651659549043
16.518289905272084        0.2541116086821771
16.53400563063033         0.25414639616080253
16.602118437411956        0.2542971555603394
16.615873992611427        0.2543275995533181
16.685946969551825        0.25448267432576477
16.69774235459252         0.25450877613245065
16.76977550169169         0.2546681649784531
16.77961071657361         0.2546899258982006
16.853604033831566        0.2548536275184046
16.861479078554716        0.25487104885056777
16.937432565971427        0.2550390619456192
16.946178556144215        0.2550584077001075
17.012768356599054        0.25520569412510574
17.083610058037063        0.2553623709473379
17.0862227604514          0.25536814904323374
17.088678649128365        0.2553735803211782
17.159677164303748        0.25553058827153763
17.231178742112522        0.25568869389322924
17.2331315681561          0.25569301181001747
17.23520908631346         0.2556976054228409
17.30658597200845         0.25585541965867337
17.373678835096676        0.2560037484162606
17.380040375860805        0.25601781181750516
17.386808114589854        0.25603277306776373
17.453494779713147        0.25618018828651284
17.53743166270053         0.2563657224779565
17.549441160387744        0.25639226686380717
17.561587219702986        0.25641911272716705
17.64538754106232         0.2566043227053868
17.72824567137691         0.25678743326237147
17.7413339217369          0.2568163558112516
17.75457100036798         0.2568456068120444
17.837280302411486        0.2570283661814018
17.91905968005329         0.25720905412355033
17.933226683086065        0.2572403538158373
17.94755478103298         0.2572720089169995
18.029173063760652        0.25745231871455815
18.109873688729678        0.2576305850614929
18.12542566134901         0.2576649372895956
18.13930455105918         0.25769559401262837
18.21618292660712         0.25786539893736743
18.301399475978805        0.25805360124926713
18.307478296641445        0.2580670256513567
18.312962323643664        0.25807913642785885
18.398773666675762        0.25826862879182216
18.486620096228155        0.25846259354968426
18.490069036710082        0.2584702083587637
18.493892046818754        0.25847864902529466
18.581364406744406        0.2586717643521816
18.660277868812642        0.2588459653781047
18.672659776778715        0.25887329677207555
18.686384617658703        0.2589035920028513
18.76395514681304         0.2590748056184457
18.836060494328407        0.2592339415479202
18.852288558196044        0.2592697538317584
18.86811112152079         0.25930467021766695
18.940621969579052        0.2594646702099779
19.01499112514729         0.2596287483975697
19.02895538096206         0.25965955475310437
19.04257070338832         0.2596895905653961
19.117288792345065        0.2598544074611378
19.193921755966183        0.26002342462246
19.205622203728073        0.26004922833407845
19.21703028525587         0.26007438673480754
19.29395561511107         0.26024401737192593
19.372852386785073        0.2604179702225909
19.38228876878082         0.26043877399699794
19.391535191530046        0.2604591592841389
19.47045585013949         0.2606331302337748
19.551836278133244        0.2608124806164198
19.55871320844957         0.2608276343573911
19.565382279664316        0.260842329771401
19.646970566759663        0.26102208733591925
19.731101766879945        0.26120740174425144
19.735227925069747        0.2612164891693591
19.739229367798593        0.26122530181514153
19.823485283379828        0.26141083985771074
19.910367255626646        0.2616021118657633
19.911742641689916        0.2616051394009742
19.913076455932863        0.26160807541536046
19.999999999999996        0.26179938779914935


==> Figures/pcp_1d/squared/1d_Ee11.txt <==
0                         -3.157474282033945E-13
0.08780487804878047       -8.730035466197883E-7
0.17517955631817597       -1.7058890593446563E-6
0.26212403480818747       -2.5010458380436695E-6
0.348638313518814         -3.2607142100293807E-6
0.43472239245005534       -3.9870139626474455E-6
0.5203762716019118        -4.6819531133723835E-6
0.605599950974384         -5.347434158420317E-6
0.6903934305674715        -5.985260518870383E-6
0.7747567103811741        -6.597141201380996E-6
0.8586897904154923        -7.184697641604565E-6
0.9421926706704258        -7.749468220352718E-6
1.025265351145974         -8.292913573570981E-6
1.1079078318421378        -8.816421204649316E-6
1.1901201127589174        -9.321309570986536E-6
1.2719021938963115        -9.808832601099216E-6
1.3532540752543205        -1.0280182741462252E-5
1.434175756832946         -1.0736495417551506E-5
1.5146672386321867        -1.1178852451387833E-5
1.594728520652042         -1.1608285277742159E-5
1.6743596028925116        -1.2025777919366654E-5
1.7535604853535984        -1.2432269270834517E-5
1.8323311680352996        -1.2828656485996959E-5
1.910671650937616         -1.3215797627141868E-5
1.9885819340605473        -1.3594513914860773E-5
2.0660620174040942        -1.3965591824982582E-5
2.1431119009682567        -1.4329784825628522E-5
2.219731584753033         -1.4687816061620396E-5
2.2959210687584264        -1.5040380264008668E-5
2.371680352984435         -1.5388144972261486E-5
2.447009437431057         -1.5731752223913098E-5
2.5219083220982967        -1.607182027185683E-5
2.59637700698615          -1.6408945467949465E-5
2.67041549209462          -1.6743703259436415E-5
2.7440237774237035        -1.7076648695657504E-5
2.8172018629734037        -1.7408318618961083E-5
2.889949748743719         -1.7739233029667734E-5
2.9622674347346485        -1.806989520825031E-5
3.034154920946194         -1.840079263587535E-5
3.1056122073783547        -1.873239887306699E-5
3.176639294031131         -1.9065174261090334E-5
3.2472361809045225        -1.9399565646005534E-5
3.3174028679985295        -1.973600772636752E-5
3.3871393553131512        -2.007492466554739E-5
3.456445642848388         -2.0416729620775786E-5
3.525321730604239         -2.076182475230226E-5
3.5937676185807086        -2.111060366311035E-5
3.6617833067777914        -2.1463451224668084E-5
3.729368795195489         -2.1820742044320607E-5
3.7965240838338037        -2.2182843834706034E-5
3.863249172692733         -2.25501173079512E-5
3.9295440617722774        -2.292291350874942E-5
3.9954087510724365        -2.330157793767329E-5
4.060843240593211         -2.3686450253523894E-5
4.1258475303346005        -2.4077860959648145E-5
4.190421620296608         -2.447613637474033E-5
4.254565510479226         -2.4881597178949555E-5
4.318279200882462         -2.5294555698440746E-5
4.381562691506312         -2.5715321472219443E-5
4.444415982350778         -2.614419716973071E-5
4.50683907341586          -2.6581479046605683E-5
4.56883196470156          -2.702746148564028E-5
4.6303946562078675        -2.7482429391767482E-5
4.691527147934797         -2.7946665008216076E-5
4.752229439882338         -2.842044697615176E-5
4.812501532050497         -2.8904044539146412E-5
4.872343424439269         -2.939772753102199E-5
4.931755117048657         -2.990175603506673E-5
4.990736609878664         -3.0416387001408474E-5
5.04928790292928          -3.094187475732868E-5
5.107408996200517         -3.147846282286482E-5
5.165099889692365         -3.202639695348841E-5
5.2223605834048294        -3.258591029381419E-5
5.2791910773379085        -3.31572368308386E-5
5.335591371491605         -3.374060329758288E-5
5.391561465865916         -3.433622921655832E-5
5.447101360460842         -3.494433432005284E-5
5.5022110552763825        -3.55651234632548E-5
5.556890550312539         -3.6198806554310625E-5
5.611139845569312         -3.684557691052692E-5
5.664958941046697         -3.750563461307754E-5
5.718347836744697         -3.8179161647444726E-5
5.771306532663319         -3.8866343589183394E-5
5.82383502880255          -3.956735005777867E-5
5.875933325162399         -4.028235227881982E-5
5.92760142174286          -4.101151372498668E-5
5.978839318543941         -4.175499033792773E-5
6.029647015565634         -4.251292824392072E-5
6.0800245128079435        -4.328546773557651E-5
6.129971810270868         -4.407274818263307E-5
6.179488907954408         -4.487489618204554E-5
6.228575805858563         -4.5692028833865805E-5
6.277232503983331         -4.6524256723801116E-5
6.325459002328719         -4.737168951801651E-5
6.373255300894719         -4.823442479162665E-5
6.420621399681336         -4.911254198475268E-5
6.467557298688567         -5.000612759847867E-5
6.514062997916412         -5.091525181399881E-5
6.560138497364875         -5.1839981802914714E-5
6.60578379703395          -5.278035619465937E-5
6.650998896923644         -5.3736444911578474E-5
6.69578379703395          -5.47082595031001E-5
6.740138497364875         -5.5695840276814845E-5
6.784062997916411         -5.669919775963539E-5
6.827557298688567         -5.771834070367188E-5
6.870621399681333         -5.8753258385224605E-5
6.913255300894718         -5.9803944865377545E-5
6.955459002328718         -6.087037934732198E-5
6.997232503983332         -6.195250474294589E-5
7.038575805858563         -6.305031529141303E-5
7.079488907954407         -6.416371173323387E-5
7.119971810270865         -6.529264798588175E-5
7.160024512807942         -6.643704602915523E-5
7.199647015565633         -6.759678244283585E-5
7.238839318543939         -6.877181541337096E-5
7.27760142174286          -6.996196615477457E-5
7.315933325162395         -7.11671361465771E-5
7.353835028802551         -7.238718771468422E-5
7.391306532663318         -7.362193989102206E-5
7.428347836744698         -7.487126530891786E-5
7.464958941046698         -7.6134942659567E-5
7.50113984556931          -7.741279458478578E-5
7.53689055031254          -7.870462347892015E-5
7.572211055276383         -8.001020030451444E-5
7.607101360460837         -8.132924160297872E-5
7.641561465865914         -8.2661592624933E-5
7.675591371491605         -8.40068905761937E-5
7.70919107733791          -8.536489695604166E-5
7.74236058340483          -8.673532143038676E-5
7.775099889692365         -8.811783690398922E-5
7.807408996200514         -8.951205541302132E-5
7.8392879029292795        -9.09177656130411E-5
7.870736609878661         -9.233446926398825E-5
7.901755117048659         -9.376184176973501E-5
7.93234342443927          -9.519949800046446E-5
7.962501532050499         -9.664701773154372E-5
7.99222943988234          -9.810389288839039E-5
8.021527147934798         -9.956978487601909E-5
8.05039465620787          -1.0104415268696876E-4
8.078831964701557         -1.0252648536962505E-4
8.106839073415856         -1.0401631803680367E-4
8.13441598235078          -1.055131316015645E-4
8.161562691506312         -1.0701637211474324E-4
8.188279200882462         -1.0852539058253674E-4
8.214565510479224         -1.1003963691669227E-4
8.240421620296607         -1.1155859782174815E-4
8.265847530334602         -1.130814761650667E-4
8.290843240593212         -1.1460769502669166E-4
8.31540875107244          -1.161366065861591E-4
8.339544061772278         -1.1766752245645495E-4
8.363249172692734         -1.1919970983487183E-4
8.386524083833802         -1.207323056849341E-4
8.409368795195489         -1.2226449609931134E-4
8.43178330677779          -1.2379592704320208E-4
8.453767618580708         -1.2532531601672225E-4
8.475321730604243         -1.2685193057004884E-4
8.49644564284839          -1.2837498803702774E-4
8.51713935531315          -1.298936393250849E-4
8.53740286799853          -1.3140700509384207E-4
8.557236180904525         -1.3291416234567643E-4
8.576639294031132         -1.34414057816723E-4
8.595612207378354         -1.359053270921784E-4
8.614154920946193         -1.3738767047782874E-4
8.632267434734649         -1.3886005564422987E-4
8.649949748743717         -1.4032080175252482E-4
8.667201862973403         -1.4176890814698861E-4
8.684023777423704         -1.432033545956113E-4
8.700415492094614         -1.4462306321583185E-4
8.71637700698615          -1.4602695818327627E-4
8.731908322098297         -1.4741400715934105E-4
8.747009437431057         -1.4878321426153862E-4
8.761680352984436         -1.501335472802734E-4
8.775921068758425         -1.5146378393449123E-4
8.789731584753033         -1.5277225854809506E-4
8.803111900968258         -1.540570782878059E-4
8.816062017404091         -1.5532059532413767E-4
8.828581934060544         -1.5655936108877055E-4
8.840671650937615         -1.5777073940304032E-4
8.8523311680353           -1.5895283351891054E-4
8.863560485353597         -1.601038535432031E-4
8.87435960289251          -1.6122207017649215E-4
8.88472852065204          -1.6230597475208608E-4
8.894667238632183         -1.6335447502885403E-4
8.904175756832945         -1.6436703943012443E-4
8.913254075254319         -1.6534373535820324E-4
8.921902193896312         -1.6628513061395234E-4
8.930120112758916         -1.6719204868026472E-4
8.937907831842136         -1.6806520266704483E-4
8.945265351145972         -1.6890476149111766E-4
8.952192670670424         -1.6970992292214548E-4
8.958689790415491         -1.7047858813717953E-4
8.964756710381174         -1.7120722827757007E-4
8.970393430567473         -1.7189100152859016E-4
8.975599950974383         -1.7252414705454244E-4
8.980376271601912         -1.731006317063355E-4
8.984722392450053         -1.7361495111034575E-4
8.988638313518816         -1.740629836926577E-4
8.992124034808187         -1.7444272309735664E-4
8.995179556318176         -1.7475476049144678E-4
8.997804878048779         -1.7500239784234983E-4
9                         -1.7519134234733613E-4
9.002500000000001         -1.753806127866575E-4
9.004999999999999         -1.756201185987849E-4
9.007499999999997         -1.7589843813375916E-4
9.009999999999998         -1.762062664794617E-4
9.0125                    -1.76536367924085E-4
9.014999999999997         -1.7688289570833016E-4
9.017499999999993         -1.7724089994219927E-4
9.019999999999996         -1.7760647395376195E-4
9.022499999999997         -1.7797678724895682E-4
9.024999999999993         -1.7834966017249432E-4
9.027499999999991         -1.7872324156237296E-4
9.029999999999992         -1.7909613663896762E-4
9.032499999999995         -1.7946747591773837E-4
9.034999999999991         -1.7983663678389217E-4
9.037499999999989         -1.8020302170235203E-4
9.03999999999999          -1.8056618068185148E-4
9.042499999999992         -1.8092590143886644E-4
9.04499999999999          -1.8128201331929494E-4
9.047499999999987         -1.8163422208028468E-4
9.049999999999988         -1.819822308045671E-4
9.05249999999999          -1.8232584416777442E-4
9.054999999999987         -1.8266482060180778E-4
9.057499999999985         -1.829987418942025E-4
9.059999999999986         -1.8332713853175253E-4
9.062499999999988         -1.8364960846534162E-4
9.064999999999985         -1.8396570358131248E-4
9.067499999999985         -1.842748285636464E-4
9.069999999999984         -1.8457638124314002E-4
9.072499999999986         -1.8486989315652513E-4
9.074999999999985         -1.8515495208565325E-4
9.077499999999983         -1.8543113896818397E-4
9.079999999999984         -1.8569820005909232E-4
9.082499999999984         -1.8595622352768348E-4
9.084999999999983         -1.8620561521059953E-4
9.08749999999998          -1.864470992106737E-4
9.089999999999982         -1.8668195000992593E-4
9.092499999999983         -1.8691223538058743E-4
9.094999999999981         -1.8714089541460588E-4
9.097499999999979         -1.8737187237671815E-4
9.09999999999998          -1.8761038538278596E-4
9.102499999999981         -1.8786245705654236E-4
9.104999999999979         -1.8814106104675377E-4
9.107499999999977         -1.8846640293002093E-4
9.109999999999978         -1.8884888872300332E-4
9.11249999999998          -1.892983626807232E-4
9.114999999999977         -1.898485173572051E-4
9.117499999999975         -1.9040227021660527E-4
9.119999999999976         -1.9116047991402096E-4
9.122499999999977         -1.9128307361293562E-4
9.124999999999975         -1.9251481005172488E-4
9.127499999999973         -1.923291511464198E-4
9.129999999999974         -1.9295150942510997E-4
9.132499999999975         -1.9274803700802812E-4
9.134999999999973         -1.9313741059312495E-4
9.13749999999997          -1.9360970118936782E-4
9.139999999999972         -1.9413885406255327E-4
9.142499999999973         -1.946450107674358E-4
9.144999999999971         -1.9504240865642064E-4
9.147499999999969         -1.9535191125930051E-4
9.14999999999997          -1.9560196482770742E-4
9.152499999999971         -1.9580948738884274E-4
9.15499999999997          -1.9599533936204283E-4
9.157499999999967         -1.961972771823972E-4
9.159999999999968         -1.964711612086889E-4
9.16249999999997          -1.9674987360379648E-4
9.164999999999967         -1.9702923392306282E-4
9.167499999999965         -1.9730282812580047E-4
9.169999999999966         -1.9757366706280033E-4
9.172499999999967         -1.978370718349054E-4
9.174999999999965         -1.980958232035146E-4
9.177499999999963         -1.9835812348978354E-4
9.179999999999964         -1.986237840531646E-4
9.182499999999965         -1.9889200233813575E-4
9.184999999999963         -1.9916212414788914E-4
9.18749999999996          -1.994335158750915E-4
9.189999999999962         -1.997057650425793E-4
9.192499999999963         -1.9997902115631572E-4
9.194999999999961         -2.002539759560218E-4
9.197499999999957         -2.0053175869572115E-4
9.199999999999958         -2.008140215931653E-4
9.202499999999961         -2.018233272184089E-4
9.204999999999957         -2.0270782016945654E-4
9.207499999999955         -2.0349194285990135E-4
9.209999999999956         -2.041960040011781E-4
9.21249999999996          -2.0483688359668184E-4
9.214999999999955         -2.054286900639024E-4
9.217499999999953         -2.0598334791194217E-4
9.219999999999954         -2.0651068658550376E-4
9.222499999999954         -2.0701852345822447E-4
9.224999999999953         -2.0751312506189779E-4
9.227499999999953         -2.079995876809182E-4
9.229999999999952         -2.084817997825006E-4
9.232499999999952         -2.0896244764628813E-4
9.234999999999951         -2.0944331969213748E-4
9.237499999999951         -2.0992552378046314E-4
9.23999999999995          -2.104094156898939E-4
9.24249999999995          -2.1089461715689817E-4
9.24499999999995          -2.113802310912405E-4
9.247499999999949         -2.1186498305525436E-4
9.24999999999995          -2.123472013526584E-4
9.25249999999995          -2.1282484441859095E-4
9.25499999999995          -2.1329559258448372E-4
9.257499999999949         -2.1375700169179446E-4
9.259999999999948         -2.1420676709638098E-4
9.262499999999948         -2.146431014445893E-4
9.264999999999947         -2.1506493824002826E-4
9.267499999999947         -2.1547136385524635E-4
9.269999999999946         -2.158619772649195E-4
9.272499999999946         -2.162370258678159E-4
9.274999999999945         -2.165924296066435E-4
9.277499999999945         -2.1693079151802186E-4
9.279999999999944         -2.172543997797649E-4
9.282499999999944         -2.175600967891933E-4
9.284999999999943         -2.1784877822461635E-4
9.287499999999943         -2.1812531804044077E-4
9.289999999999942         -2.1839718095273408E-4
9.292499999999942         -2.186747544875578E-4
9.294999999999941         -2.1897150690014522E-4
9.29749999999994          -2.1930419168303406E-4
9.29999999999994          -2.1969360335044597E-4
9.30249999999994          -2.2016536578178814E-4
9.30499999999994          -2.207497716559259E-4
9.307499999999939         -2.214813809687799E-4
9.309999999999938         -2.2239896374876E-4
9.312499999999938         -2.2354438657479214E-4
9.314999999999937         -2.2495770848990349E-4
9.317499999999937         -2.2666405481919227E-4
9.319999999999936         -2.286361544996396E-4
9.322499999999936         -2.307303009446704E-4
9.324999999999935         -2.3280697978972364E-4
9.327499999999935         -2.34876425016739E-4
9.329999999999934         -2.369918494522505E-4
9.332499999999934         -2.3920239282632094E-4
9.334999999999933         -2.4154909579515715E-4
9.337499999999933         -2.440651905220581E-4
9.339999999999932         -2.4677767365133274E-4
9.342499999999932         -2.497088502597111E-4
9.344999999999931         -2.5287661499345804E-4
9.34749999999993          -2.5629458775383585E-4
9.34999999999993          -2.599733620911593E-4
9.35249999999993          -2.6392174563932835E-4
9.35499999999993          -2.6814669296065796E-4
9.357499999999929         -2.726531432111212E-4
9.359999999999928         -2.774451035430503E-4
9.362499999999928         -2.825267634083417E-4
9.364999999999927         -2.8790225652375323E-4
9.367499999999927         -2.9357536931484685E-4
9.369999999999926         -2.995506157346117E-4
9.372499999999926         -3.058343758066129E-4
9.374999999999925         -3.1243463788954706E-4
9.377499999999923         -3.193607261801623E-4
9.379999999999923         -3.2662450923587327E-4
9.382499999999922         -3.3424170658230556E-4
9.384999999999922         -3.4223176228753704E-4
9.387499999999921         -3.506177471055971E-4
9.38999999999992          -3.5942785845566316E-4
9.39249999999992          -3.6869706154957216E-4
9.39499999999992          -3.7846727572599104E-4
9.39749999999992          -3.887876448970262E-4
9.399999999999919         -3.9971779502723237E-4
9.402499999999918         -4.083903756385565E-4
9.404999999999918         -4.1747875903747067E-4
9.407499999999917         -4.2695743130077846E-4
9.409999999999917         -4.3680442827925825E-4
9.412499999999916         -4.470004943964434E-4
9.414999999999916         -4.5752841923918375E-4
9.417499999999915         -4.6837226016399613E-4
9.419999999999915         -4.7951765422682424E-4
9.422499999999914         -4.909522928637777E-4
9.424999999999914         -5.026651957528716E-4
9.427499999999913         -5.146458960487155E-4
9.429999999999914         -5.268849209171256E-4
9.432499999999914         -5.393743985737665E-4
9.434999999999913         -5.521072819709705E-4
9.437499999999913         -5.650765055160711E-4
9.439999999999912         -5.782755965182407E-4
9.442499999999912         -5.916993818809724E-4
9.444999999999911         -6.05343172080608E-4
9.447499999999911         -6.192018964394919E-4
9.44999999999991          -6.332708131396858E-4
9.45249999999991          -6.475462883328009E-4
9.45499999999991          -6.62024949433182E-4
9.457499999999909         -6.767028052431234E-4
9.459999999999908         -6.915760278617955E-4
9.462499999999908         -7.066417819496795E-4
9.464999999999907         -7.218973556560315E-4
9.467499999999907         -7.373392713279636E-4
9.469999999999906         -7.529641176392543E-4
9.472499999999906         -7.687694116763066E-4
9.474999999999905         -7.847527148574507E-4
9.477499999999905         -8.009107394996162E-4
9.479999999999905         -8.172402141234936E-4
9.482499999999904         -8.337387649088313E-4
9.484999999999904         -8.50404023375162E-4
9.487499999999903         -8.672327332303054E-4
9.489999999999903         -8.842216358658783E-4
9.492499999999902         -9.013683610046286E-4
9.494999999999902         -9.186705317636434E-4
9.497499999999901         -9.36124875940636E-4
9.4999999999999           -9.537281214886395E-4
9.5024999999999           -9.714778887342512E-4
9.5049999999999           -9.893717976920957E-4
9.507499999999899         -0.0010074065866649828
9.509999999999899         -0.0010255790099618634
9.512499999999898         -0.0010438867260570972
9.514999999999898         -0.0010623274103298552
9.517499999999897         -0.0010808978829423554
9.519999999999897         -0.0010995950023917622
9.522499999999896         -0.0011184165448950845
9.524999999999896         -0.0011373603241892072
9.527499999999895         -0.0011564233285606407
9.529999999999895         -0.0011756026044383305
9.532499999999894         -0.0011948961223029464
9.534999999999894         -0.0012143019025268598
9.537499999999893         -0.0012338171587505387
9.539999999999893         -0.0012534391648518217
9.542499999999892         -0.0012731661013249407
9.544999999999892         -0.001292996182242545
9.547499999999891         -0.001312926798070435
9.54999999999989          -0.0013329553565669672
9.55249999999989          -0.0013530801002490378
9.554999999999888         -0.0013732992237016628
9.557499999999887         -0.0013936100024054543
9.559999999999887         -0.0014140095927990814
9.562499999999886         -0.0014344958050482304
9.564999999999886         -0.0014550661909288887
9.567499999999885         -0.0014757171353488863
9.569999999999885         -0.001496444591348678
9.572499999999884         -0.0015172447816520496
9.574999999999884         -0.0015381132237157757
9.577499999999883         -0.0015590437451907802
9.579999999999883         -0.0015800291144744127
9.582499999999882         -0.0016010616272418843
9.584999999999882         -0.0016221320142064677
9.587499999999881         -0.001643228319048451
9.58999999999988          -0.0016643363607242723
9.59249999999988          -0.0016854401344306713
9.59499999999988          -0.0017065205162761221
9.59749999999988          -0.001727553907254764
9.599999999999879         -0.001748512397145241
9.602499999999878         -0.0017694552312964573
9.604999999999878         -0.0017904893604306915
9.60749999999988          -0.001811600529683044
9.609999999999879         -0.0018327761115578545
9.612499999999878         -0.001854005117290114
9.614999999999878         -0.001875277779646245
9.617499999999877         -0.0018965851564197722
9.619999999999877         -0.0019179192428508407
9.622499999999876         -0.0019392730980526962
9.624999999999876         -0.001960640491667387
9.627499999999875         -0.0019820155658444305
9.629999999999875         -0.0020033929993764077
9.632499999999874         -0.002024768179518799
9.634999999999874         -0.0020461368909218125
9.637499999999873         -0.0020674950162726247
9.639999999999873         -0.002088838733016407
9.642499999999872         -0.0021101647130555845
9.644999999999872         -0.0021314698395717424
9.647499999999871         -0.0021527509333028605
9.64999999999987          -0.0021740049687129503
9.65249999999987          -0.002195229289989331
9.65499999999987          -0.002216421346228792
9.65749999999987          -0.0022375784349801253
9.659999999999869         -0.002258697929073461
9.662499999999868         -0.0022797775011774157
9.664999999999868         -0.002300814871375012
9.667499999999867         -0.00232180756258632
9.669999999999867         -0.002342753132422326
9.672499999999866         -0.0023636494010252918
9.674999999999866         -0.002384494207575971
9.677499999999865         -0.002405285174212457
9.679999999999865         -0.0024260199391589743
9.682499999999864         -0.0024466963846941914
9.684999999999864         -0.002467312400251276
9.687499999999863         -0.0024878656531310828
9.689999999999863         -0.0025083538204216937
9.692499999999862         -0.002528774814924195
9.694999999999862         -0.0025491265538453156
9.697499999999861         -0.0025694067351360594
9.69999999999986          -0.002589613066734442
9.70249999999986          -0.0026097434891738658
9.70499999999986          -0.0026297959491798917
9.70749999999986          -0.0026497681812464036
9.709999999999859         -0.002669657933147218
9.712499999999858         -0.002689463184386842
9.714999999999858         -0.002709181924577586
9.717499999999857         -0.002728811939824216
9.719999999999857         -0.0027483510340409745
9.722499999999856         -0.0027677972425504405
9.724999999999856         -0.002787148615131796
9.727499999999855         -0.0028064030072691426
9.729999999999855         -0.0028255582964698545
9.732499999999852         -0.0028446125908020425
9.734999999999852         -0.0028635640163316434
9.737499999999851         -0.0028824105130974
9.739999999999851         -0.0029011500460473516
9.74249999999985          -0.002919780807749406
9.74499999999985          -0.0029383010101923235
9.74749999999985          -0.002956708685005971
9.749999999999849         -0.0029750018883036855
9.752499999999849         -0.0029931788970153916
9.754999999999848         -0.003011238004339223
9.757499999999848         -0.0030291773235954778
9.759999999999847         -0.0030469949860152945
9.762499999999847         -0.003064689329499548
9.764999999999846         -0.003082258696824991
9.767499999999846         -0.00309970124190051
9.769999999999845         -0.0031170151189654494
9.772499999999845         -0.003134198662232024
9.774999999999844         -0.003151250184970311
9.777499999999844         -0.003168167786467224
9.779999999999843         -0.00318494953025078
9.782499999999843         -0.003201593612147391
9.784999999999842         -0.003218098157769411
9.787499999999843         -0.0032344610271003993
9.789999999999843         -0.0032506799786816143
9.792499999999842         -0.0032667528223753184
9.794999999999842         -0.0032826772114969427
9.797499999999841         -0.003298450440924472
9.79999999999984          -0.0033140696141806814
9.80249999999984          -0.00332948373630515
9.80499999999984          -0.0033447547937644484
9.80749999999984          -0.003359879481803607
9.809999999999839         -0.0033748547815395935
9.812499999999838         -0.0033896780024848527
9.814999999999838         -0.0034043466521180288
9.817499999999837         -0.003418858316144857
9.819999999999837         -0.0034332107396445877
9.822499999999836         -0.0034474019028843395
9.824999999999836         -0.0034614299060847786
9.827499999999835         -0.0034752928637250546
9.829999999999835         -0.003488988988674724
9.832499999999834         -0.003502516670134681
9.834999999999834         -0.003515874369938443
9.837499999999833         -0.0035290605277256137
9.839999999999833         -0.0035420736451428625
9.842499999999832         -0.003554912363290752
9.844999999999832         -0.00356757536823632
9.847499999999831         -0.003580061304777893
9.849999999999831         -0.003592368858848116
9.85249999999983          -0.003604496832778581
9.85499999999983          -0.0036164440583663082
9.85749999999983          -0.0036282093178822694
9.859999999999829         -0.003639791423335037
9.862499999999828         -0.0036511892885732755
9.864999999999828         -0.0036624018487650956
9.867499999999827         -0.0036734279877354004
9.869999999999827         -0.0036842666134010993
9.872499999999826         -0.003694916725894004
9.874999999999826         -0.003705377342805405
9.877499999999825         -0.003715647432386504
9.879999999999825         -0.003725725984529027
9.882499999999824         -0.0037356120745207777
9.884999999999824         -0.0037453047937180406
9.887499999999823         -0.003754803188091571
9.889999999999823         -0.0037641063246186546
9.892499999999822         -0.003773213350289406
9.894999999999822         -0.0037821234279739047
9.897499999999821         -0.0037908356801614196
9.899999999999821         -0.003799349250552919
9.90249999999982          -0.003807663358053104
9.90499999999982          -0.0038157772378354937
9.90749999999982          -0.0038236900900678883
9.909999999999817         -0.0038314011365092604
9.912499999999817         -0.0038389096695824465
9.914999999999816         -0.00384621499829807
9.917499999999816         -0.00385331640209019
9.919999999999815         -0.0038602131823229358
9.922499999999815         -0.0038669047061575257
9.924999999999814         -0.003873390357496065
9.927499999999814         -0.003879669495827409
9.929999999999813         -0.0038857415025949082
9.932499999999813         -0.0038916058197449588
9.934999999999812         -0.003897261905696281
9.937499999999812         -0.003902709199244847
9.939999999999811         -0.003907947160756875
9.94249999999981          -0.003912975305267519
9.94499999999981          -0.003917793163558336
9.94749999999981          -0.003922400251341329
9.94999999999981          -0.003926796105117425
9.952499999999809         -0.003930980309901855
9.954999999999808         -0.003934952465552033
9.957499999999808         -0.003938712161556113
9.959999999999807         -0.003942259007614857
9.962499999999807         -0.0039455926561130505
9.964999999999808         -0.003948712774221486
9.967499999999808         -0.003951619024663844
9.969999999999807         -0.003954311091577067
9.972499999999807         -0.003956788698066316
9.974999999999806         -0.0039590515849246
9.977499999999806         -0.00396109949855733
9.979999999999805         -0.003962932212867365
9.982499999999805         -0.003964549543063189
9.984999999999804         -0.003965951332662254
9.987499999999804         -0.003967137450460179
9.989999999999803         -0.003968107810385313
9.992499999999803         -0.003968862383835814
9.994999999999802         -0.003969401197860212
9.997499999999802         -0.0039697243448539865
9.999999999999801         -0.003969832004052931
10.0024999999998          -0.0039697243448512665
10.0049999999998          -0.003969401197851108
10.0074999999998          -0.003968862383827765
10.009999999999799        -0.003968107810377208
10.012499999999799        -0.003967137450443636
10.014999999999798        -0.003965951332648265
10.017499999999798        -0.003964549543042484
10.019999999999797        -0.003962932212836834
10.022499999999797        -0.003961099498529352
10.024999999999796        -0.00395905158490284
10.027499999999796        -0.003956788698034508
10.029999999999795        -0.003954311091544094
10.032499999999795        -0.0039516190246199345
10.034999999999794        -0.003948712774173524
10.037499999999794        -0.003945592656071528
10.039999999999793        -0.003942259007564564
10.042499999999793        -0.0039387121615021
10.044999999999792        -0.003934952465500519
10.047499999999792        -0.0039309803098409035
10.049999999999791        -0.003926796105059194
10.05249999999979         -0.003922400251270053
10.05499999999979         -0.003917793163482508
10.05749999999979         -0.003912975305194577
10.059999999999789        -0.003907947160678882
10.062499999999789        -0.0039027091991613583
10.064999999999788        -0.0038972619056107383
10.067499999999788        -0.0038916058196664105
10.069999999999787        -0.003885741502500706
10.072499999999787        -0.003879669495727489
10.074999999999786        -0.0038733903574018624
10.077499999999786        -0.0038669047060602146
10.079999999999785        -0.0038602131822164654
10.082499999999785        -0.003853316401977891
10.084999999999784        -0.0038462149981888794
10.087499999999782        -0.003838909669469537
10.089999999999781        -0.003831401136387691
10.09249999999978         -0.003823690089944043
10.09499999999978         -0.0038157772377161447
10.09749999999978         -0.0038076633579158248
10.09999999999978         -0.00379934925042108
10.102499999999779        -0.003790835680039184
10.104999999999778        -0.0037821234278342386
10.107499999999778        -0.003773213350142024
10.109999999999777        -0.0037641063244823747
10.112499999999777        -0.0037548031879541255
10.114999999999776        -0.0037453047935739336
10.117499999999776        -0.0037356120743732846
10.119999999999775        -0.0037257259843797574
10.122499999999775        -0.003715647432229796
10.124999999999774        -0.003705377342648364
10.127499999999774        -0.0036949167257248616
10.129999999999773        -0.003684266613238063
10.132499999999773        -0.003673427987572364
10.134999999999772        -0.0036624018485985066
10.137499999999772        -0.0036511892884099617
10.139999999999771        -0.003639791423164951
10.142499999999771        -0.0036282093177051333
10.144999999999772        -0.0036164440581926693
10.147499999999772        -0.0036044968325928406
10.149999999999771        -0.0035923688586557145
10.15249999999977         -0.0035800613045937624
10.15499999999977         -0.003567575368043918
10.15749999999977         -0.003554912363101348
10.15999999999977         -0.0035420736449466306
10.162499999999769        -0.003529060527523331
10.164999999999768        -0.0035158743697222827
10.167499999999768        -0.00350251666993201
10.169999999999767        -0.0034889889884736625
10.172499999999767        -0.003475292863512225
10.174999999999766        -0.003461429905864566
10.177499999999766        -0.003447401902677838
10.179999999999765        -0.0034332107394345335
10.182499999999765        -0.0034188583159265873
10.184999999999764        -0.003404346651892043
10.187499999999764        -0.0033896780022585893
10.189999999999763        -0.0033748547813123864
10.192499999999763        -0.0033598794815781208
10.194999999999762        -0.003344754793542015
10.197499999999762        -0.0033294837360751117
10.199999999999761        -0.003314069613952808
10.20249999999976         -0.0032984504406833315
10.20499999999976         -0.0032826772112511393
10.20749999999976         -0.003266752822132679
10.20999999999976         -0.0032506799784381424
10.212499999999759        -0.0032344610268557616
10.214999999999758        -0.003218098157523497
10.217499999999758        -0.003201593611898812
10.219999999999757        -0.0031849495299930974
10.222499999999757        -0.003168167786208431
10.224999999999756        -0.0031512501847127394
10.227499999999756        -0.0031341986619638496
10.229999999999755        -0.0031170151186965533
10.232499999999755        -0.0030997012416328906
10.234999999999754        -0.003082258696557705
10.237499999999754        -0.0030646893292368693
10.239999999999753        -0.0030469949857400147
10.242499999999753        -0.0030291773233311337
10.244999999999752        -0.003011238004069605
10.247499999999752        -0.0029931788967462736
10.249999999999751        -0.0029750018880251305
10.25249999999975         -0.0029567086847213653
10.25499999999975         -0.0029383010099094387
10.25749999999975         -0.0029197808074600817
10.25999999999975         -0.0029011500457545303
10.262499999999749        -0.002882410512810518
10.264999999999747        -0.0028635640160432074
10.267499999999746        -0.0028446125905056685
10.269999999999746        -0.0028255582961802528
10.272499999999745        -0.002806403006974989
10.274999999999745        -0.0027871486148435265
10.277499999999744        -0.002767797242249681
10.279999999999744        -0.0027483510337401595
10.282499999999743        -0.0027288119395192934
10.284999999999743        -0.002709181924267612
10.287499999999742        -0.0026894631840871375
10.289999999999742        -0.0026696579328428505
10.292499999999741        -0.0026497681809360962
10.29499999999974         -0.0026297959488662537
10.29749999999974         -0.002609743488856786
10.29999999999974         -0.0025896130664229133
10.302499999999739        -0.002569406734825419
10.304999999999739        -0.002549126553521852
10.307499999999738        -0.002528774814606838
10.309999999999738        -0.002508353820102338
10.312499999999737        -0.0024878656528153353
10.314999999999737        -0.0024673123999320867
10.317499999999736        -0.0024466963843722267
10.319999999999736        -0.0024260199388340675
10.322499999999737        -0.002405285173881999
10.324999999999736        -0.002384494207254173
10.327499999999736        -0.0023636494007006625
10.329999999999735        -0.002342753132094033
10.332499999999735        -0.002321807562264744
10.334999999999734        -0.0023008148710446097
10.337499999999734        -0.0022797775008479015
10.339999999999733        -0.0022586979287454456
10.342499999999733        -0.0022375784346480576
10.344999999999732        -0.002216421345901498
10.347499999999732        -0.0021952292896543213
10.349999999999731        -0.002174004968375387
10.352499999999731        -0.0021527509329691275
10.35499999999973         -0.0021314698392315146
10.35749999999973         -0.0021101647127187984
10.35999999999973         -0.002088838732685394
10.362499999999729        -0.002067495015940668
10.364999999999728        -0.0020461368905839716
10.367499999999728        -0.0020247681791787375
10.369999999999727        -0.0020033929990377897
10.372499999999727        -0.0019820155655096428
10.374999999999726        -0.001960640491336263
10.377499999999726        -0.001939273097718075
10.379999999999725        -0.0019179192425158864
10.382499999999725        -0.0018965851560787672
10.384999999999724        -0.0018752777793102915
10.387499999999724        -0.001854005116952273
10.389999999999723        -0.001832776111224621
10.392499999999723        -0.0018116005293467574
10.394999999999722        -0.0017904893600835248
10.397499999999722        -0.0017694552309529543
10.399999999999721        -0.0017485123968104532
10.402499999999721        -0.001727553906918644
10.40499999999972         -0.0017065205159343955
10.40749999999972         -0.0016854401340817837
10.40999999999972         -0.001664336360386598
10.412499999999719        -0.0016432283187193808
10.414999999999718        -0.0016221320138646855
10.417499999999718        -0.0016010616269059308
10.419999999999717        -0.0015800291141379041
10.422499999999717        -0.0015590437448556038
10.424999999999716        -0.0015381132233762695
10.427499999999716        -0.0015172447813192047
10.429999999999715        -0.001496444591013224
10.432499999999715        -0.0014757171350187615
10.434999999999715        -0.0014550661905927131
10.437499999999714        -0.0014344958047159406
10.439999999999714        -0.0014140095924768392
10.442499999999711        -0.001393610002087986
10.44499999999971         -0.0013732992233767005
10.44749999999971         -0.001353080099916193
10.44999999999971         -0.0013329553562369534
10.45249999999971         -0.0013129267977500803
10.454999999999709        -0.0012929961819125868
10.457499999999706        -0.0012731661009979245
10.459999999999708        -0.0012534391645306342
10.462499999999709        -0.0012338171584289626
10.464999999999707        -0.0012143019022039514
10.467499999999704        -0.0011948961219834797
10.469999999999706        -0.0011756026041184198
10.472499999999707        -0.0011564233282398972
10.474999999999705        -0.001137360323871961
10.477499999999702        -0.0011184165445752847
10.479999999999704        -0.0010995950020752931
10.482499999999705        -0.0010808978826301052
10.484999999999703        -0.0010623274100259872
10.487499999999702        -0.0010438867257530071
10.489999999999702        -0.0010255790096581618
10.492499999999703        -0.0010074065863584503
10.4949999999997          -9.893717973847305E-4
10.4974999999997          -9.714778884352127E-4
10.499999999999702        -9.537281211803306E-4
10.502499999999701        -9.36124875644706E-4
10.5049999999997          -9.186705314638832E-4
10.507499999999698        -9.013683607101974E-4
10.5099999999997          -8.842216355700039E-4
10.512499999999699        -8.672327329425911E-4
10.514999999999699        -8.504040230873922E-4
10.517499999999696        -8.33738764626335E-4
10.519999999999698        -8.172402138393875E-4
10.522499999999699        -8.009107392242254E-4
10.524999999999697        -7.847527145766198E-4
10.527499999999694        -7.687694113933108E-4
10.529999999999696        -7.529641173654178E-4
10.532499999999697        -7.373392710580684E-4
10.534999999999695        -7.21897355394685E-4
10.537499999999692        -7.066417816815052E-4
10.539999999999694        -6.915760275901794E-4
10.542499999999695        -6.767028049808332E-4
10.544999999999693        -6.620249491643415E-4
10.54749999999969         -6.47546288071732E-4
10.549999999999692        -6.332708128825582E-4
10.552499999999693        -6.192018961876933E-4
10.55499999999969         -6.053431718288649E-4
10.557499999999688        -5.91699381622679E-4
10.55999999999969         -5.782755962638886E-4
10.562499999999691        -5.650765052688245E-4
10.564999999999689        -5.521072817200046E-4
10.567499999999686        -5.393743983374555E-4
10.569999999999688        -5.268849206898629E-4
10.572499999999689        -5.14645895814958E-4
10.574999999999687        -5.026651955172268E-4
10.577499999999684        -4.909522926379029E-4
10.579999999999686        -4.7951765400777724E-4
10.582499999999687        -4.6837225993917597E-4
10.584999999999685        -4.57528419021358E-4
10.587499999999682        -4.4700049417556453E-4
10.589999999999684        -4.3680442806420805E-4
10.592499999999685        -4.26957431089392E-4
10.594999999999683        -4.174787588304696E-4
10.59749999999968         -4.0839037542678147E-4
10.599999999999682        -3.997177948238395E-4
10.602499999999683        -3.8878764469008065E-4
10.60499999999968         -3.784672755221541E-4
10.607499999999677        -3.686970613565044E-4
10.60999999999968         -3.594278582575994E-4
10.612499999999681        -3.5061774691608205E-4
10.614999999999679        -3.422317620986326E-4
10.617499999999675        -3.3424170639961837E-4
10.619999999999676        -3.266245090539077E-4
10.622499999999679        -3.193607259999731E-4
10.624999999999675        -3.124346377090803E-4
10.627499999999673        -3.058343756373594E-4
10.629999999999674        -2.99550615561639E-4
10.632499999999677        -2.935753691419851E-4
10.634999999999673        -2.879022563564426E-4
10.63749999999967         -2.825267632469708E-4
10.639999999999672        -2.774451033829006E-4
10.642499999999673        -2.726531430576884E-4
10.644999999999671        -2.681466928121101E-4
10.647499999999669        -2.63921745488227E-4
10.64999999999967         -2.599733619479405E-4
10.652499999999671        -2.562945876106171E-4
10.654999999999669        -2.5287661484524326E-4
10.657499999999667        -2.497088501267064E-4
10.659999999999668        -2.467776735103344E-4
10.66249999999967         -2.440651903980462E-4
10.664999999999667        -2.4154909566681537E-4
10.667499999999666        -2.3920239269892285E-4
10.669999999999666        -2.3699184931919026E-4
10.672499999999667        -2.3487642488889682E-4
10.674999999999665        -2.328069796600496E-4
10.677499999999664        -2.3073030081322E-4
10.679999999999666        -2.286361543642479E-4
10.682499999999665        -2.2666405469157214E-4
10.684999999999665        -2.2495770835889717E-4
10.687499999999662        -2.2354438644905938E-4
10.689999999999664        -2.223989636218615E-4
10.692499999999665        -2.2148138084954194E-4
10.694999999999663        -2.2074977153402342E-4
10.69749999999966         -2.201653656675462E-4
10.699999999999662        -2.1969360322704468E-4
10.702499999999663        -2.1930419156657166E-4
10.70499999999966         -2.189715067785758E-4
10.707499999999659        -2.1867475435888295E-4
10.70999999999966         -2.1839718083216386E-4
10.712499999999661        -2.181253179121545E-4
10.714999999999659        -2.178487780964966E-4
10.717499999999657        -2.1756009666101805E-4
10.719999999999658        -2.1725439964542792E-4
10.722499999999659        -2.16930791389347E-4
10.724999999999657        -2.1659242948041113E-4
10.727499999999655        -2.1623702573947412E-4
10.729999999999656        -2.158619771383541E-4
10.732499999999657        -2.15471363729125E-4
10.734999999999655        -2.1506493810824479E-4
10.737499999999653        -2.14643101313583E-4
10.739999999999654        -2.1420676696781715E-4
10.742499999999655        -2.1375700155551458E-4
10.744999999999653        -2.1329559245469865E-4
10.74749999999965         -2.1282484428569726E-4
10.749999999999652        -2.1234720121854345E-4
10.752499999999653        -2.118649829260244E-4
10.75499999999965         -2.1138023095729208E-4
10.757499999999649        -2.1089461702589185E-4
10.75999999999965         -2.1040941554706372E-4
10.762499999999651        -2.0992552363824357E-4
10.764999999999649        -2.0944331955868867E-4
10.767499999999647        -2.0896244751011928E-4
10.769999999999648        -2.0848179964727542E-4
10.77249999999965         -2.0799958753597858E-4
10.774999999999647        -2.0751312491917862E-4
10.777499999999645        -2.0701852331339587E-4
10.779999999999646        -2.0651068643728898E-4
10.782499999999647        -2.0598334776256166E-4
10.784999999999645        -2.054286898980906E-4
10.78749999999964         -2.048368834242642E-4
10.789999999999644        -2.0419600382781677E-4
10.792499999999645        -2.0349194267055282E-4
10.794999999999643        -2.027078199746124E-4
10.797499999999639        -2.0182332701407235E-4
10.79999999999964         -2.0081402138222293E-4
10.802499999999643        -2.0053175846590499E-4
10.80499999999964         -2.0025397571726833E-4
10.807499999999637        -1.9997902089280428E-4
10.809999999999638        -1.9970576477207347E-4
10.81249999999964         -1.9943351559392752E-4
10.814999999999637        -1.9916212384663012E-4
10.817499999999635        -1.988920020198348E-4
10.819999999999636        -1.986237837195981E-4
10.822499999999637        -1.9835812314772383E-4
10.824999999999635        -1.980958228510743E-4
10.827499999999633        -1.978370714690314E-4
10.829999999999634        -1.9757366671857568E-4
10.832499999999635        -1.973028277840183E-4
10.834999999999633        -1.9702923358810853E-4
10.83749999999963         -1.9674987329637572E-4
10.839999999999632        -1.9647116095711237E-4
10.842499999999633        -1.9619727707403944E-4
10.844999999999631        -1.959953393075864E-4
10.84749999999963         -1.9580948737984993E-4
10.84999999999963         -1.9560196485030046E-4
10.852499999999631        -1.9535191129743668E-4
10.85499999999963         -1.9504240870626965E-4
10.857499999999629        -1.9464501082994135E-4
10.85999999999963         -1.9413885413105403E-4
10.86249999999963         -1.9360970126669486E-4
10.864999999999629        -1.93137410717803E-4
10.867499999999627        -1.9274803717428401E-4
10.869999999999628        -1.9295150958181795E-4
10.87249999999963         -1.9232915128397643E-4
10.874999999999627        -1.9251481014470606E-4
10.877499999999625        -1.9128307371518716E-4
10.879999999999626        -1.9116047997008723E-4
10.882499999999627        -1.9040227033012558E-4
10.884999999999625        -1.8984851750047937E-4
10.887499999999623        -1.8929836266423639E-4
10.889999999999624        -1.8884888865339233E-4
10.892499999999625        -1.8846640283309846E-4
10.894999999999623        -1.8814106092457372E-4
10.89749999999962         -1.878624569322529E-4
10.899999999999622        -1.8761038525177964E-4
10.902499999999623        -1.8737187225126295E-4
10.904999999999621        -1.8714089528754085E-4
10.907499999999619        -1.869122352599617E-4
10.90999999999962         -1.866819499066752E-4
10.912499999999621        -1.8644709910287105E-4
10.914999999999619        -1.8620561511967226E-4
10.917499999999617        -1.8595622345096707E-4
10.919999999999618        -1.856981999996954E-4
10.92249999999962         -1.854311389146157E-4
10.924999999999617        -1.8515495204229904E-4
10.927499999999615        -1.8486989312338498E-4
10.929999999999616        -1.8457638121649467E-4
10.932499999999617        -1.842748285487139E-4
10.934999999999615        -1.83965703576483E-4
10.937499999999613        -1.836496084757222E-4
10.939999999999614        -1.8332713853619342E-4
10.942499999999615        -1.829987419050827E-4
10.944999999999613        -1.8266482061113365E-4
10.94749999999961         -1.823258441846498E-4
10.949999999999612        -1.8198223081827836E-4
10.952499999999613        -1.816342220922751E-4
10.954999999999611        -1.8128201332928695E-4
10.957499999999609        -1.8092590146245868E-4
10.95999999999961         -1.8056618069950403E-4
10.962499999999611        -1.8020302172078173E-4
10.964999999999609        -1.7983663679776996E-4
10.967499999999605        -1.794674759273418E-4
10.969999999999608        -1.790961366562871E-4
10.97249999999961         -1.7872324158174635E-4
10.974999999999605        -1.7834966019075749E-4
10.977499999999603        -1.7797678726155786E-4
10.979999999999604        -1.776064739679728E-4
10.982499999999607        -1.7724089995019288E-4
10.984999999999603        -1.7688289572359572E-4
10.987499999999601        -1.765363679216425E-4
10.989999999999602        -1.7620626649966775E-4
10.992499999999604        -1.7589843813770045E-4
10.994999999999601        -1.7562011859906246E-4
10.997499999999599        -1.7538061279320782E-4
11                        -1.7519134235155498E-4
11.00219512195122         -1.7500239784540295E-4
11.004820443681819        -1.7475476048633976E-4
11.00787596519181         -1.7444272309830033E-4
11.011361686481187        -1.7406298369193607E-4
11.015277607549942        -1.7361495110579384E-4
11.019623728398084        -1.731006317008954E-4
11.024400049025616        -1.7252414704965746E-4
11.029606569432534        -1.7189100153047754E-4
11.03524328961882         -1.7120722826940993E-4
11.041310209584505        -1.704785881370685E-4
11.047807329329576        -1.6970992292159037E-4
11.05473464885403         -1.6890476148145872E-4
11.062092168157864        -1.680652026669338E-4
11.069879887241086        -1.6719204868742565E-4
11.078097806103688        -1.6628513061595074E-4
11.08674592474568         -1.6534373535631586E-4
11.095824243167055        -1.6436703943178976E-4
11.105332761367812        -1.6335447503085243E-4
11.115271479347957        -1.623059747581923E-4
11.12564039710749         -1.6122207018143264E-4
11.136439514646401        -1.6010385354936485E-4
11.147668831964703        -1.5895283352246325E-4
11.159328349062381        -1.577707394103678E-4
11.17141806593945         -1.565593610954319E-4
11.183937982595905        -1.5532059533207576E-4
11.196888099031748        -1.54057078290748E-4
11.210268415246967        -1.527722585512592E-4
11.224078931241571        -1.514637839378219E-4
11.238319647015565        -1.501335472798293E-4
11.252990562568943        -1.4878321425659813E-4
11.268091677901705        -1.474140071600627E-4
11.283622993013847        -1.4602695819015965E-4
11.299584507905378        -1.4462306321794127E-4
11.3159762225763          -1.4320335459488964E-4
11.332798137026602        -1.4176890814660004E-4
11.350050251256281        -1.403208017554669E-4
11.367732565265353        -1.3886005564794912E-4
11.385845079053803        -1.3738767047594136E-4
11.404387792621645        -1.3590532709345515E-4
11.423360705968872        -1.3441405781244864E-4
11.442763819095473        -1.329141623435115E-4
11.46259713200147         -1.3140700509167713E-4
11.482860644686848        -1.298936393190342E-4
11.50355435715161         -1.283749880323093E-4
11.524678269395759        -1.2685193056677369E-4
11.546232381419292        -1.253253160114487E-4
11.56821669322221         -1.2379592703259945E-4
11.590631204804515        -1.2226449609625822E-4
11.613475916166196        -1.2073230568437898E-4
11.636750827307267        -1.1919970983298445E-4
11.660455938227727        -1.1766752245240264E-4
11.684591248927564        -1.1613660658510438E-4
11.709156759406792        -1.1460769502152912E-4
11.7341524696654          -1.1308147616451159E-4
11.759578379703393        -1.1155859781120103E-4
11.785434489520773        -1.1003963691402774E-4
11.811720799117538        -1.085253905748762E-4
11.83843730849369         -1.0701637211041337E-4
11.86558401764922         -1.0551313159723463E-4
11.89316092658414         -1.0401631802942068E-4
11.921168035298443        -1.0252648536973608E-4
11.949605343792133        -1.0104415267786493E-4
11.978472852065204        -9.956978487235535E-5
12.007770560117663        -9.810389288233967E-5
12.037498467949503        -9.664701772593709E-5
12.067656575560727        -9.519949799308147E-5
12.098244882951338        -9.376184176596025E-5
12.129263390121332        -9.233446925760447E-5
12.160712097070714        -9.09177656095439E-5
12.192591003799485        -8.951205540203011E-5
12.224900110307635        -8.811783689754993E-5
12.257639416595168        -8.67353214206168E-5
12.290808922662086        -8.536489694599414E-5
12.324408628508392        -8.400689057563859E-5
12.358438534134082        -8.266159262637629E-5
12.392898639539153        -8.132924159409693E-5
12.427788944723615        -8.001020030234951E-5
12.463109449687458        -7.870462347009388E-5
12.498860154430686        -7.741279457595951E-5
12.535041058953304        -7.613494264524512E-5
12.5716521632553          -7.487126529903687E-5
12.608693467336682        -7.36219398798088E-5
12.646164971197448        -7.238718770291586E-5
12.684066674837602        -7.116713613791736E-5
12.722398578257136        -6.996196614522665E-5
12.761160681456058        -6.877181540348998E-5
12.800352984434364        -6.759678243145606E-5
12.839975487192056        -6.643704602060652E-5
12.880028189729135        -6.529264797394685E-5
12.920511092045592        -6.416371172141E-5
12.961424194141436        -6.305031527970018E-5
13.002767496016668        -6.195250474372305E-5
13.04454099767128         -6.08703793419374E-5
13.086744699105276        -5.980394485077811E-5
13.129378600318663        -5.875325838250456E-5
13.172442701311434        -5.7718340700119164E-5
13.215937002083583        -5.6699197744480845E-5
13.259861502635124        -5.569584026882124E-5
13.30421620296605         -5.470825950065761E-5
13.349001103076354        -5.373644490230811E-5
13.394216202966044        -5.278035619560306E-5
13.439861502635125        -5.183998180668947E-5
13.485937002083586        -5.091525180928036E-5
13.532442701311432        -5.0006127587320925E-5
13.579378600318663        -4.9112541984641656E-5
13.626744699105279        -4.823442478862905E-5
13.67454099767128         -4.737168951451931E-5
13.722767496016663        -4.652425672058147E-5
13.77142419414144         -4.569202882492851E-5
13.82051109204559         -4.4874896177771184E-5
13.870028189729132        -4.407274818246654E-5
13.919975487192055        -4.328546772341957E-5
13.970352984434363        -4.251292823748143E-5
14.021160681456058        -4.1754990336040354E-5
14.07239857825714         -4.101151372526424E-5
14.124066674837604        -4.028235226771759E-5
14.176164971197453        -3.9567350054559025E-5
14.228693467336681        -3.886634357885832E-5
14.2816521632553          -3.817916164050583E-5
14.335041058953308        -3.750563460236389E-5
14.388860154430686        -3.684557690397661E-5
14.44310944968746         -3.619880656069441E-5
14.49778894472362         -3.556512345515017E-5
14.55289863953916         -3.49443343103939E-5
14.608438534134088        -3.4336229222942105E-5
14.664408628508399        -3.3740603297194305E-5
14.72080892266209         -3.315723682750793E-5
14.777639416595171        -3.258591029714486E-5
14.834900110307638        -3.20263969494361E-5
14.892591003799485        -3.147846281664757E-5
14.950712097070719        -3.0941874755108234E-5
15.009263390121335        -3.0416386994858158E-5
15.068244882951342        -2.990175603556633E-5
15.12765657556073         -2.9397727533408968E-5
15.187498467949503        -2.8904044526822936E-5
15.247770560117662        -2.8420446977539537E-5
15.3084728520652          -2.794666500544052E-5
15.369605343792127        -2.7482429388603347E-5
15.431168035298441        -2.702746148808277E-5
15.493160926584135        -2.658147903777941E-5
15.555584017649213        -2.6144197168620487E-5
15.618437308493684        -2.5715321469998997E-5
15.681720799117533        -2.529455569338923E-5
15.745434489520775        -2.4881597171844128E-5
15.80957837970339         -2.447613637568402E-5
15.8741524696654          -2.4077860960758368E-5
15.939156759406787        -2.3686450248305846E-5
16.004591248927554        -2.330157793578591E-5
16.070455938227724        -2.292291350730613E-5
16.13675082730726         -2.255011730889489E-5
16.2034759161662          -2.218284383886937E-5
16.270631204804513        -2.182074205214768E-5
16.338216693222208        -2.1463451220005147E-5
16.406232381419283        -2.111060366793982E-5
16.47467826939576         -2.0761824747639324E-5
16.543554357151606        -2.0416729630989838E-5
16.612860644686844        -2.007492466699068E-5
16.68259713200147         -1.9736007719262094E-5
16.752763819095478        -1.9399565635069838E-5
16.823360705968867        -1.906517426036869E-5
16.894387792621643        -1.873239887056899E-5
16.965845079053803        -1.8400792636652508E-5
17.03773256526535         -1.806989520980462E-5
17.11005025125628         -1.77392330270032E-5
17.182798137026598        -1.7408318621126018E-5
17.255976222576294        -1.7076648696101593E-5
17.329584507905377        -1.6743703258992326E-5
17.403622993013848        -1.6408945470502978E-5
17.4780916779017          -1.6071820275076476E-5
17.552990562568944        -1.5731752217584827E-5
17.62831964701556         -1.5388144972205975E-5
17.704078931241572        -1.5040380262010267E-5
17.780268415246965        -1.468781606034364E-5
17.85688809903174         -1.4329784824351766E-5
17.933937982595907        -1.3965591823594803E-5
18.01141806593945         -1.3594513915082818E-5
18.089328349062384        -1.321579763258196E-5
18.1676688319647          -1.2828656487939849E-5
18.246439514646404        -1.2432269269779805E-5
18.325640397107485        -1.2025777923585501E-5
18.40527147934796         -1.1608285280573227E-5
18.485332761367815        -1.1178852454440946E-5
18.565824243167057        -1.073649541483146E-5
18.646745924745677        -1.0280182744570876E-5
18.72809780610369         -9.80883260232046E-6
18.809879887241078        -9.321309574317205E-6
18.892092168157866        -8.816421204038694E-6
18.974734648854024        -8.292913578622496E-6
19.05780732932957         -7.749468224238498E-6
19.141310209584507        -7.184697645767901E-6
19.225243289618824        -6.597141197994816E-6
19.309606569432525        -5.985260522367586E-6
19.394400049025617        -5.347434156699471E-6
19.479623728398085        -4.6819531177577645E-6
19.565277607549937        -3.9870139637576685E-6
19.651361686481184        -3.2607142061436E-6
19.73787596519181         -2.501045836045268E-6
19.824820443681823        -1.705889062564303E-6
19.91219512195122         -8.730035386261825E-7
19.999999999999996        -3.1585845050585704E-13


==> Figures/pcp_1d/squared/1d_Ee12.txt <==
0                         -5.452860385446456E-13
0.08780487804878047       5.034781105223152E-7
0.17517955631817597       9.82919821715389E-7
0.26212403480818747       1.4397197433957398E-6
0.348638313518814         1.8752333417887401E-6
0.43472239245005534       2.2907448655185014E-6
0.5203762716019118        2.6874684974087515E-6
0.605599950974384         3.066552807198808E-6
0.6903934305674715        3.4290841361417357E-6
0.7747567103811741        3.776092403429132E-6
0.8586897904154923        4.108552100576257E-6
0.9421926706704258        4.4273869589939174E-6
1.025265351145974         4.733472104209713E-6
1.1079078318421378        5.027637198201651E-6
1.1901201127589174        5.310669554323133E-6
1.2719021938963115        5.583316102036884E-6
1.3532540752543205        5.846287222735502E-6
1.434175756832946         6.100257670726972E-6
1.5146672386321867        6.3458687194206664E-6
1.594728520652042         6.583730306028435E-6
1.6743596028925116        6.814422976619827E-6
1.7535604853535984        7.038500825562455E-6
1.8323311680352996        7.256491865975656E-6
1.910671650937616         7.468899454993183E-6
1.9885819340605473        7.676204083165161E-6
2.0660620174040942        7.878864916849304E-6
2.1431119009682567        8.077321860824882E-6
2.219731584753033         8.271995555739209E-6
2.2959210687584264        8.463288374185862E-6
2.371680352984435         8.651586511726483E-6
2.447009437431057         8.837260883950981E-6
2.5219083220982967        9.020667759984669E-6
2.59637700698615          9.202148962897394E-6
2.67041549209462          9.382033184596184E-6
2.7440237774237035        9.5606382987945E-6
2.8172018629734037        9.738270237411029E-6
2.889949748743719         9.91522319579441E-6
2.9622674347346485        1.0091782019744366E-5
3.034154920946194         1.0268222810555505E-5
3.1056122073783547        1.044481180779988E-5
3.176639294031131         1.0621806180471927E-5
3.2472361809045225        1.0799456430246601E-5
3.3174028679985295        1.0978005718309536E-5
3.3871393553131512        1.115768870237066E-5
3.456445642848388         1.1338733843818671E-5
3.525321730604239         1.1521364954872326E-5
3.5937676185807086        1.1705797989994271E-5
3.6617833067777914        1.1892242652369878E-5
3.729368795195489         1.2080906327191498E-5
3.7965240838338037        1.2271989076689804E-5
3.863249172692733         1.2465684651435938E-5
3.9295440617722774        1.2662186387249474E-5
3.9954087510724365        1.2861680430367728E-5
4.060843240593211         1.3064346979813068E-5
4.1258475303346005        1.327036716892993E-5
4.190421620296608         1.3479914470676535E-5
4.254565510479226         1.3693157842456505E-5
4.318279200882462         1.391026736612122E-5
4.381562691506312         1.4131404408632142E-5
4.444415982350778         1.4356729293493742E-5
4.50683907341586          1.4586401131375104E-5
4.56883196470156          1.4820569655432658E-5
4.6303946562078675        1.5059389140564816E-5
4.691527147934797         1.530300638556692E-5
4.752229439882338         1.5551562753124415E-5
4.812501532050497         1.580520438637656E-5
4.872343424439269         1.606406418103168E-5
4.931755117048657         1.632828130034014E-5
4.990736609878664         1.65979883506584E-5
5.04928790292928          1.6873310377293893E-5
5.107408996200517         1.7154380678174874E-5
5.165099889692365         1.7441316142771668E-5
5.2223605834048294        1.7734244157782686E-5
5.2791910773379085        1.8033278237003514E-5
5.335591371491605         1.8338533084680253E-5
5.391561465865916         1.8650123456198653E-5
5.447101360460842         1.8968150430787034E-5
5.5022110552763825        1.929272988020203E-5
5.556890550312539         1.9623954948352895E-5
5.611139845569312         1.9961935156048716E-5
5.664958941046697         2.030675336688048E-5
5.718347836744697         2.0658512621590797E-5
5.771306532663319         2.101729421588594E-5
5.82383502880255          2.1383193436613768E-5
5.875933325162399         2.1756287764324034E-5
5.92760142174286          2.213665432890255E-5
5.978839318543941         2.2524367501858267E-5
6.029647015565634         2.2919502852283835E-5
6.0800245128079435        2.332213093360347E-5
6.129971810270868         2.3732307743176695E-5
6.179488907954408         2.415009462687634E-5
6.228575805858563         2.4575551884967184E-5
6.277232503983331         2.500873464034159E-5
6.325459002328719         2.5449682266309726E-5
6.373255300894719         2.589843623992949E-5
6.420621399681336         2.6355051397100593E-5
6.467557298688567         2.6819550159914995E-5
6.514062997916412         2.729196685602453E-5
6.560138497364875         2.77723193263385E-5
6.60578379703395          2.826065631673924E-5
6.650998896923644         2.8756945857744132E-5
6.69578379703395          2.9261246090414583E-5
6.740138497364875         2.9773537849844822E-5
6.784062997916411         3.0293833036806883E-5
6.827557298688567         3.082212191639344E-5
6.870621399681333         3.135840943163659E-5
6.913255300894718         3.19026688199997E-5
6.955459002328718         3.245487403724656E-5
6.997232503983332         3.301504024894042E-5
7.038575805858563         3.3583058604721994E-5
7.079488907954407         3.41589740026349E-5
7.119971810270865         3.474270427621107E-5
7.160024512807942         3.533419733332821E-5
7.199647015565633         3.593345686997429E-5
7.238839318543939         3.654030237211503E-5
7.27760142174286          3.715478825659646E-5
7.315933325162395         3.777678740526924E-5
7.353835028802551         3.840621342129924E-5
7.391306532663318         3.904302873872223E-5
7.428347836744698         3.968706067537797E-5
7.464958941046698         4.0338287311175725E-5
7.50113984556931          4.0996573322543695E-5
7.53689055031254          4.166178494952044E-5
7.572211055276383         4.233381131367453E-5
7.607101360460837         4.3012607589459906E-5
7.641561465865914         4.369784917229724E-5
7.675591371491605         4.438957894191409E-5
7.70919107733791          4.5087565596471646E-5
7.74236058340483          4.579163508153239E-5
7.775099889692365         4.6501642334065285E-5
7.807408996200514         4.721751624318926E-5
7.8392879029292795        4.793881018888557E-5
7.870736609878661         4.8665594326827155E-5
7.901755117048659         4.9397565549641476E-5
7.93234342443927          5.013448989175939E-5
7.962501532050499         5.087615428023273E-5
7.99222943988234          5.162246692268224E-5
8.021527147934798         5.237296447174744E-5
8.05039465620787          5.312753497165035E-5
8.078831964701557         5.3885971098704966E-5
8.106839073415856         5.46479262819588E-5
8.13441598235078          5.541310549772582E-5
8.161562691506312         5.6181228785784354E-5
8.188279200882462         5.695214593551268E-5
8.214565510479224         5.772546275355228E-5
8.240421620296607         5.850067257801017E-5
8.265847530334602         5.927777655267974E-5
8.290843240593212         6.0056298096952676E-5
8.31540875107244          6.0835838113962315E-5
8.339544061772278         6.161601760992785E-5
8.363249172692734         6.239648515897478E-5
8.386524083833802         6.317708136449607E-5
8.409368795195489         6.395749156995478E-5
8.43178330677779          6.473646804193434E-5
8.453767618580708         6.551451468229941E-5
8.475321730604243         6.629102074991178E-5
8.49644564284839          6.706540827483565E-5
8.51713935531315          6.78371638915265E-5
8.53740286799853          6.860577055546602E-5
8.557236180904525         6.93707342444283E-5
8.576639294031132         7.013175097594915E-5
8.595612207378354         7.088905482195706E-5
8.614154920946193         7.164076387000673E-5
8.632267434734649         7.238637227655054E-5
8.649949748743717         7.31265927872704E-5
8.667201862973403         7.386076841434108E-5
8.684023777423704         7.458821847834696E-5
8.700415492094614         7.530831443512687E-5
8.71637700698615          7.602036829421066E-5
8.731908322098297         7.67235559774454E-5
8.747009437431057         7.741693399893057E-5
8.761680352984436         7.809958277943396E-5
8.775921068758425         7.877090607959214E-5
8.789731584753033         7.943112242723982E-5
8.803111900968258         8.008084801224002E-5
8.816062017404091         8.071245618736234E-5
8.828581934060544         8.132954607024956E-5
8.840671650937615         8.193414186064008E-5
8.8523311680353           8.252681806261708E-5
8.863560485353597         8.31079247001626E-5
8.87435960289251          8.367768462018421E-5
8.88472852065204          8.423589355355254E-5
8.894667238632183         8.478155118900321E-5
8.904175756832945         8.531259143466918E-5
8.913254075254319         8.58258170300108E-5
8.921902193896312         8.631709831076473E-5
8.930120112758916         8.678185441600428E-5
8.937907831842136         8.721576916050078E-5
8.945265351145972         8.7615638589153E-5
8.952192670670424         8.798020602679424E-5
8.958689790415491         8.831080222253263E-5
8.964756710381174         8.861161503626036E-5
8.970393430567473         8.888947599129671E-5
8.975599950974383         8.91531121298833E-5
8.980376271601912         8.941190886574413E-5
8.984722392450053         8.967437441335935E-5
8.988638313518816         8.994650055579867E-5
8.992124034808187         9.023035742215801E-5
8.995179556318176         9.052317056791603E-5
8.997804878048779         9.08171097174365E-5
9                         9.109988645647493E-5
9.002500000000001         9.147426517118473E-5
9.004999999999999         9.175353583587564E-5
9.007499999999997         9.195992173474665E-5
9.009999999999998         9.211151785649963E-5
9.0125                    9.222239938716514E-5
9.014999999999997         9.230394644660356E-5
9.017499999999993         9.236579768145958E-5
9.019999999999996         9.241556617275992E-5
9.022499999999997         9.245877538058278E-5
9.024999999999993         9.249968015788423E-5
9.027499999999991         9.254188883593695E-5
9.029999999999992         9.25881173398091E-5
9.032499999999995         9.264005906964301E-5
9.034999999999991         9.269892474987607E-5
9.037499999999989         9.276587293792493E-5
9.03999999999999          9.284177661861293E-5
9.042499999999992         9.292705182882555E-5
9.04499999999999          9.302203775288231E-5
9.047499999999987         9.312731683447373E-5
9.049999999999988         9.324348297581886E-5
9.05249999999999          9.337094066083629E-5
9.054999999999987         9.351019031643426E-5
9.057499999999985         9.366207996580611E-5
9.059999999999986         9.382756311189511E-5
9.062499999999988         9.400746824632378E-5
9.064999999999985         9.420271761854948E-5
9.067499999999985         9.44145226019627E-5
9.069999999999984         9.46441123916425E-5
9.072499999999986         9.489246193751522E-5
9.074999999999985         9.516044253064793E-5
9.077499999999983         9.544894541747839E-5
9.079999999999984         9.575855039500869E-5
9.082499999999984         9.608918545180034E-5
9.084999999999983         9.64401766646028E-5
9.08749999999998          9.681025231642049E-5
9.089999999999982         9.719710056890762E-5
9.092499999999983         9.759691176326746E-5
9.094999999999981         9.800425185235717E-5
9.097499999999979         9.841184149429749E-5
9.09999999999998          9.88098829942663E-5
9.102499999999981         9.918531726686719E-5
9.104999999999979         9.952139542285243E-5
9.107499999999977         9.97966038261272E-5
9.109999999999978         9.998574634950685E-5
9.11249999999998          1.0005825749871688E-4
9.114999999999977         9.997965423394484E-5
9.117499999999975         1.0005399766460643E-4
9.119999999999976         9.980441819734676E-5
9.122499999999977         9.949761332388174E-5
9.124999999999975         9.939668528587131E-5
9.127499999999973         9.927119064294387E-5
9.129999999999974         9.900944108696963E-5
9.132499999999975         9.868827829183358E-5
9.134999999999973         9.851024646001516E-5
9.13749999999997          9.831116375183524E-5
9.139999999999972         9.822508878176706E-5
9.142499999999973         9.818762620499022E-5
9.144999999999971         9.834108254579144E-5
9.147499999999969         9.860987522687659E-5
9.14999999999997          9.894373142287083E-5
9.152499999999971         9.932025632415631E-5
9.15499999999997          9.972249267310718E-5
9.157499999999967         1.0013727544160023E-4
9.159999999999968         1.0052773405846982E-4
9.16249999999997          1.0089640772477371E-4
9.164999999999967         1.0132621342158477E-4
9.167499999999965         1.0177205883925289E-4
9.169999999999966         1.0222492861725052E-4
9.172499999999967         1.0268417989797718E-4
9.174999999999965         1.0314805888832212E-4
9.177499999999963         1.0361294486016526E-4
9.179999999999964         1.0407931262317038E-4
9.182499999999965         1.0454770419934811E-4
9.184999999999963         1.0501878131745357E-4
9.18749999999996          1.0549336768675421E-4
9.189999999999962         1.0597200475087609E-4
9.192499999999963         1.064542539066099E-4
9.194999999999961         1.0693870341514644E-4
9.197499999999957         1.0742314807621334E-4
9.199999999999958         1.0790440199935636E-4
9.202499999999961         1.069786335481937E-4
9.204999999999957         1.0630105613464169E-4
9.207499999999955         1.0582445590343048E-4
9.209999999999956         1.0550960859036229E-4
9.21249999999996          1.0532394007538304E-4
9.214999999999955         1.0524025570139706E-4
9.217499999999953         1.0523560461972448E-4
9.219999999999954         1.0529111198513685E-4
9.222499999999954         1.0539182056364116E-4
9.224999999999953         1.0552579584897914E-4
9.227499999999953         1.0568338342424599E-4
9.229999999999952         1.0585727064933714E-4
9.232499999999952         1.0604245719124383E-4
9.234999999999951         1.0623564150948062E-4
9.237499999999951         1.0643477302713089E-4
9.23999999999995          1.0663916382773475E-4
9.24249999999995          1.0684944616216885E-4
9.24499999999995          1.0706719720800228E-4
9.247499999999949         1.0729474113618798E-4
9.24999999999995          1.0753519309356085E-4
9.25249999999995          1.0779228548309094E-4
9.25499999999995          1.0807017119894569E-4
9.257499999999949         1.0837340718590494E-4
9.259999999999948         1.0870679062717492E-4
9.262499999999948         1.0907502260833202E-4
9.264999999999947         1.0948277583090749E-4
9.267499999999947         1.0993481608885525E-4
9.269999999999946         1.1043535576070462E-4
9.272499999999946         1.1098731197035916E-4
9.274999999999945         1.1159864569951217E-4
9.277499999999945         1.1226846570018545E-4
9.279999999999944         1.1299349966514827E-4
9.282499999999944         1.1377720667232749E-4
9.284999999999943         1.1461432006952543E-4
9.287499999999943         1.1549509749900211E-4
9.289999999999942         1.1640600029395876E-4
9.292499999999942         1.1732838076292107E-4
9.294999999999941         1.1823804091606882E-4
9.29749999999994          1.1910483490856771E-4
9.29999999999994          1.1989126404746142E-4
9.30249999999994          1.2055124785334548E-4
9.30499999999994          1.210307547560574E-4
9.307499999999939         1.2126908831644467E-4
9.309999999999938         1.2119997249716852E-4
9.312499999999938         1.2075562967796272E-4
9.314999999999937         1.1988037279266062E-4
9.317499999999937         1.1856670867053942E-4
9.319999999999936         1.1695870225539307E-4
9.322499999999936         1.1552704452132134E-4
9.324999999999935         1.1472815491989086E-4
9.327499999999935         1.1459421665423186E-4
9.329999999999934         1.1502863020210197E-4
9.332499999999934         1.1593802998424718E-4
9.334999999999933         1.1724416341725441E-4
9.337499999999933         1.1888362851211753E-4
9.339999999999932         1.2080484637515265E-4
9.342499999999932         1.229650632457724E-4
9.344999999999931         1.253298085821808E-4
9.34749999999993          1.278726376674616E-4
9.34999999999993          1.3057270460584136E-4
9.35249999999993          1.3341234694073945E-4
9.35499999999993          1.363772213328618E-4
9.357499999999929         1.394566280648879E-4
9.359999999999928         1.4264140021186256E-4
9.362499999999928         1.4592172606983644E-4
9.364999999999927         1.4928761373690647E-4
9.367499999999927         1.527294623920733E-4
9.369999999999926         1.562359539103858E-4
9.372499999999926         1.5979180868358478E-4
9.374999999999925         1.6337827429301066E-4
9.377499999999923         1.6697364311552E-4
9.379999999999923         1.70550852770332E-4
9.382499999999922         1.740748766792949E-4
9.384999999999922         1.7750292338161722E-4
9.387499999999921         1.8078457506588708E-4
9.38999999999992          1.8385876036632054E-4
9.39249999999992          1.8665042080166783E-4
9.39499999999992          1.8907003014061174E-4
9.39749999999992          1.910129317644893E-4
9.399999999999919         1.9235271189854686E-4
9.402499999999918         1.987869278024107E-4
9.404999999999918         2.0500246562971114E-4
9.407499999999917         2.1104385105780166E-4
9.409999999999917         2.169484682616185E-4
9.412499999999916         2.227482333395231E-4
9.414999999999916         2.28470910851028E-4
9.417499999999915         2.341416667137608E-4
9.419999999999915         2.3978244290072392E-4
9.422499999999914         2.454109967222756E-4
9.424999999999914         2.5104234906629663E-4
9.427499999999913         2.5669042313548884E-4
9.429999999999914         2.6236707755468436E-4
9.432499999999914         2.6808087224024224E-4
9.434999999999913         2.7383862733112996E-4
9.437499999999913         2.796471330935302E-4
9.439999999999912         2.8551191385381425E-4
9.442499999999912         2.9143578329157704E-4
9.444999999999911         2.9742049597582254E-4
9.447499999999911         3.0346851607063186E-4
9.44999999999991          3.095815737910318E-4
9.45249999999991          3.157590623887596E-4
9.45499999999991          3.219997658308882E-4
9.457499999999909         3.283036751299817E-4
9.459999999999908         3.346703881598745E-4
9.462499999999908         3.4109739039825393E-4
9.464999999999907         3.4758184364899747E-4
9.467499999999907         3.541224395959275E-4
9.469999999999906         3.6071768372521185E-4
9.472499999999906         3.6736409290255567E-4
9.474999999999905         3.740580312517061E-4
9.477499999999905         3.807975912814149E-4
9.479999999999905         3.8758079391933153E-4
9.482499999999904         3.9440372825017E-4
9.484999999999904         4.0126242207290386E-4
9.487499999999903         4.08154741772776E-4
9.489999999999903         4.1507853319779076E-4
9.492499999999902         4.220297225096259E-4
9.494999999999902         4.2900421045970194E-4
9.497499999999901         4.359997835049617E-4
9.4999999999999           4.430142142893001E-4
9.5024999999999           4.500433375419083E-4
9.5049999999999           4.5708295915881936E-4
9.507499999999899         4.6413077272462744E-4
9.509999999999899         4.711844340016119E-4
9.512499999999898         4.782396222832025E-4
9.514999999999898         4.8529195794835833E-4
9.517499999999897         4.923389212459633E-4
9.519999999999897         4.993779125032211E-4
9.522499999999896         5.064043074876068E-4
9.524999999999896         5.134133810568847E-4
9.527499999999895         5.204022290965504E-4
9.529999999999895         5.273678258001374E-4
9.532499999999894         5.343050821695894E-4
9.534999999999894         5.412087794059439E-4
9.537499999999893         5.480755015191824E-4
9.539999999999893         5.549017039582493E-4
9.542499999999892         5.616817885680109E-4
9.544999999999892         5.684100600762271E-4
9.547499999999891         5.750826877968518E-4
9.54999999999989          5.816958079318812E-4
9.55249999999989          5.882436381910577E-4
9.554999999999888         5.947204866318945E-4
9.557499999999887         6.011227787918461E-4
9.559999999999887         6.074472322214336E-4
9.562499999999886         6.136890529261224E-4
9.564999999999886         6.198440518307702E-4
9.567499999999885         6.259108030757105E-4
9.569999999999885         6.31888958518248E-4
9.572499999999884         6.377776015959874E-4
9.574999999999884         6.435775689924567E-4
9.577499999999883         6.492938534933407E-4
9.579999999999883         6.54934175888619E-4
9.582499999999882         6.605076281588906E-4
9.584999999999882         6.66027365859162E-4
9.587499999999881         6.715134455400895E-4
9.58999999999988          6.769918530974833E-4
9.59249999999988          6.824936601756287E-4
9.59499999999988          6.880583608755986E-4
9.59749999999988          6.937374550239905E-4
9.599999999999879         6.995943371701091E-4
9.602499999999878         7.054749116343906E-4
9.604999999999878         7.111019233529969E-4
9.60749999999988          7.165001513246144E-4
9.609999999999879         7.216907651812488E-4
9.612499999999878         7.266912204772213E-4
9.614999999999878         7.315162506028872E-4
9.617499999999877         7.361788326639279E-4
9.619999999999877         7.406898582527771E-4
9.622499999999876         7.450577558928695E-4
9.624999999999876         7.492893602356887E-4
9.627499999999875         7.533907670560086E-4
9.629999999999875         7.573668812675682E-4
9.632499999999874         7.612209291391892E-4
9.634999999999874         7.649552496011014E-4
9.637499999999873         7.685720791840989E-4
9.639999999999873         7.720730166177747E-4
9.642499999999872         7.754584604093839E-4
9.644999999999872         7.787283525906991E-4
9.647499999999871         7.818829211572592E-4
9.64999999999987          7.849220880746938E-4
9.65249999999987          7.878448564394985E-4
9.65499999999987          7.90650026813472E-4
9.65749999999987          7.933369154483755E-4
9.659999999999869         7.959047237882377E-4
9.662499999999868         7.983518914455728E-4
9.664999999999868         8.006767982633167E-4
9.667499999999867         8.028784702070052E-4
9.669999999999867         8.049559224124064E-4
9.672499999999866         8.069074886276895E-4
9.674999999999866         8.087315174062359E-4
9.677499999999865         8.104270731997126E-4
9.679999999999865         8.11993260784516E-4
9.682499999999864         8.134285380754364E-4
9.684999999999864         8.14731411578673E-4
9.687499999999863         8.159011373760627E-4
9.689999999999863         8.169370319034697E-4
9.692499999999862         8.178377724031433E-4
9.694999999999862         8.186020947373585E-4
9.697499999999861         8.192294970254116E-4
9.69999999999986          8.19719539839156E-4
9.70249999999986          8.200711368551716E-4
9.70499999999986          8.202832567711926E-4
9.70749999999986          8.203556312457866E-4
9.709999999999859         8.20288046313164E-4
9.712499999999858         8.200796246747438E-4
9.714999999999858         8.197295327755649E-4
9.717499999999857         8.192376940461821E-4
9.719999999999857         8.186040726501365E-4
9.722499999999856         8.178279482403961E-4
9.724999999999856         8.169086289812472E-4
9.727499999999855         8.158461710331549E-4
9.729999999999855         8.146406554191826E-4
9.732499999999852         8.132914560013832E-4
9.734999999999852         8.117979594644692E-4
9.737499999999851         8.101602923340917E-4
9.739999999999851         8.083785921086939E-4
9.74249999999985          8.06452269571864E-4
9.74499999999985          8.043807376716394E-4
9.74749999999985          8.021641484009107E-4
9.749999999999849         7.998026603208419E-4
9.752499999999849         7.972956976357443E-4
9.754999999999848         7.946426916016491E-4
9.757499999999848         7.918438316693588E-4
9.759999999999847         7.888993336617259E-4
9.762499999999847         7.858087004805059E-4
9.764999999999846         7.825714828645428E-4
9.767499999999846         7.791880527911604E-4
9.769999999999845         7.756588804291933E-4
9.772499999999845         7.719838058226972E-4
9.774999999999844         7.681628311310557E-4
9.777499999999844         7.641969304057056E-4
9.779999999999843         7.600873500697575E-4
9.782499999999843         7.558349084590965E-4
9.784999999999842         7.514408405620635E-4
9.787499999999843         7.469076682343756E-4
9.789999999999843         7.422385500063661E-4
9.792499999999842         7.37436637774494E-4
9.794999999999842         7.325060093558919E-4
9.797499999999841         7.274526393195729E-4
9.79999999999984          7.22283742340124E-4
9.80249999999984          7.172308675399489E-4
9.80499999999984          7.120045925159968E-4
9.80749999999984          7.066127171918013E-4
9.809999999999839         7.010621076927667E-4
9.812499999999838         6.953584303936097E-4
9.814999999999838         6.895067212508363E-4
9.817499999999837         6.83511945961307E-4
9.819999999999837         6.773785823691245E-4
9.822499999999836         6.71110196285081E-4
9.824999999999836         6.647099807563089E-4
9.827499999999835         6.581812893005357E-4
9.829999999999835         6.515271943289686E-4
9.832499999999834         6.447500407067638E-4
9.834999999999834         6.378519649687941E-4
9.837499999999833         6.308354108716316E-4
9.839999999999833         6.23702671466303E-4
9.842499999999832         6.16455427312701E-4
9.844999999999832         6.090952527844085E-4
9.847499999999831         6.016241204903766E-4
9.849999999999831         5.940439321349134E-4
9.85249999999983          5.863560459920814E-4
9.85499999999983          5.785617753412062E-4
9.85749999999983          5.706628864074817E-4
9.859999999999829         5.626611213346011E-4
9.862499999999828         5.54557717878594E-4
9.864999999999828         5.46353903529577E-4
9.867499999999827         5.380513902622161E-4
9.869999999999827         5.296518916806589E-4
9.872499999999826         5.211566366959755E-4
9.874999999999826         5.1256686186818E-4
9.877499999999825         5.038843053233946E-4
9.879999999999825         4.951107192150625E-4
9.882499999999824         4.862473783371346E-4
9.884999999999824         4.772955725218103E-4
9.887499999999823         4.682571014264329E-4
9.889999999999823         4.591337828585111E-4
9.892499999999822         4.499269567030048E-4
9.894999999999822         4.4063797875184413E-4
9.897499999999821         4.312687176771593E-4
9.899999999999821         4.218210593502532E-4
9.90249999999982          4.1229640610609963E-4
9.90499999999982          4.0269617312798864E-4
9.90749999999982          3.9302228870571887E-4
9.909999999999817         3.832766944505406E-4
9.912499999999817         3.7346083975669034E-4
9.914999999999816         3.635761817617697E-4
9.917499999999816         3.5362468996986973E-4
9.919999999999815         3.436083422251532E-4
9.922499999999815         3.335286142065047E-4
9.924999999999814         3.233869841246309E-4
9.927499999999814         3.1318544294824807E-4
9.929999999999813         3.029259861674245E-4
9.932499999999813         2.926100983971988E-4
9.934999999999812         2.8223926432734137E-4
9.937499999999812         2.718154862468257E-4
9.939999999999811         2.6134077209170187E-4
9.94249999999981          2.5081661578958E-4
9.94499999999981          2.402445167210103E-4
9.94749999999981          2.2962650709470837E-4
9.94999999999981          2.1896463769072345E-4
9.952499999999809         2.0826045564574514E-4
9.954999999999808         1.9751553598746502E-4
9.957499999999808         1.867320229108245E-4
9.959999999999807         1.7591211625229974E-4
9.962499999999807         1.6505755026600434E-4
9.964999999999808         1.5417014299223993E-4
9.967499999999808         1.4325235796974756E-4
9.969999999999807         1.3230679721007617E-4
9.972499999999807         1.2133568759976551E-4
9.974999999999806         1.1034145744452314E-4
9.977499999999806         9.932732919105004E-5
9.979999999999805         8.829682911608554E-5
9.982499999999805         7.725329299404678E-5
9.984999999999804         6.620048488123215E-5
9.987499999999804         5.514323784253355E-5
9.989999999999803         4.40869976620498E-5
9.992499999999803         3.303736736292662E-5
9.994999999999802         2.200079229624889E-5
9.997499999999802         1.0985275930947393E-5
9.999999999999801         -7.807539653680336E-14
10.0024999999998          -1.0985276087061989E-5
10.0049999999998          -2.2000792452319794E-5
10.0074999999998          -3.303736751895112E-5
10.009999999999799        -4.408699781797672E-5
10.012499999999799        -5.514323799831562E-5
10.014999999999798        -6.620048503705282E-5
10.017499999999798        -7.725329314950489E-5
10.019999999999797        -8.829682927150029E-5
10.022499999999797        -9.932732934602676E-5
10.024999999999796        -1.1034145759946084E-4
10.027499999999796        -1.2133568775440483E-4
10.029999999999795        -1.3230679736418206E-4
10.032499999999795        -1.4325235812333303E-4
10.034999999999794        -1.541701431454004E-4
10.037499999999794        -1.6505755041889593E-4
10.039999999999793        -1.759121164043951E-4
10.042499999999793        -1.867320230626978E-4
10.044999999999792        -1.9751553613892546E-4
10.047499999999792        -2.0826045579654985E-4
10.049999999999791        -2.1896463784108755E-4
10.05249999999979         -2.2962650724421552E-4
10.05499999999979         -2.4024451686982182E-4
10.05749999999979         -2.5081661593795435E-4
10.059999999999789        -2.613407722393164E-4
10.062499999999789        -2.718154863935694E-4
10.064999999999788        -2.822392644734259E-4
10.067499999999788        -2.926100985429052E-4
10.069999999999787        -3.029259863119617E-4
10.072499999999787        -3.131854430917444E-4
10.074999999999786        -3.233869842676172E-4
10.077499999999786        -3.3352861434870346E-4
10.079999999999785        -3.436083423660509E-4
10.082499999999785        -3.5362469010978906E-4
10.084999999999784        -3.6357618190110963E-4
10.087499999999782        -3.734608398950241E-4
10.089999999999781        -3.8327669458759414E-4
10.09249999999978         -3.9302228884178017E-4
10.09499999999978         -4.026961732634324E-4
10.09749999999978         -4.1229640623970457E-4
10.09999999999978         -4.2182105948319545E-4
10.102499999999779        -4.3126871780971646E-4
10.104999999999778        -4.406379788824376E-4
10.107499999999778        -4.4992695683223477E-4
10.109999999999777        -4.591337829873872E-4
10.112499999999777        -4.682571015542404E-4
10.114999999999776        -4.772955726481884E-4
10.117499999999776        -4.8624737846229144E-4
10.119999999999775        -4.951107193390605E-4
10.122499999999775        -5.038843054458106E-4
10.124999999999774        -5.12566861989458E-4
10.127499999999774        -5.21156636815262E-4
10.129999999999773        -5.296518917991683E-4
10.132499999999773        -5.380513903795875E-4
10.134999999999772        -5.463539036455467E-4
10.137499999999772        -5.545577179935368E-4
10.139999999999771        -5.626611214478508E-4
10.142499999999771        -5.706628865189758E-4
10.144999999999772        -5.785617754519232E-4
10.147499999999772        -5.86356046100564E-4
10.149999999999771        -5.940439322415711E-4
10.15249999999977         -6.016241205964445E-4
10.15499999999977         -6.090952528884017E-4
10.15749999999977         -6.164554274154938E-4
10.15999999999977         -6.237026715671737E-4
10.162499999999769        -6.308354109705872E-4
10.164999999999768        -6.378519650652448E-4
10.167499999999768        -6.447500408029994E-4
10.169999999999767        -6.515271944238163E-4
10.172499999999767        -6.581812893928091E-4
10.174999999999766        -6.647099808464174E-4
10.177499999999766        -6.711101963750438E-4
10.179999999999765        -6.773785824573456E-4
10.182499999999765        -6.835119460472106E-4
10.184999999999764        -6.895067213344847E-4
10.187499999999764        -6.953584304756066E-4
10.189999999999763        -7.010621077730358E-4
10.192499999999763        -7.066127172709047E-4
10.194999999999762        -7.120045925938859E-4
10.197499999999762        -7.172308676155481E-4
10.199999999999761        -7.222837424141967E-4
10.20249999999976         -7.274526393905162E-4
10.20499999999976         -7.325060094247049E-4
10.20749999999976         -7.374366378420857E-4
10.20999999999976         -7.422385500721607E-4
10.212499999999759        -7.469076682984424E-4
10.214999999999758        -7.51440840624118E-4
10.217499999999758        -7.55834908519222E-4
10.219999999999757        -7.60087350127038E-4
10.222499999999757        -7.641969304611612E-4
10.224999999999756        -7.681628311850056E-4
10.227499999999756        -7.719838058736009E-4
10.229999999999755        -7.75658880478286E-4
10.232499999999755        -7.791880528387751E-4
10.234999999999754        -7.825714829102978E-4
10.237499999999754        -7.858087005251993E-4
10.239999999999753        -7.888993337031025E-4
10.242499999999753        -7.918438317103677E-4
10.244999999999752        -7.946426916400906E-4
10.247499999999752        -7.972956976724371E-4
10.249999999999751        -7.998026603546482E-4
10.25249999999975         -8.021641484323438E-4
10.25499999999975         -8.043807377010603E-4
10.25749999999975         -8.064522695989257E-4
10.25999999999975         -8.083785921335351E-4
10.262499999999749        -8.101602923578782E-4
10.264999999999747        -8.117979594863128E-4
10.267499999999746        -8.132914560203403E-4
10.269999999999746        -8.146406554369601E-4
10.272499999999745        -8.158461710485038E-4
10.274999999999745        -8.169086289961242E-4
10.277499999999744        -8.178279482511791E-4
10.279999999999744        -8.186040726593791E-4
10.282499999999743        -8.192376940530377E-4
10.284999999999743        -8.197295327795201E-4
10.287499999999742        -8.200796246786851E-4
10.289999999999742        -8.202880463144546E-4
10.292499999999741        -8.203556312443849E-4
10.29499999999974         -8.20283256767626E-4
10.29749999999974         -8.200711368491487E-4
10.29999999999974         -8.197195398323975E-4
10.302499999999739        -8.192294970169184E-4
10.304999999999739        -8.186020947250766E-4
10.307499999999738        -8.178377723899732E-4
10.309999999999738        -8.169370318884955E-4
10.312499999999737        -8.159011373595898E-4
10.314999999999737        -8.147314115601878E-4
10.317499999999736        -8.134285380545087E-4
10.319999999999736        -8.11993260761576E-4
10.322499999999737        -8.104270731740804E-4
10.324999999999736        -8.087315173803261E-4
10.327499999999736        -8.069074885992678E-4
10.329999999999735        -8.049559223817226E-4
10.332499999999735        -8.028784701760161E-4
10.334999999999734        -8.006767982290386E-4
10.337499999999734        -7.983518914097126E-4
10.339999999999733        -7.959047237508371E-4
10.342499999999733        -7.93336915408574E-4
10.344999999999732        -7.9065002677281E-4
10.347499999999732        -7.8784485639595E-4
10.349999999999731        -7.849220880287722E-4
10.352499999999731        -7.81882921110727E-4
10.35499999999973         -7.787283525412109E-4
10.35749999999973         -7.754584603590631E-4
10.35999999999973         -7.720730165667045E-4
10.362499999999729        -7.685720791314327E-4
10.364999999999728        -7.649552495457707E-4
10.367499999999728        -7.612209290816102E-4
10.369999999999727        -7.573668812086293E-4
10.372499999999727        -7.533907669964451E-4
10.374999999999726        -7.492893601752232E-4
10.377499999999726        -7.450577558300725E-4
10.379999999999725        -7.40689858188523E-4
10.382499999999725        -7.361788325970509E-4
10.384999999999724        -7.315162505356215E-4
10.387499999999724        -7.266912204079851E-4
10.389999999999723        -7.216907651115129E-4
10.392499999999723        -7.165001512529495E-4
10.394999999999722        -7.111019232779875E-4
10.397499999999722        -7.054749115585485E-4
10.399999999999721        -6.995943370945723E-4
10.402499999999721        -6.937374549468162E-4
10.40499999999972         -6.880583607959678E-4
10.40749999999972         -6.824936600932918E-4
10.40999999999972         -6.769918530162566E-4
10.412499999999719        -6.715134454586963E-4
10.414999999999718        -6.660273657742993E-4
10.417499999999718        -6.605076280738753E-4
10.419999999999717        -6.549341758022714E-4
10.422499999999717        -6.492938534061327E-4
10.424999999999716        -6.435775689033196E-4
10.427499999999716        -6.377776015068365E-4
10.429999999999715        -6.318889584274318E-4
10.432499999999715        -6.259108029851995E-4
10.434999999999715        -6.198440517379972E-4
10.437499999999714        -6.136890528330857E-4
10.439999999999714        -6.074472321293128E-4
10.442499999999711        -6.011227786994339E-4
10.44499999999971         -5.947204865370675E-4
10.44749999999971         -5.882436380940104E-4
10.44999999999971         -5.816958078344592E-4
10.45249999999971         -5.750826877003873E-4
10.454999999999709        -5.68410059976765E-4
10.457499999999706        -5.616817884683684E-4
10.459999999999708        -5.549017038590232E-4
10.462499999999709        -5.480755014192068E-4
10.464999999999707        -5.412087793048997E-4
10.467499999999704        -5.343050820685591E-4
10.469999999999706        -5.273678256981357E-4
10.472499999999707        -5.204022289937715E-4
10.474999999999705        -5.134133809542446E-4
10.477499999999702        -5.064043073838009E-4
10.479999999999704        -4.993779123994985E-4
10.482499999999705        -4.923389211427126E-4
10.484999999999703        -4.852919578462872E-4
10.487499999999702        -4.782396221805624E-4
10.489999999999702        -4.711844338983473E-4
10.492499999999703        -4.641307726203636E-4
10.4949999999997          -4.5708295905380614E-4
10.4974999999997          -4.5004333743851876E-4
10.499999999999702        -4.4301421418349585E-4
10.502499999999701        -4.359997834013779E-4
10.5049999999997          -4.2900421035491076E-4
10.507499999999698        -4.22029722405709E-4
10.5099999999997          -4.150785330930967E-4
10.512499999999699        -4.08154741669553E-4
10.514999999999699        -4.012624219697364E-4
10.517499999999696        -3.944037281480295E-4
10.519999999999698        -3.875807938164E-4
10.522499999999699        -3.807975911803291E-4
10.524999999999697        -3.740580311492603E-4
10.527499999999694        -3.673640927994437E-4
10.529999999999696        -3.607176836242232E-4
10.532499999999697        -3.541224394957576E-4
10.534999999999695        -3.4758184355067334E-4
10.537499999999692        -3.4109739029859754E-4
10.539999999999694        -3.346703880591634E-4
10.542499999999695        -3.2830367503168534E-4
10.544999999999693        -3.219997657311069E-4
10.54749999999969         -3.157590622910461E-4
10.549999999999692        -3.0958157369420647E-4
10.552499999999693        -3.034685159753331E-4
10.55499999999969         -2.9742049588085684E-4
10.557499999999688        -2.914357831951403E-4
10.55999999999969         -2.855119137585016E-4
10.562499999999691        -2.796471330002298E-4
10.564999999999689        -2.7383862723709407E-4
10.567499999999686        -2.6808087215045295E-4
10.569999999999688        -2.623670774670739E-4
10.572499999999689        -2.566904230470318E-4
10.574999999999687        -2.5104234897770084E-4
10.577499999999684        -2.4541099663623334E-4
10.579999999999686        -2.3978244281704086E-4
10.582499999999687        -2.3414166662905078E-4
10.584999999999685        -2.2847091076895476E-4
10.587499999999682        -2.22748233256978E-4
10.589999999999684        -2.1694846818105795E-4
10.592499999999685        -2.1104385097846234E-4
10.594999999999683        -2.0500246555224533E-4
10.59749999999968         -1.9878692772429263E-4
10.599999999999682        -1.9235271182269087E-4
10.602499999999683        -1.910129316881476E-4
10.60499999999968         -1.890700300655468E-4
10.607499999999677        -1.8665042072998905E-4
10.60999999999968         -1.8385876029407278E-4
10.612499999999681        -1.8078457499630385E-4
10.614999999999679        -1.775029233128944E-4
10.617499999999675        -1.7407487661240395E-4
10.619999999999676        -1.705508527042321E-4
10.622499999999679        -1.669736430504054E-4
10.624999999999675        -1.6337827422821527E-4
10.627499999999673        -1.597918086221478E-4
10.629999999999674        -1.5623595384831046E-4
10.632499999999677        -1.5272946233048368E-4
10.634999999999673        -1.4928761367682952E-4
10.63749999999967         -1.4592172601184117E-4
10.639999999999672        -1.4264140015456117E-4
10.642499999999673        -1.3945662800970982E-4
10.644999999999671        -1.363772212794323E-4
10.647499999999669        -1.3341234688730996E-4
10.64999999999967         -1.3057270455486825E-4
10.652499999999671        -1.2787263761768197E-4
10.654999999999669        -1.2532980853234565E-4
10.657499999999667        -1.2296506320132183E-4
10.659999999999668        -1.2080484633089639E-4
10.66249999999967         -1.1888362847443934E-4
10.664999999999667        -1.1724416338210197E-4
10.667499999999666        -1.1593802995359115E-4
10.669999999999666        -1.1502863017538723E-4
10.672499999999667        -1.1459421663560787E-4
10.674999999999665        -1.1472815490959354E-4
10.677499999999664        -1.1552704452033602E-4
10.679999999999666        -1.1695870225976457E-4
10.682499999999665        -1.1856670867434194E-4
10.684999999999665        -1.198803727893577E-4
10.687499999999662        -1.2075562966883113E-4
10.689999999999664        -1.2119997248158376E-4
10.692499999999665        -1.212690882979317E-4
10.694999999999663        -1.2103075473302027E-4
10.69749999999966         -1.2055124782982263E-4
10.699999999999662        -1.1989126401988626E-4
10.702499999999663        -1.1910483488186685E-4
10.70499999999966         -1.1823804088788303E-4
10.707499999999659        -1.1732838073313934E-4
10.70999999999966         -1.164060002658146E-4
10.712499999999661        -1.1549509746902609E-4
10.714999999999659        -1.1461432003896654E-4
10.717499999999657        -1.1377720664111635E-4
10.719999999999658        -1.1299349963139749E-4
10.722499999999659        -1.1226846566596282E-4
10.724999999999657        -1.1159864566448463E-4
10.727499999999655        -1.1098731193340261E-4
10.729999999999656        -1.104353557218607E-4
10.732499999999657        -1.0993481604749944E-4
10.734999999999655        -1.0948277578513854E-4
10.737499999999653        -1.0907502255981527E-4
10.739999999999654        -1.0870679057588262E-4
10.742499999999655        -1.0837340712885335E-4
10.744999999999653        -1.0807017113999284E-4
10.74749999999965         -1.0779228541937802E-4
10.749999999999652        -1.0753519302557357E-4
10.752499999999653        -1.0729474106553616E-4
10.75499999999965         -1.0706719713245161E-4
10.757499999999649        -1.0684944608348179E-4
10.75999999999965         -1.0663916374291371E-4
10.762499999999651        -1.0643477293931225E-4
10.764999999999649        -1.0623564142132891E-4
10.767499999999647        -1.0604245710002513E-4
10.769999999999648        -1.058572705567723E-4
10.77249999999965         -1.056833833293358E-4
10.774999999999647        -1.0552579575508203E-4
10.777499999999645        -1.0539182047129836E-4
10.779999999999646        -1.052911118947647E-4
10.782499999999647        -1.0523560453459813E-4
10.784999999999645        -1.0524025561887973E-4
10.78749999999964         -1.053239400002487E-4
10.789999999999644        -1.0550960852587221E-4
10.792499999999645        -1.0582445584819689E-4
10.794999999999643        -1.0630105609335527E-4
10.797499999999639        -1.0697863352236714E-4
10.79999999999964         -1.0790440199219542E-4
10.802499999999643        -1.0742314808734332E-4
10.80499999999964         -1.0693870344884171E-4
10.807499999999637        -1.0645425396066388E-4
10.809999999999638        -1.059720048314089E-4
10.81249999999964         -1.054933677942238E-4
10.814999999999637        -1.0501878144932031E-4
10.817499999999635        -1.0454770435540384E-4
10.819999999999636        -1.0407931280181915E-4
10.822499999999637        -1.0361294505861762E-4
10.824999999999635        -1.0314805910069391E-4
10.827499999999633        -1.026841801145123E-4
10.829999999999634        -1.0222492883511791E-4
10.832499999999635        -1.0177205903870445E-4
10.834999999999633        -1.0132621358455163E-4
10.83749999999963         -1.008964078308694E-4
10.839999999999632        -1.00527734084227E-4
10.842499999999633        -1.0013727538879524E-4
10.844999999999631        -9.972249251850862E-5
10.84749999999963         -9.932025609553363E-5
10.84999999999963         -9.894373114152644E-5
10.852499999999631        -9.860987490775686E-5
10.85499999999963         -9.834108220170557E-5
10.857499999999629        -9.81876258474429E-5
10.85999999999963         -9.822508840955091E-5
10.86249999999963         -9.831116337746804E-5
10.864999999999629        -9.851024613738435E-5
10.867499999999627        -9.868827799000557E-5
10.869999999999628        -9.900944080205865E-5
10.87249999999963         -9.927119038821708E-5
10.874999999999627        -9.939668507449873E-5
10.877499999999625        -9.949761319484607E-5
10.879999999999626        -9.980441813911556E-5
10.882499999999627        -1.0005399770714185E-4
10.884999999999625        -9.997965413625909E-5
10.887499999999623        -1.0005825751230324E-4
10.889999999999624        -9.998574645159186E-5
10.892499999999625        -9.979660399192514E-5
10.894999999999623        -9.952139562714735E-5
10.89749999999962         -9.918531749592008E-5
10.899999999999622        -9.880988323179851E-5
10.902499999999623        -9.841184173142725E-5
10.904999999999621        -9.800425207812102E-5
10.907499999999619        -9.759691197348819E-5
10.90999999999962         -9.719710076207255E-5
10.912499999999621        -9.681025248452213E-5
10.914999999999619        -9.644017681115225E-5
10.917499999999617        -9.608918557636736E-5
10.919999999999618        -9.57585504982178E-5
10.92249999999962         -9.544894549770588E-5
10.924999999999617        -9.516044259065548E-5
10.927499999999615        -9.489246197889878E-5
10.929999999999616        -9.464411241583148E-5
10.932499999999617        -9.441452261231553E-5
10.934999999999615        -9.420271761718946E-5
10.937499999999613        -9.400746823604034E-5
10.939999999999614        -9.382756308962126E-5
10.942499999999615        -9.366207993645459E-5
10.944999999999613        -9.351019027986629E-5
10.94749999999961         -9.337094062060458E-5
10.949999999999612        -9.324348293059115E-5
10.952499999999613        -9.31273167863178E-5
10.954999999999611        -9.302203770270023E-5
10.957499999999609        -9.292705178146066E-5
10.95999999999961         -9.28417765705819E-5
10.962499999999611        -9.276587289162863E-5
10.964999999999609        -9.269892470413488E-5
10.967499999999605        -9.264005902531736E-5
10.969999999999608        -9.258811730049332E-5
10.97249999999961         -9.25418888004792E-5
10.974999999999605        -9.249968012539633E-5
10.977499999999603        -9.245877535050961E-5
10.979999999999604        -9.241556614668356E-5
10.982499999999607        -9.236579765753428E-5
10.984999999999603        -9.230394642795181E-5
10.987499999999601        -9.222239936804155E-5
10.989999999999602        -9.211151784598026E-5
10.992499999999604        -9.195992172347789E-5
10.994999999999601        -9.175353582736856E-5
10.997499999999599        -9.147426516667445E-5
11                        -9.109988645412959E-5
11.00219512195122         -9.081710971682588E-5
11.004820443681819        -9.05231705676246E-5
11.00787596519181         -9.023035742586338E-5
11.011361686481187        -8.994650056150244E-5
11.015277607549942        -8.967437442017334E-5
11.019623728398084        -8.941190887426509E-5
11.024400049025616        -8.915311213986143E-5
11.029606569432534        -8.888947600386998E-5
11.03524328961882         -8.86116150467936E-5
11.041310209584505        -8.831080223489773E-5
11.047807329329576        -8.798020603822954E-5
11.05473464885403         -8.761563859713273E-5
11.062092168157864        -8.721576916950746E-5
11.069879887241086        -8.678185442524688E-5
11.078097806103688        -8.631709831699586E-5
11.08674592474568         -8.582581703411862E-5
11.095824243167055        -8.531259143830516E-5
11.105332761367812        -8.478155119180653E-5
11.115271479347957        -8.423589355681382E-5
11.12564039710749         -8.367768462273772E-5
11.136439514646401        -8.310792470318795E-5
11.147668831964703        -8.252681806526774E-5
11.159328349062381        -8.193414186448422E-5
11.17141806593945         -8.132954607427412E-5
11.183937982595905        -8.07124561917616E-5
11.196888099031748        -8.008084801576498E-5
11.210268415246967        -7.943112243131989E-5
11.224078931241571        -7.877090608376935E-5
11.238319647015565        -7.809958278251483E-5
11.252990562568943        -7.741693400094285E-5
11.268091677901705        -7.672355598073444E-5
11.283622993013847        -7.602036829891523E-5
11.299584507905378        -7.530831443876285E-5
11.3159762225763          -7.458821848108088E-5
11.332798137026602        -7.386076841697786E-5
11.350050251256281        -7.312659279082312E-5
11.367732565265353        -7.23863722802004E-5
11.385845079053803        -7.164076387222718E-5
11.404387792621645        -7.088905482509344E-5
11.423360705968872        -7.013175097773938E-5
11.442763819095473        -6.937073424666262E-5
11.46259713200147         -6.860577055789463E-5
11.482860644686848        -6.78371638927755E-5
11.50355435715161         -6.70654082764871E-5
11.524678269395759        -6.629102075192406E-5
11.546232381419292        -6.551451468383984E-5
11.56821669322221         -6.473646804211475E-5
11.590631204804515        -6.395749157174502E-5
11.613475916166196        -6.317708136709121E-5
11.636750827307267        -6.23964851610842E-5
11.660455938227727        -6.161601761157931E-5
11.684591248927564        -6.083583811629378E-5
11.709156759406792        -6.005629809820168E-5
11.7341524696654          -5.9277776555038963E-5
11.759578379703393        -5.8500672577913027E-5
11.785434489520773        -5.772546275539803E-5
11.811720799117538        -5.695214593638698E-5
11.83843730849369         -5.6181228787352544E-5
11.86558401764922         -5.541310549916911E-5
11.89316092658414         -5.4647926282763715E-5
11.921168035298443        -5.388597110150828E-5
11.949605343792133        -5.312753497194178E-5
11.978472852065204        -5.237296447324624E-5
12.007770560117663        -5.162246692376471E-5
12.037498467949503        -5.087615428137071E-5
12.067656575560727        -5.013448989260594E-5
12.098244882951338        -4.939756555119579E-5
12.129263390121332        -4.8665594327645945E-5
12.160712097070714        -4.793881019045376E-5
12.192591003799485        -4.721751624280068E-5
12.224900110307635        -4.6501642334828563E-5
12.257639416595168        -4.5791635081379733E-5
12.290808922662086        -4.508756559618021E-5
12.324408628508392        -4.438957894391249E-5
12.358438534134082        -4.3697849175045045E-5
12.392898639539153        -4.3012607589529295E-5
12.427788944723615        -4.2333811315270475E-5
12.463109449687458        -4.1661784949437175E-5
12.498860154430686        -4.099657332251594E-5
12.535041058953304        -4.0338287309663046E-5
12.5716521632553          -3.9687060674975516E-5
12.608693467336682        -3.904302873802834E-5
12.646164971197448        -3.840621342024453E-5
12.684066674837602        -3.777678740497781E-5
12.722398578257136        -3.7154788256194005E-5
12.761160681456058        -3.6540302371587674E-5
12.800352984434364        -3.593345686885019E-5
12.839975487192056        -3.533419733295351E-5
12.880028189729135        -3.474270427505921E-5
12.920511092045592        -3.415897400142753E-5
12.961424194141436        -3.3583058603653404E-5
13.002767496016668        -3.3015040250730654E-5
13.04454099767128         -3.245487403763514E-5
13.086744699105276        -3.190266881783477E-5
13.129378600318663        -3.135840943266355E-5
13.172442701311434        -3.082212191719835E-5
13.215937002083583        -3.0293833034600315E-5
13.259861502635124        -2.9773537849345222E-5
13.30421620296605         -2.9261246091288884E-5
13.349001103076354        -2.8756945856911464E-5
13.394216202966044        -2.8260656318460087E-5
13.439861502635125        -2.777231932885038E-5
13.485937002083586        -2.729196685659352E-5
13.532442701311432        -2.6819550158679872E-5
13.579378600318663        -2.6355051398613272E-5
13.626744699105279        -2.5898436240567868E-5
13.67454099767128         -2.5449682267045248E-5
13.722767496016663        -2.50087346410216E-5
13.77142419414144         -2.4575551884023494E-5
13.82051109204559         -2.4150094627209406E-5
13.870028189729132        -2.3732307744495085E-5
13.919975487192055        -2.3322130931924256E-5
13.970352984434363        -2.2919502851895257E-5
14.021160681456058        -2.2524367502677056E-5
14.07239857825714         -2.2136654330484618E-5
14.124066674837604        -2.175628776296401E-5
14.176164971197453        -2.1383193437252146E-5
14.228693467336681        -2.1017294214484283E-5
14.2816521632553          -2.0658512620994052E-5
14.335041058953308        -2.0306753365353925E-5
14.388860154430686        -1.996193515557687E-5
14.44310944968746         -1.962395495128111E-5
14.49778894472362         -1.929272987932773E-5
14.55289863953916         -1.8968150429524155E-5
14.608438534134088        -1.86501234590436E-5
14.664408628508399        -1.8338533085679454E-5
14.72080892266209         -1.8033278237267192E-5
14.777639416595171        -1.7734244159725576E-5
14.834900110307638        -1.7441316142799423E-5
14.892591003799485        -1.7154380677647518E-5
14.950712097070719        -1.687331037780737E-5
15.009263390121335        -1.659798835008941E-5
15.068244882951342        -1.632828130140873E-5
15.12765657556073         -1.6064064182752524E-5
15.187498467949503        -1.5805204384100602E-5
15.247770560117662        -1.555156275465097E-5
15.3084728520652          -1.5303006385677942E-5
15.369605343792127        -1.5059389140495427E-5
15.431168035298441        -1.4820569656848193E-5
15.493160926584135        -1.4586401129626503E-5
15.555584017649213        -1.4356729294034976E-5
15.618437308493684        -1.4131404408951331E-5
15.681720799117533        -1.3910267365552231E-5
15.745434489520775        -1.369315784136016E-5
15.80957837970339         -1.3479914471564713E-5
15.8741524696654          -1.3270367169665453E-5
15.939156759406787        -1.3064346978855501E-5
16.004591248927554        -1.2861680430326095E-5
16.070455938227724        -1.2662186387263352E-5
16.13675082730726         -1.246568465229636E-5
16.2034759161662          -1.2271989078257994E-5
16.270631204804513        -1.2080906329647867E-5
16.338216693222208        -1.189224265166211E-5
16.406232381419283        -1.170579799188165E-5
16.47467826939576         -1.1521364954275581E-5
16.543554357151606        -1.1338733846913418E-5
16.612860644686844        -1.1157688703244961E-5
16.68259713200147         -1.0978005716755224E-5
16.752763819095478        -1.079945642767921E-5
16.823360705968867        -1.062180618076336E-5
16.894387792621643        -1.0444811807383547E-5
16.965845079053803        -1.026822281127715E-5
17.03773256526535         -1.0091782020840712E-5
17.11005025125628         -9.915223195613998E-6
17.182798137026598        -9.738270238493496E-6
17.255976222576294        -9.560638299419E-6
17.329584507905377        -9.382033184957006E-6
17.403622993013848        -9.202148963854961E-6
17.4780916779017          -9.020667761178158E-6
17.552990562568944        -8.837260882660347E-6
17.62831964701556         -8.651586511823628E-6
17.704078931241572        -8.463288374241373E-6
17.780268415246965        -8.271995555975131E-6
17.85688809903174         -8.077321860991415E-6
17.933937982595907        -7.878864916793793E-6
18.01141806593945         -7.676204083720273E-6
18.089328349062384        -7.468899456936073E-6
18.1676688319647          -7.256491866960979E-6
18.246439514646404        -7.0385008256457215E-6
18.325640397107485        -6.814422978160262E-6
18.40527147934796         -6.5837303070831465E-6
18.485332761367815        -6.3458687205308895E-6
18.565824243167057        -6.100257670435538E-6
18.646745924745677        -5.846287223609803E-6
18.72809780610369         -5.583316102661384E-6
18.809879887241078        -5.3106695554056005E-6
18.892092168157866        -5.02763719839594E-6
18.974734648854024        -4.733472105694636E-6
19.05780732932957         -4.427386959993118E-6
19.141310209584507        -4.108552101741991E-6
19.225243289618824        -3.7760924026797316E-6
19.309606569432525        -3.42908413730747E-6
19.394400049025617        -3.066552806602063E-6
19.479623728398085        -2.6874684984357078E-6
19.565277607549937        -2.2907448658932017E-6
19.651361686481184        -1.8752333409838284E-6
19.73787596519181         -1.439719742854506E-6
19.824820443681823        -9.829198223815228E-7
19.91219512195122         -5.034781083712581E-7
19.999999999999996        5.452860385446456E-13


==> Figures/pcp_1d/squared/1d_Ee22.txt <==
0                         3.431699369116359E-13
0.08780487804878047       8.730065282902544E-7
0.17517955631817597       1.7059018657672453E-6
0.26212403480818747       2.5010763045063555E-6
0.348638313518814         3.260770838897642E-6
0.43472239245005534       3.987105687164316E-6
0.5203762716019118        4.68208906601042E-6
0.605599950974384         5.347623548535019E-6
0.6903934305674715        5.985512551154315E-6
0.7747567103811741        6.5974649702260635E-6
0.8586897904154923        7.185102127826859E-6
0.9421926706704258        7.74996219843338E-6
1.025265351145974         8.293505657119837E-6
1.1079078318421378        8.817119797166484E-6
1.1901201127589174        9.322122890398354E-6
1.2719021938963115        9.809768663382457E-6
1.3532540752543205        1.0281249383181645E-5
1.434175756832946         1.0737700295138097E-5
1.5146672386321867        1.1180203071226025E-5
1.594728520652042         1.1609788986288727E-5
1.6743596028925116        1.202744194084282E-5
1.7535604853535984        1.2434100689073802E-5
1.8323311680352996        1.2830662278195959E-5
1.910671650937616         1.3217984680014006E-5
1.9885819340605473        1.3596889005818014E-5
2.0660620174040942        1.3968161668320711E-5
2.1431119009682567        1.4332556066642965E-5
2.219731584753033         1.4690795272054302E-5
2.2959210687584264        1.5043573968864798E-5
2.371680352984435         1.5391559644806208E-5
2.447009437431057         1.5735394294891236E-5
2.5219083220982967        1.607569614703319E-5
2.59637700698615          1.6413061496023396E-5
2.67041549209462          1.674806578577659E-5
2.7440237774237035        1.7081264032325905E-5
2.8172018629734037        1.741319305126332E-5
2.889949748743719         1.7744372839856304E-5
2.9622674347346485        1.807530664887924E-5
3.034154920946194         1.8406481956501075E-5
3.1056122073783547        1.873837231536335E-5
3.176639294031131         1.9071438054685252E-5
3.2472361809045225        1.940612601103453E-5
3.3174028679985295        1.9742870891681363E-5
3.3871393553131512        2.008209685300244E-5
3.456445642848388         2.042421707149078E-5
3.525321730604239         2.076963368857765E-5
3.5937676185807086        2.1118740327397134E-5
3.6617833067777914        2.147192188517444E-5
3.729368795195489         2.1829552989349743E-5
3.7965240838338037        2.2192001354115476E-5
3.863249172692733         2.2559627746665534E-5
3.9295440617722774        2.293278322906822E-5
3.9954087510724365        2.3311813344473187E-5
4.060843240593211         2.3697057838889535E-5
4.1258475303346005        2.4088847242142997E-5
4.190421620296608         2.4487507937709374E-5
4.254565510479226         2.48933607268631E-5
4.318279200882462         2.530671799949591E-5
4.381562691506312         2.572788938492998E-5
4.444415982350778         2.6157177732466508E-5
4.50683907341586          2.659487940237515E-5
4.56883196470156          2.7041288893747684E-5
4.6303946562078675        2.749669133184085E-5
4.691527147934797         2.796136917604386E-5
4.752229439882338         2.843560118626076E-5
4.812501532050497         2.8919656879011768E-5
4.872343424439269         2.9413806436839884E-5
4.931755117048657         2.9918310084031674E-5
4.990736609878664         3.0433425074471998E-5
5.04928790292928          3.0959406223995956E-5
5.107408996200517         3.149649728784176E-5
5.165099889692365         3.204494434361216E-5
5.2223605834048294        3.2604981058392823E-5
5.2791910773379085        3.3176841915505406E-5
5.335591371491605         3.3760753934020116E-5
5.391561465865916         3.435693717046551E-5
5.447101360460842         3.496561206994819E-5
5.5022110552763825        3.5586983924695836E-5
5.556890550312539         3.6221263089220024E-5
5.611139845569312         3.686864361374109E-5
5.664958941046697         3.752932643341644E-5
5.718347836744697         3.820349388294897E-5
5.771306532663319         3.8891332182711125E-5
5.82383502880255          3.959301192746345E-5
5.875933325162399         4.0308705142932943E-5
5.92760142174286          4.103857567439029E-5
5.978839318543941         4.178278024380422E-5
6.029647015565634         4.2541466128698247E-5
6.0800245128079435        4.331477436414488E-5
6.129971810270868         4.410284467448733E-5
6.179488907954408         4.4905804473138744E-5
6.228575805858563         4.5723772106653904E-5
6.277232503983331         4.65568589180787E-5
6.325459002328719         4.740517471213401E-5
6.373255300894719         4.826881783637216E-5
6.420621399681336         4.9147868940724315E-5
6.467557298688567         5.004241535999654E-5
6.514062997916412         5.095252712883358E-5
6.560138497364875         5.187827186192706E-5
6.60578379703395          5.281968913051216E-5
6.650998896923644         5.377685000118593E-5
6.69578379703395          5.474976546249177E-5
6.740138497364875         5.573847563600243E-5
6.784062997916411         5.674299151270379E-5
6.827557298688567         5.7763322884318846E-5
6.870621399681333         5.8799458801162E-5
6.913255300894718         5.9851392053222874E-5
6.955459002328718         6.091910145455959E-5
6.997232503983332         6.200253003552092E-5
7.038575805858563         6.310167278567036E-5
7.079488907954407         6.421642861831334E-5
7.119971810270865         6.534674949754127E-5
7.160024512807942         6.649255637825036E-5
7.199647015565633         6.765372532935299E-5
7.238839318543939         6.883021476844497E-5
7.27760142174286          7.002184270821221E-5
7.315933325162395         7.122850750518328E-5
7.353835028802551         7.245006939216037E-5
7.391306532663318         7.368634595894541E-5
7.428347836744698         7.493720934648174E-5
7.464958941046698         7.620243463613008E-5
7.50113984556931          7.74818394416732E-5
7.53689055031254          7.877522244559287E-5
7.572211055276383         8.008235182477286E-5
7.607101360460837         8.140294213820898E-5
7.641561465865914         8.273683684545396E-5
7.675591371491605         8.40836661381017E-5
7.70919107733791          8.544318537972995E-5
7.74236058340483          8.6815099514026E-5
7.775099889692365         8.819907771429047E-5
7.807408996200514         8.959472935299306E-5
7.8392879029292795        9.100184065857775E-5
7.870736609878661         9.241990432606872E-5
7.901755117048659         9.384858789573958E-5
7.93234342443927          9.528750008280795E-5
7.962501532050499         9.67362158877938E-5
7.99222943988234          9.819422347934204E-5
8.021527147934798         9.966118296789173E-5
8.05039465620787          1.0113654624155366E-4
8.078831964701557         1.0261979153114442E-4
8.106839073415856         1.0411044558567006E-4
8.13441598235078          1.0560798303860253E-4
8.161562691506312         1.0711184527756323E-4
8.188279200882462         1.0862137996503485E-4
8.214565510479224         1.1013603667775484E-4
8.240421620296607         1.1165529784140649E-4
8.265847530334602         1.1317835358082284E-4
8.290843240593212         1.1470461734319759E-4
8.31540875107244          1.1623343445865686E-4
8.339544061772278         1.1776411199038161E-4
8.363249172692734         1.1929591459602928E-4
8.386524083833802         1.2082797830514913E-4
8.409368795195489         1.2235949192418438E-4
8.43178330677779          1.2389010356184116E-4
8.453767618580708         1.254185176748912E-4
8.475321730604243         1.269439925279947E-4
8.49644564284839          1.284657399470701E-4
8.51713935531315          1.2998290869825624E-4
8.53740286799853          1.3149462020967118E-4
8.557236180904525         1.3299995470439363E-4
8.576639294031132         1.3449786423425092E-4
8.595612207378354         1.3598699153383187E-4
8.614154920946193         1.3746705370476509E-4
8.632267434734649         1.3893702249112572E-4
8.649949748743717         1.4039520778397208E-4
8.667201862973403         1.4184060590460845E-4
8.684023777423704         1.4327219838061733E-4
8.700415492094614         1.4468891320174038E-4
8.71637700698615          1.4608968379781206E-4
8.731908322098297         1.4747348986465791E-4
8.747009437431057         1.4883934973253243E-4
8.761680352984436         1.5018624703289074E-4
8.775921068758425         1.5151297645998874E-4
8.789731584753033         1.5281789010468394E-4
8.803111900968258         1.5409911630026585E-4
8.816062017404091         1.5535905033692288E-4
8.828581934060544         1.5659424223757323E-4
8.840671650937615         1.578020513643974E-4
8.8523311680353           1.5898058250363167E-4
8.863560485353597         1.6012805188658774E-4
8.87435960289251          1.6124273972262237E-4
8.88472852065204          1.6232314921149626E-4
8.894667238632183         1.6336820145812503E-4
8.904175756832945         1.6437737900387717E-4
8.913254075254319         1.6535076351931188E-4
8.921902193896312         1.6628893676662315E-4
8.930120112758916         1.6719273548782E-4
8.937907831842136         1.6806288511350687E-4
8.945265351145972         1.688995657433967E-4
8.952192670670424         1.6970198512533674E-4
8.958689790415491         1.7046805309106627E-4
8.964756710381174         1.7119424822065188E-4
8.970393430567473         1.7187573492594144E-4
8.975599950974383         1.7250675741276034E-4
8.980376271601912         1.7308128662707478E-4
8.984722392450053         1.735938213288657E-4
8.988638313518816         1.7404024233447224E-4
8.992124034808187         1.7441854506239363E-4
8.995179556318176         1.747293218898882E-4
8.997804878048779         1.7497587564918593E-4
9                         1.7516391402450093E-4
9.002500000000001         1.7535214553254796E-4
9.004999999999999         1.755908811029716E-4
9.007499999999997         1.7586861957397115E-4
9.009999999999998         1.7617599845876075E-4
9.0125                    1.7650573782646006E-4
9.014999999999997         1.768519542483249E-4
9.017499999999993         1.7720966685863537E-4
9.019999999999996         1.7757494421044573E-4
9.022499999999997         1.7794493720046933E-4
9.024999999999993         1.7831745378271702E-4
9.027499999999991         1.786906367761132E-4
9.029999999999992         1.790630911122637E-4
9.032499999999995         1.794339511842491E-4
9.034999999999991         1.798026013659637E-4
9.037499999999989         1.8016845320678598E-4
9.03999999999999          1.8053106632465177E-4
9.042499999999992         1.808902371567278E-4
9.04499999999999          1.8124580225031828E-4
9.047499999999987         1.8159747263457593E-4
9.049999999999988         1.8194495385615017E-4
9.05249999999999          1.822880499460222E-4
9.054999999999987         1.8262651574318944E-4
9.057499999999985         1.8295992670536165E-4
9.059999999999986         1.8328780421761337E-4
9.062499999999988         1.8360973482223208E-4
9.064999999999985         1.8392525702148887E-4
9.067499999999985         1.842337602345756E-4
9.069999999999984         1.8453462516954122E-4
9.072499999999986         1.8482736454761284E-4
9.074999999999985         1.8511154521905215E-4
9.077499999999983         1.8538672428014547E-4
9.079999999999984         1.8565262051895015E-4
9.082499999999984         1.8590929042427984E-4
9.084999999999983         1.8615710240865724E-4
9.08749999999998          1.863967347760509E-4
9.089999999999982         1.866294045642647E-4
9.092499999999983         1.8685710443033798E-4
9.094999999999981         1.87082668720695E-4
9.097499999999979         1.873098883986568E-4
9.09999999999998          1.875438544247654E-4
9.102499999999981         1.877912908317958E-4
9.104999999999979         1.8806112618285908E-4
9.107499999999977         1.8836503234143098E-4
9.109999999999978         1.8871589063107486E-4
9.11249999999998          1.89129157987189E-4
9.114999999999977         1.896236032249421E-4
9.117499999999975         1.9004565836777676E-4
9.119999999999976         1.9063907323380036E-4
9.122499999999977         1.912245434700921E-4
9.124999999999975         1.9177727845831605E-4
9.127499999999973         1.9226005446870698E-4
9.129999999999974         1.9285866923313133E-4
9.132499999999975         1.934392634858062E-4
9.134999999999973         1.9398721169539002E-4
9.13749999999997          1.9455222008246675E-4
9.139999999999972         1.95067617725031E-4
9.142499999999973         1.955600165080007E-4
9.144999999999971         1.959552266759257E-4
9.147499999999969         1.9629125013775894E-4
9.14999999999997          1.9659423132478704E-4
9.152499999999971         1.9687608397267464E-4
9.15499999999997          1.9714631089962076E-4
9.157499999999967         1.9741356837066348E-4
9.159999999999968         1.9769909649114403E-4
9.16249999999997          1.9799773051354386E-4
9.164999999999967         1.982689756889755E-4
9.167499999999965         1.9853439553074725E-4
9.169999999999966         1.987985827767158E-4
9.172499999999967         1.9906161026450597E-4
9.174999999999965         1.9932453152771146E-4
9.177499999999963         1.995896274944453E-4
9.179999999999964         1.9985669619837498E-4
9.182499999999965         2.0012546827308242E-4
9.184999999999963         2.003956264975404E-4
9.18749999999996          2.0066677783014963E-4
9.189999999999962         2.0093868103254753E-4
9.192499999999963         2.0121160559127826E-4
9.194999999999961         2.0148632716443515E-4
9.197499999999957         2.0176403415628208E-4
9.199999999999958         2.0204642365095893E-4
9.202499999999961         2.0305755332683528E-4
9.204999999999957         2.039437646609299E-4
9.207499999999955         2.047294928896326E-4
9.209999999999956         2.054350496899504E-4
9.21249999999996          2.0607731596977708E-4
9.214999999999955         2.066703982921414E-4
9.217499999999953         2.072262154944049E-4
9.219999999999954         2.0775458614907816E-4
9.222499999999954         2.082633111097909E-4
9.224999999999953         2.0875863566682806E-4
9.227499999999953         2.0924563296642607E-4
9.229999999999952         2.097281725399469E-4
9.232499999999952         2.1020893564704934E-4
9.234999999999951         2.1068973154381165E-4
9.237499999999951         2.1117172821516483E-4
9.23999999999995          2.1165539471712513E-4
9.24249999999995          2.1214052366591574E-4
9.24499999999995          2.1262642676544985E-4
9.247499999999949         2.1311204004892392E-4
9.24999999999995          2.1359590239200532E-4
9.25249999999995          2.1407624251779112E-4
9.25499999999995          2.1455108108014986E-4
9.257499999999949         2.1501824910818979E-4
9.259999999999948         2.1547548459699417E-4
9.262499999999948         2.1592061965558518E-4
9.264999999999947         2.1635156180965787E-4
9.267499999999947         2.1676620434252225E-4
9.269999999999946         2.1716276389693867E-4
9.272499999999946         2.175401516285591E-4
9.274999999999945         2.1789461326315873E-4
9.277499999999945         2.1822711598118438E-4
9.279999999999944         2.18539807219309E-4
9.282499999999944         2.1883130645528048E-4
9.284999999999943         2.1910476387632105E-4
9.287499999999943         2.1936580952441886E-4
9.289999999999942         2.1962216033022397E-4
9.292499999999942         2.1988429938335496E-4
9.294999999999941         2.2016573162608744E-4
9.29749999999994          2.2048323451162588E-4
9.29999999999994          2.2085764982038292E-4
9.30249999999994          2.2131462584507045E-4
9.30499999999994          2.218844611734383E-4
9.307499999999939         2.2260172222121621E-4
9.309999999999938         2.23505184238193E-4
9.312499999999938         2.2463670556960302E-4
9.314999999999937         2.260363611200633E-4
9.317499999999937         2.2772930217829224E-4
9.319999999999936         2.29688300495412E-4
9.322499999999936         2.3176974664129713E-4
9.324999999999935         2.3383420294598167E-4
9.327499999999935         2.3589191850237334E-4
9.329999999999934         2.3799610805941285E-4
9.332499999999934         2.4019591628066106E-4
9.334999999999933         2.425323914726496E-4
9.337499999999933         2.4503877507287E-4
9.339999999999932         2.4774207398092774E-4
9.342499999999932         2.506646042310656E-4
9.344999999999931         2.538242719050121E-4
9.34749999999993          2.5723470888805444E-4
9.34999999999993          2.6090652124077796E-4
9.35249999999993          2.648485297268577E-4
9.35499999999993          2.6906770272761005E-4
9.357499999999929         2.7356899390496014E-4
9.359999999999928         2.783564257130555E-4
9.362499999999928         2.834342036449611E-4
9.364999999999927         2.888064782092803E-4
9.367499999999927         2.9447705342244834E-4
9.369999999999926         3.004504615440329E-4
9.372499999999926         3.0673310157802725E-4
9.374999999999925         3.133329815219188E-4
9.377499999999923         3.20259445939719E-4
9.379999999999923         3.2752438445560195E-4
9.382499999999922         3.351435383965873E-4
9.384999999999922         3.43136374653219E-4
9.387499999999921         3.5152598821963643E-4
9.38999999999992          3.6034060274425794E-4
9.39249999999992          3.696152127017349E-4
9.39499999999992          3.7939177128865076E-4
9.39749999999992          3.89719463493865E-4
9.399999999999919         4.006579663670129E-4
9.402499999999918         4.093398587625696E-4
9.404999999999918         4.1843861486856593E-4
9.407499999999917         4.279287405448695E-4
9.409999999999917         4.3778829378104955E-4
9.412499999999916         4.4799804324491266E-4
9.414999999999916         4.5854080427609745E-4
9.417499999999915         4.6940066109302236E-4
9.419999999999915         4.8056327842782576E-4
9.422499999999914         4.92016375888582E-4
9.424999999999914         5.03749001711018E-4
9.427499999999913         5.157507178532583E-4
9.429999999999914         5.280120804092014E-4
9.432499999999914         5.405252465062738E-4
9.434999999999913         5.532831980095132E-4
9.437499999999913         5.662788981614097E-4
9.439999999999912         5.795059029606309E-4
9.442499999999912         5.92959067820642E-4
9.444999999999911         6.066337314930559E-4
9.447499999999911         6.205248513588835E-4
9.44999999999991          6.346277133829625E-4
9.45249999999991          6.489387111628941E-4
9.45499999999991          6.634544991903635E-4
9.457499999999909         6.781711130455781E-4
9.459999999999908         6.930847511555926E-4
9.462499999999908         7.081926040874986E-4
9.464999999999907         7.234919854002264E-4
9.467499999999907         7.389794424171869E-4
9.469999999999906         7.546515882435045E-4
9.472499999999906         7.705059638434264E-4
9.474999999999905         7.865401539479677E-4
9.477499999999905         8.027508935858352E-4
9.479999999999905         8.191349333789288E-4
9.482499999999904         8.356899209549518E-4
9.484999999999904         8.524135085571372E-4
9.487499999999903         8.693024599889521E-4
9.489999999999903         8.86353536009854E-4
9.492499999999902         9.035643849329977E-4
9.494999999999902         9.209326477064295E-4
9.497499999999901         9.3845506921586E-4
9.4999999999999           9.561283936857512E-4
9.5024999999999           9.73950256900169E-4
9.5049999999999           9.919182934460258E-4
9.507499999999899         0.0010100292554219292
9.509999999999899         0.0010282799100571616
9.512499999999898         0.0010466679278270385
9.514999999999898         0.0010651909952206218
9.517499999999897         0.0010838459426431024
9.519999999999897         0.0011026296379197387
9.522499999999896         0.0011215398656286846
9.524999999999896         0.001140574446935494
9.527499999999895         0.0011597303766496259
9.529999999999895         0.001179004706760467
9.532499999999894         0.001198395412319142
9.534999999999894         0.0012179005172933133
9.537499999999893         0.0012375172380046928
9.539999999999893         0.001257242850010054
9.542499999999892         0.0012770755344808649
9.544999999999892         0.0012970135051817433
9.547499999999891         0.0013170541513322087
9.54999999999989          0.0013371948784464127
9.55249999999989          0.0013574339257901302
9.554999999999888         0.0013777694837084908
9.557499999999887         0.0013981988225032493
9.559999999999887         0.0014187190924462856
9.562499999999886         0.001439328096536907
9.564999999999886         0.0014600233784263228
9.567499999999885         0.0014808013139432363
9.569999999999885         0.0015016578460717023
9.572499999999884         0.0015225891865022767
9.574999999999884         0.00154359084062905
9.577499999999883         0.0015646566231442005
9.579999999999883         0.0015857792884239608
9.582499999999882         0.0016069511170960782
9.584999999999882         0.0016281628237702073
9.587499999999881         0.0016494024350188763
9.58999999999988          0.001670655751606298
9.59249999999988          0.0016919067495357876
9.59499999999988          0.0017131362848860077
9.59749999999988          0.0017343207379857395
9.599999999999879         0.0017554321778322501
9.602499999999878         0.001776529825547768
9.604999999999878         0.0017977206029119452
9.60749999999988          0.0018189902292314875
9.609999999999879         0.0018403260508194075
9.612499999999878         0.0018617170521909587
9.614999999999878         0.0018831534387679927
9.617499999999877         0.0019046262403714653
9.619999999999877         0.0019261274235705672
9.622499999999876         0.0019476500180672929
9.624999999999876         0.001969187763412039
9.627499999999875         0.001990734770969782
9.629999999999875         0.0020122856880766538
9.632499999999874         0.0020338358698452907
9.634999999999874         0.002055381068135187
9.637499999999873         0.0020769171322578828
9.639999999999873         0.002098440205639096
9.642499999999872         0.002119946925610683
9.644999999999872         0.0021414341401955195
9.647499999999871         0.0021628986344717216
9.64999999999987          0.002184337346696985
9.65249999999987          0.00220574758436054
9.65499999999987          0.00222712675938308
9.65749999999987          0.002248472131676338
9.659999999999869         0.002269781036007834
9.662499999999868         0.0022910511065233896
9.664999999999868         0.0023122800244131936
9.667499999999867         0.0023334652733163486
9.669999999999867         0.0023546043711787368
9.672499999999866         0.0023756950981439484
9.674999999999866         0.002396735253035187
9.677499999999865         0.002417722417353718
9.679999999999865         0.002438654188379741
9.682499999999864         0.0024595284071435852
9.684999999999864         0.00248034292159105
9.687499999999863         0.0025010953572838224
9.689999999999863         0.002521783349337503
9.692499999999862         0.0025424047683735296
9.694999999999862         0.002562957489220641
9.697499999999861         0.0025834391672771018
9.69999999999986          0.0026038474677594348
9.70249999999986          0.002624180288317235
9.70499999999986          0.002644435532695555
9.70749999999986          0.002664610892266994
9.709999999999859         0.002684704071592048
9.712499999999858         0.002704713006870918
9.714999999999858         0.002724635644324458
9.717499999999857         0.00274446972666742
9.719999999999857         0.002764213014321837
9.722499999999856         0.0027838634991281808
9.724999999999856         0.0028034191873503866
9.727499999999855         0.0028228778909643593
9.729999999999855         0.002842237444001361
9.732499999999852         0.002861495911051448
9.734999999999852         0.002880651374777332
9.737499999999851         0.002899701731854387
9.739999999999851         0.0029186449039169116
9.74249999999985          0.002937479040331037
9.74499999999985          0.002956202309958078
9.74749999999985          0.0029748127014077586
9.749999999999849         0.0029933082278956746
9.752499999999849         0.0030116871235769116
9.754999999999848         0.003029947639005548
9.757499999999848         0.003048087845022307
9.759999999999847         0.0030661058305300193
9.762499999999847         0.0030839998913045896
9.764999999999846         0.003101768328130028
9.767499999999846         0.00311940925314913
9.769999999999845         0.00313692077904415
9.772499999999845         0.003154301198663223
9.774999999999844         0.0031715487841590395
9.777499999999844         0.003188661593894193
9.779999999999843         0.0032056376507729745
9.782499999999843         0.003222475110213452
9.784999999999842         0.003239172057683648
9.787499999999843         0.0032557263132969583
9.789999999999843         0.003272135596008141
9.792499999999842         0.003288397676364574
9.794999999999842         0.0033045101686550726
9.797499999999841         0.003320470329063241
9.79999999999984          0.0033362752226951953
9.80249999999984          0.0033518738172632068
9.80499999999984          0.003367328060386643
9.80749999999984          0.003382634609843227
9.809999999999839         0.0033977904096375022
9.812499999999838         0.00341279273251216
9.814999999999838         0.0034276390495470155
9.817499999999837         0.0034423269104026932
9.819999999999837         0.0034568540244812596
9.822499999999836         0.003471218336746351
9.824999999999836         0.0034854179124850226
9.827499999999835         0.0034994508316531503
9.829999999999835         0.003513315272962836
9.832499999999834         0.0035270095918524813
9.834999999999834         0.003540532216805281
9.837499999999833         0.0035538815545392843
9.839999999999833         0.003567056074155084
9.842499999999832         0.003580054384654141
9.844999999999832         0.0035928751403996317
9.847499999999831         0.003605516954956145
9.849999999999831         0.0036179784834131645
9.85249999999983          0.0036302584977357943
9.85499999999983          0.003642355799764019
9.85749999999983          0.0036542691422710716
9.859999999999829         0.0036659973082274755
9.862499999999828         0.0036775391828870463
9.864999999999828         0.003688893673269411
9.867499999999827         0.003700059635527664
9.869999999999827         0.0037110359503677026
9.872499999999826         0.003721821591157304
9.874999999999826         0.003732415549242085
9.877499999999825         0.00374281676703625
9.879999999999825         0.0037530242091167176
9.882499999999824         0.0037630369259007423
9.884999999999824         0.0037728539843927544
9.887499999999823         0.003782474406653802
9.889999999999823         0.0037918972362609438
9.892499999999822         0.003801121597268753
9.894999999999822         0.003810146630145228
9.897499999999821         0.0038189714354277537
9.899999999999821         0.003827595135345585
9.90249999999982          0.0038360169278761624
9.90499999999982          0.0038442360277320953
9.90749999999982          0.0038522516151077157
9.909999999999817         0.0038600628923270985
9.912499999999817         0.003867669132843532
9.914999999999816         0.0038750696272205065
9.917499999999816         0.00388226363692612
9.919999999999815         0.003889250445895498
9.922499999999815         0.0038960294043545174
9.924999999999814         0.003902599879773039
9.927499999999814         0.003908961215718265
9.929999999999813         0.003915112778234753
9.932499999999813         0.0039210539943754785
9.934999999999812         0.00392678430815907
9.937499999999812         0.003932303144534965
9.939999999999811         0.00393760995050918
9.94249999999981          0.003942704228283689
9.94499999999981          0.003947585496312911
9.94749999999981          0.003952253258513894
9.94999999999981          0.003956707040106866
9.952499999999809         0.003960946415336397
9.954999999999808         0.003964970973830639
9.957499999999808         0.003968780295340313
9.959999999999807         0.003972373980381638
9.962499999999807         0.0039757516726621756
9.964999999999808         0.003978913031188247
9.967499999999808         0.003981857711068959
9.969999999999807         0.00398458538933022
9.972499999999807         0.00398709578249723
9.974999999999806         0.003989388625308066
9.977499999999806         0.003991463658637229
9.979999999999805         0.003993320651389132
9.982499999999805         0.003994959414300059
9.984999999999804         0.003996379786922133
9.987499999999804         0.003997581634618941
9.989999999999803         0.003998564868440524
9.992499999999803         0.0039993294573743565
9.994999999999802         0.003999875426640043
9.997499999999802         0.004000202867302627
9.999999999999801         0.004000311957808145
10.0024999999998          0.004000202867299407
10.0049999999998          0.0039998754266338254
10.0074999999998          0.003999329457365808
10.009999999999799        0.003998564868429089
10.012499999999799        0.00399758163460473
10.014999999999798        0.0039963797869050355
10.017499999999798        0.003994959414280075
10.019999999999797        0.003993320651366261
10.022499999999797        0.0039914636586114716
10.024999999999796        0.003989388625279866
10.027499999999796        0.00398709578246581
10.029999999999795        0.003984585389295692
10.032499999999795        0.0039818577110316555
10.034999999999794        0.003978913031148723
10.037499999999794        0.003975751672619432
10.039999999999793        0.003972373980335786
10.042499999999793        0.003968780295291463
10.044999999999792        0.003964970973779125
10.047499999999792        0.003960946415282107
10.049999999999791        0.003956707040049912
10.05249999999979         0.003952253258453942
10.05499999999979         0.00394758549624985
10.05749999999979         0.00394270422821863
10.059999999999789        0.003937609950441123
10.062499999999789        0.003932303144464466
10.064999999999788        0.0039267843080854625
10.067499999999788        0.003921053994299428
10.069999999999787        0.003915112778155816
10.072499999999787        0.00390896121563622
10.074999999999786        0.003902599879688773
10.077499999999786        0.0038960294042668098
10.079999999999785        0.0038892504458049038
10.082499999999785        0.003882263636832417
10.084999999999784        0.0038750696271248053
10.087499999999782        0.003867669132745055
10.089999999999781        0.0038600628922260682
10.09249999999978         0.003852251615004021
10.09499999999978         0.003844236027625514
10.09749999999978         0.0038360169277665834
10.09999999999978         0.0038275951352336746
10.102499999999779        0.0038189714353131787
10.104999999999778        0.0038101466300283215
10.107499999999778        0.003801121597149404
10.109999999999777        0.0037918972361388192
10.112499999999777        0.003782474406529124
10.114999999999776        0.003772853984265634
10.117499999999776        0.0037630369257711793
10.119999999999775        0.003753024208984157
10.122499999999775        0.00374281676690158
10.124999999999774        0.0037324155491044175
10.127499999999774        0.0037218215910174157
10.129999999999773        0.003711035950225261
10.132499999999773        0.0037000596353825577
10.134999999999772        0.0036888936731217514
10.137499999999772        0.003677539182736944
10.139999999999771        0.003665997308074931
10.142499999999771        0.0036542691421163065
10.144999999999772        0.003642355799606589
10.147499999999772        0.0036302584975759222
10.149999999999771        0.003617978483250739
10.15249999999977         0.003605516954792054
10.15499999999977         0.0035928751402327652
10.15749999999977         0.003580054384485276
10.15999999999977         0.0035670560739839985
10.162499999999769        0.0035538815543657565
10.164999999999768        0.003540532216629755
10.167499999999768        0.0035270095916745126
10.169999999999767        0.0035133152727828687
10.172499999999767        0.0034994508314702966
10.174999999999766        0.0034854179123007256
10.177499999999766        0.0034712183365597227
10.179999999999765        0.0034568540242925216
10.182499999999765        0.003442326910211624
10.184999999999764        0.0034276390493541697
10.187499999999764        0.0034127927323167606
10.189999999999763        0.0033977904094404376
10.192499999999763        0.003382634609644053
10.194999999999762        0.0033673280601856925
10.197499999999762        0.003351873817060147
10.199999999999761        0.003336275222489804
10.20249999999976         0.0033204703288561843
10.20499999999976         0.0033045101684457956
10.20749999999976         0.0032883976761538536
10.20999999999976         0.0032721355957950893
10.212499999999759        0.003255726313082352
10.214999999999758        0.0032391720574672656
10.217499999999758        0.00322247510999496
10.219999999999757        0.003205637650552595
10.222499999999757        0.0031886615936719265
10.224999999999756        0.0031715487839349965
10.227499999999756        0.0031543011984376257
10.229999999999755        0.0031369207788167763
10.232499999999755        0.0031194092529204243
10.234999999999754        0.0031017683278996566
10.237499999999754        0.003083999891071887
10.239999999999753        0.0030661058302963173
10.242499999999753        0.0030480878447864956
10.244999999999752        0.0030299476387686264
10.247499999999752        0.0030116871233387688
10.249999999999751        0.0029933082276554224
10.25249999999975         0.002974812701166285
10.25499999999975         0.0029562023097150503
10.25749999999975         0.002937479040086788
10.25999999999975         0.0029186449036714412
10.262499999999749        0.0028997017316070295
10.264999999999747        0.0028806513745288642
10.267499999999746        0.002861495910801981
10.269999999999746        0.0028422374437501174
10.272499999999745        0.0028228778907116725
10.274999999999745        0.0028034191870969227
10.277499999999744        0.0027838634988738287
10.279999999999744        0.0027642130140659305
10.282499999999743        0.0027444697264105145
10.284999999999743        0.00272463564406622
10.287499999999742        0.002704713006611459
10.289999999999742        0.0026847040713310344
10.292499999999741        0.0026646108920054257
10.29499999999974         0.002644435532432876
10.29749999999974         0.00262418028805389
10.29999999999974         0.0026038474674949796
10.302499999999739        0.0025834391670117585
10.304999999999739        0.0025629574889542983
10.307499999999738        0.002542404768106743
10.309999999999738        0.0025217833490696062
10.312499999999737        0.0025010953570151484
10.314999999999737        0.00248034292132171
10.317499999999736        0.002459528406873801
10.319999999999736        0.0024386541881096235
10.322499999999737        0.0024177224170822686
10.324999999999736        0.0023967352527629604
10.327499999999736        0.0023756950978712776
10.329999999999735        0.002354604370905067
10.332499999999735        0.0023334652730425676
10.334999999999734        0.0023122800241389685
10.337499999999734        0.0022910511062486094
10.339999999999733        0.002269781035732499
10.342499999999733        0.0022484721314006695
10.344999999999732        0.0022271267591071897
10.347499999999732        0.0022057475840839835
10.349999999999731        0.0021843373464204285
10.352499999999731        0.002162898634194499
10.35499999999973         0.002141434139918852
10.35749999999973         0.0021199469253336822
10.35999999999973         0.0020984402053615403
10.362499999999729        0.002076917131979883
10.364999999999728        0.002055381067856965
10.367499999999728        0.002033835869567513
10.369999999999727        0.002012285687798876
10.372499999999727        0.001990734770691671
10.374999999999726        0.0019691877631340393
10.377499999999726        0.001947650017789404
10.379999999999725        0.0019261274232929004
10.382499999999725        0.0019046262400945757
10.384999999999724        0.001883153438490992
10.387499999999724        0.0018617170519140691
10.389999999999723        0.001840326050542851
10.392499999999723        0.001818990228955486
10.394999999999722        0.001797720602636721
10.397499999999722        0.0017765298252728767
10.399999999999721        0.00175543217755747
10.402499999999721        0.0017343207377112924
10.40499999999972         0.0017131362846121156
10.40749999999972         0.0016919067492627837
10.40999999999972         0.0016706557513339604
10.412499999999719        0.0016494024347464276
10.414999999999718        0.0016281628234992018
10.417499999999718        0.001606951116826183
10.419999999999717        0.0015857792881540655
10.422499999999717        0.0015646566228749714
10.424999999999716        0.001543590840360931
10.427499999999716        0.001522589186234935
10.429999999999715        0.0015016578458054708
10.432499999999715        0.001480801313677449
10.434999999999715        0.0014600233781622007
10.437499999999714        0.0014393280962737842
10.439999999999714        0.0014187190921838289
10.442499999999711        0.0013981988222416808
10.44499999999971         0.0013777694834484766
10.44749999999971         0.0013574339255316703
10.44999999999971         0.001337194878189507
10.45249999999971         0.0013170541510759692
10.454999999999709        0.0012970135049272802
10.457499999999706        0.001277075534227512
10.459999999999708        0.0012572428497577004
10.462499999999709        0.0012375172377542265
10.464999999999707        0.0012179005170444013
10.467499999999704        0.0011983954120721174
10.469999999999706        0.0011790047065146636
10.472499999999707        0.0011597303764057099
10.474999999999705        0.0011405744466933543
10.477499999999702        0.0011215398653882103
10.479999999999704        0.0011026296376804856
10.482499999999705        0.0010838459424059588
10.484999999999703        0.0010651909949850324
10.487499999999702        0.0010466679275935586
10.489999999999702        0.00102827990982568
10.492499999999703        0.0010100292551925572
10.4949999999997          9.9191829321843E-4
10.4974999999997          9.739502566749048E-4
10.499999999999702        9.561283934624853E-4
10.502499999999701        9.384550689945925E-4
10.5049999999997          9.209326474876045E-4
10.507499999999698        9.035643847159491E-4
10.5099999999997          8.863535357954699E-4
10.512499999999699        8.693024597767884E-4
10.514999999999699        8.524135083468609E-4
10.517499999999696        8.3568992074734E-4
10.519999999999698        8.191349331740927E-4
10.522499999999699        8.027508933828864E-4
10.524999999999697        7.865401537473504E-4
10.527499999999694        7.705059636456957E-4
10.529999999999696        7.546515880483273E-4
10.532499999999697        7.389794422245632E-4
10.534999999999695        7.234919852096011E-4
10.537499999999692        7.08192603900315E-4
10.539999999999694        6.930847509718507E-4
10.542499999999695        6.781711128643897E-4
10.544999999999693        6.634544990125057E-4
10.54749999999969         6.489387109874789E-4
10.549999999999692        6.346277132099898E-4
10.552499999999693        6.205248511886863E-4
10.55499999999969         6.066337313259673E-4
10.557499999999688        5.929590676571062E-4
10.55999999999969         5.795059027995375E-4
10.562499999999691        5.662788980040911E-4
10.564999999999689        5.532831978551922E-4
10.567499999999686        5.405252463543953E-4
10.569999999999688        5.280120802600985E-4
10.572499999999689        5.157507177078191E-4
10.574999999999687        5.037490015686874E-4
10.577499999999684        4.920163757492491E-4
10.579999999999686        4.805632782917124E-4
10.582499999999687        4.6940066096046174E-4
10.584999999999685        4.585408041468675E-4
10.587499999999682        4.4799804311945746E-4
10.589999999999684        4.3778829365859195E-4
10.592499999999685        4.279287404257426E-4
10.594999999999683        4.1843861475276967E-4
10.59749999999968         4.0933985865065914E-4
10.599999999999682        4.0065796625821104E-4
10.602499999999683        3.8971946338917096E-4
10.60499999999968         3.793917711881756E-4
10.607499999999677        3.6961521260381325E-4
10.60999999999968         3.6034060265077716E-4
10.612499999999681        3.515259881294863E-4
10.614999999999679        3.4313637456684365E-4
10.617499999999675        3.3514353831387567E-4
10.619999999999676        3.27524384376332E-4
10.622499999999679        3.202594458644459E-4
10.624999999999675        3.133329814506425E-4
10.627499999999673        3.067331015099706E-4
10.629999999999674        3.004504614804171E-4
10.632499999999677        2.9447705336282937E-4
10.634999999999673        2.888064781536581E-4
10.63749999999967         2.8343420359344673E-4
10.639999999999672        2.7835642566542695E-4
10.642499999999673        2.7356899386121736E-4
10.644999999999671        2.690677026879751E-4
10.647499999999669        2.6484852969177464E-4
10.64999999999967         2.6090652120880353E-4
10.652499999999671        2.572347088598548E-4
10.654999999999669        2.5382427188125334E-4
10.657499999999667        2.506646042095273E-4
10.659999999999668        2.4774207396416337E-4
10.66249999999967         2.4503877505788196E-4
10.664999999999667        2.425323914606592E-4
10.667499999999666        2.401959162708911E-4
10.669999999999666        2.3799610805186333E-4
10.672499999999667        2.3589191849582303E-4
10.674999999999665        2.3383420293976442E-4
10.677499999999664        2.317697466347468E-4
10.679999999999666        2.2968830048952782E-4
10.682499999999665        2.2772930217540566E-4
10.684999999999665        2.260363611215066E-4
10.687499999999662        2.246367055749321E-4
10.689999999999664        2.2350518424707477E-4
10.692499999999665        2.2260172223198538E-4
10.694999999999663        2.2188446118631688E-4
10.69749999999966         2.213146258588372E-4
10.699999999999662        2.2085764983592604E-4
10.702499999999663        2.2048323452728003E-4
10.70499999999966         2.2016573164251874E-4
10.707499999999659        2.1988429940056342E-4
10.70999999999966         2.1962216034721038E-4
10.712499999999661        2.1936580954218243E-4
10.714999999999659        2.191047638939736E-4
10.717499999999657        2.1883130647348814E-4
10.719999999999658        2.1853980723895994E-4
10.722499999999659        2.1822711600105738E-4
10.724999999999657        2.1789461328369786E-4
10.727499999999655        2.175401516504305E-4
10.729999999999656        2.171627639200313E-4
10.732499999999657        2.1676620436683613E-4
10.734999999999655        2.1635156183541504E-4
10.737499999999653        2.1592061968278564E-4
10.739999999999654        2.1547548462630406E-4
10.742499999999655        2.1501824913905399E-4
10.744999999999653        2.1455108111290144E-4
10.74749999999965         2.1407624255287416E-4
10.749999999999652        2.1359590242864268E-4
10.752499999999653        2.1311204008722662E-4
10.75499999999965         2.1262642680663912E-4
10.757499999999649        2.1214052370843728E-4
10.75999999999965         2.116553947623112E-4
10.762499999999651        2.1117172826146113E-4
10.764999999999649        2.1068973159166227E-4
10.767499999999647        2.1020893569589916E-4
10.769999999999648        2.097281725891298E-4
10.77249999999965         2.0924563301649712E-4
10.774999999999647        2.0875863571612197E-4
10.777499999999645        2.082633111580856E-4
10.779999999999646        2.077545861960406E-4
10.782499999999647        2.07226215539702E-4
10.784999999999645        2.0667039833510703E-4
10.78749999999964         2.0607731600852386E-4
10.789999999999644        2.0543504972347915E-4
10.792499999999645        2.0472949291761022E-4
10.794999999999643        2.0394376468158004E-4
10.797499999999639        2.030575533398249E-4
10.79999999999964         2.0204642365451164E-4
10.802499999999643        2.0176403414984279E-4
10.80499999999964         2.0148632714689363E-4
10.807499999999637        2.0121160556196838E-4
10.809999999999638        2.0093868098969292E-4
10.81249999999964         2.0066677777430542E-4
10.814999999999637        2.0039562642826247E-4
10.817499999999635        2.0012546819159205E-4
10.819999999999636        1.998566961048942E-4
10.822499999999637        1.995896273908615E-4
10.824999999999635        1.9932453141657813E-4
10.827499999999633        1.9906161015081913E-4
10.829999999999634        1.987985826641392E-4
10.832499999999635        1.9853439542705242E-4
10.834999999999633        1.982689756028222E-4
10.83749999999963         1.979977304570335E-4
10.839999999999632        1.9769909647671113E-4
10.842499999999633        1.9741356840330404E-4
10.844999999999631        1.9714631098488589E-4
10.84749999999963         1.9687608409602042E-4
10.84999999999963         1.9659423147599941E-4
10.852499999999631        1.9629125030817818E-4
10.85499999999963         1.9595522685911249E-4
10.857499999999629        1.9556001669873702E-4
10.85999999999963         1.9506761792276173E-4
10.86249999999963         1.9455222028219588E-4
10.864999999999629        1.9398721187224854E-4
10.867499999999627        1.934392636551152E-4
10.869999999999628        1.9285866939389162E-4
10.87249999999963         1.9226005461359108E-4
10.874999999999627        1.917772785799965E-4
10.877499999999625        1.9122454355247065E-4
10.879999999999626        1.9063907327865337E-4
10.882499999999627        1.9004565836733267E-4
10.884999999999625        1.89623603294109E-4
10.887499999999623        1.8912915799307317E-4
10.889999999999624        1.8871589059066274E-4
10.892499999999625        1.8836503226904444E-4
10.894999999999623        1.8806112608993342E-4
10.89749999999962         1.8779129072665768E-4
10.899999999999622        1.8754385431485332E-4
10.902499999999623        1.873098882890778E-4
10.904999999999621        1.8708266861588996E-4
10.907499999999619        1.8685710433463676E-4
10.90999999999962         1.8662940447733423E-4
10.912499999999621        1.8639673470155493E-4
10.914999999999619        1.861571023452635E-4
10.917499999999617        1.859092903728765E-4
10.919999999999618        1.8565262047864906E-4
10.92249999999962         1.8538672425116864E-4
10.924999999999617        1.8511154520051143E-4
10.927499999999615        1.8482736453917514E-4
10.929999999999616        1.8453462516920816E-4
10.932499999999617        1.8423376024123694E-4
10.934999999999615        1.8392525703470053E-4
10.937499999999613        1.8360973484110588E-4
10.939999999999614        1.8328780424226032E-4
10.942499999999615        1.8295992673378336E-4
10.944999999999613        1.8262651577460876E-4
10.94749999999961         1.8228804997955095E-4
10.949999999999612        1.819449538921214E-4
10.952499999999613        1.8159747267210147E-4
10.954999999999611        1.8124580228839893E-4
10.957499999999609        1.808902371944754E-4
10.95999999999961         1.8053106636184424E-4
10.962499999999611        1.801684532437564E-4
10.964999999999609        1.7980260140204596E-4
10.967499999999605        1.7943395121899908E-4
10.969999999999608        1.790630911451263E-4
10.97249999999961         1.7869063680775454E-4
10.974999999999605        1.7831745381280406E-4
10.977499999999603        1.77944937228669E-4
10.979999999999604        1.7757494423709108E-4
10.982499999999607        1.7720966688394846E-4
10.984999999999603        1.7685195427108447E-4
10.987499999999601        1.7650573784877555E-4
10.989999999999602        1.7617599847807863E-4
10.992499999999604        1.7586861959228983E-4
10.994999999999601        1.7559088112018006E-4
10.997499999999599        1.7535214554798007E-4
11                        1.7516391403915588E-4
11.00219512195122         1.7497587566261963E-4
11.004820443681819        1.7472932190254475E-4
11.00787596519181         1.7441854507393995E-4
11.011361686481187        1.740402423446863E-4
11.015277607549942        1.735938213384136E-4
11.019623728398084        1.730812866356235E-4
11.024400049025616        1.725067574205319E-4
11.029606569432534        1.718757349327138E-4
11.03524328961882         1.7119424822742424E-4
11.041310209584505        1.704680530981717E-4
11.047807329329576        1.6970198513233115E-4
11.05473464885403         1.6889956575105725E-4
11.062092168157864        1.6806288512194456E-4
11.069879887241086        1.6719273549703484E-4
11.078097806103688        1.6628893677650414E-4
11.08674592474568         1.653507635304141E-4
11.095824243167055        1.643773790155345E-4
11.105332761367812        1.6336820147011544E-4
11.115271479347957        1.6232314922348667E-4
11.12564039710749         1.6124273973450176E-4
11.136439514646401        1.6012805189891122E-4
11.147668831964703        1.5898058251584413E-4
11.159328349062381        1.5780205137594372E-4
11.17141806593945         1.5659424224900853E-4
11.183937982595905        1.5535905034758102E-4
11.196888099031748        1.5409911631125706E-4
11.210268415246967        1.5281789011567515E-4
11.224078931241571        1.5151297647053585E-4
11.238319647015565        1.5018624704399297E-4
11.252990562568943        1.4883934974363466E-4
11.268091677901705        1.4747348987520503E-4
11.283622993013847        1.4608968380769305E-4
11.299584507905378        1.4468891321250954E-4
11.3159762225763          1.4327219839149752E-4
11.332798137026602        1.4184060591493353E-4
11.350050251256281        1.403952077940751E-4
11.367732565265353        1.3893702250133977E-4
11.385845079053803        1.3746705371520118E-4
11.404387792621645        1.3598699154460103E-4
11.423360705968872        1.3449786424524213E-4
11.442763819095473        1.3299995471549586E-4
11.46259713200147         1.314946202207734E-4
11.482860644686848        1.299829087094695E-4
11.50355435715161         1.2846573995783928E-4
11.524678269395759        1.2694399253909694E-4
11.546232381419292        1.2541851768566037E-4
11.56821669322221         1.238901035730544E-4
11.590631204804515        1.223594919347315E-4
11.613475916166196        1.2082797831514114E-4
11.636750827307267        1.192959146065764E-4
11.660455938227727        1.1776411200081771E-4
11.684591248927564        1.1623343446909296E-4
11.709156759406792        1.1470461735385573E-4
11.7341524696654          1.1317835359114792E-4
11.759578379703393        1.116552978519536E-4
11.785434489520773        1.1013603668774685E-4
11.811720799117538        1.0862137997580401E-4
11.83843730849369         1.0711184528788831E-4
11.86558401764922         1.056079830489276E-4
11.89316092658414         1.0411044559588412E-4
11.921168035298443        1.0261979154113643E-4
11.949605343792133        1.0113654625210078E-4
11.978472852065204        9.966118297743964E-5
12.007770560117663        9.819422348922302E-5
12.037498467949503        9.673621589756376E-5
12.067656575560727        9.528750009246689E-5
12.098244882951338        9.384858790550954E-5
12.129263390121332        9.24199043353946E-5
12.160712097070714        9.100184066790362E-5
12.192591003799485        8.9594729362652E-5
12.224900110307635        8.819907772383839E-5
12.257639416595168        8.68150995230188E-5
12.290808922662086        8.544318538872275E-5
12.324408628508392        8.408366614687246E-5
12.358438534134082        8.273683685366962E-5
12.392898639539153        8.140294214686872E-5
12.427788944723615        8.008235183321055E-5
12.463109449687458        7.877522245436364E-5
12.498860154430686        7.748183945044396E-5
12.535041058953304        7.620243464478982E-5
12.5716521632553          7.493720935503045E-5
12.608693467336682        7.368634596749413E-5
12.646164971197448        7.245006940037602E-5
12.684066674837602        7.122850751317689E-5
12.722398578257136        7.002184271653888E-5
12.761160681456058        6.883021477666063E-5
12.800352984434364        6.765372533701353E-5
12.839975487192056        6.649255638524476E-5
12.880028189729135        6.534674950497976E-5
12.920511092045592        6.421642862586285E-5
12.961424194141436        6.310167279299783E-5
13.002767496016668        6.200253004173817E-5
13.04454099767128         6.091910146177604E-5
13.086744699105276        5.9851392060106257E-5
13.129378600318663        5.879945880749027E-5
13.172442701311434        5.776332289075814E-5
13.215937002083583        5.674299152003126E-5
13.259861502635124        5.57384756423307E-5
13.30421620296605         5.474976546815391E-5
13.349001103076354        5.377685000707011E-5
13.394216202966044        5.28196891361743E-5
13.439861502635125        5.18782718675892E-5
13.485937002083586        5.095252713516185E-5
13.532442701311432        5.00424153667689E-5
13.579378600318663        4.91478689466085E-5
13.626744699105279        4.826881784181225E-5
13.67454099767128         4.740517471768513E-5
13.722767496016663        4.655685892374084E-5
13.77142419414144         4.5723772112093997E-5
13.82051109204559         4.490580447868986E-5
13.870028189729132        4.410284467926129E-5
13.919975487192055        4.331477437002906E-5
13.970352984434363        4.254146613402732E-5
14.021160681456058        4.1782780248911244E-5
14.07239857825714         4.103857567949731E-5
14.124066674837604        4.0308705148817126E-5
14.176164971197453        3.959301193279252E-5
14.228693467336681        3.889133218770713E-5
14.2816521632553          3.820349388783395E-5
14.335041058953308        3.7529326438856536E-5
14.388860154430686        3.686864361895914E-5
14.44310944968746         3.622126309343887E-5
14.49778894472362         3.558698392958082E-5
14.55289863953916         3.4965612075277264E-5
14.608438534134088        3.4356937174684354E-5
14.664408628508399        3.376075393868305E-5
14.72080892266209         3.3176841920279365E-5
14.777639416595171        3.260498106250065E-5
14.834900110307638        3.204494434760896E-5
14.892591003799485        3.149649729239368E-5
14.950712097070719        3.095940622799276E-5
15.009263390121335        3.0433425078690846E-5
15.068244882951342        2.9918310087473365E-5
15.12765657556073         2.9413806440614643E-5
15.187498467949503        2.8919656883230616E-5
15.247770560117662        2.843560118948041E-5
15.3084728520652          2.7961369179818618E-5
15.369605343792127        2.7496691335060497E-5
15.431168035298441        2.7041288896745286E-5
15.493160926584135        2.6594879405927863E-5
15.555584017649213        2.6157177735353088E-5
15.618437308493684        2.572788938737247E-5
15.681720799117533        2.5306718002049422E-5
15.745434489520775        2.489336072930559E-5
15.80957837970339         2.4487507940262887E-5
15.8741524696654          2.4088847244141398E-5
15.939156759406787        2.3697057841221003E-5
16.004591248927554        2.3311813346804655E-5
16.070455938227724        2.2932783230733556E-5
16.13675082730726         2.2559627748663935E-5
16.2034759161662          2.2192001355669788E-5
16.270631204804513        2.1829552991015078E-5
16.338216693222208        2.147192188761693E-5
16.406232381419283        2.1118740328729402E-5
16.47467826939576         2.0769633691131162E-5
16.543554357151606        2.0424217072601003E-5
16.612860644686844        2.0082096854778797E-5
16.68259713200147         1.974287089345772E-5
16.752763819095478        1.9406126013143954E-5
16.823360705968867        1.9071438056350587E-5
16.894387792621643        1.873837231680664E-5
16.965845079053803        1.8406481958499477E-5
17.03773256526535         1.8075306650655598E-5
17.11005025125628         1.774437284118857E-5
17.182798137026598        1.7413193052595588E-5
17.255976222576294        1.708126403399124E-5
17.329584507905377        1.67480657873309E-5
17.403622993013848        1.6413061496911574E-5
17.4780916779017          1.6075696148143415E-5
17.552990562568944        1.5735394296667593E-5
17.62831964701556         1.5391559645583364E-5
17.704078931241572        1.504357397041911E-5
17.780268415246965        1.4690795273275548E-5
17.85688809903174         1.43325560683083E-5
17.933937982595907        1.396816166920889E-5
18.01141806593945         1.3596889006928237E-5
18.089328349062384        1.3217984680791162E-5
18.1676688319647          1.2830662279417204E-5
18.246439514646404        1.2434100690184025E-5
18.325640397107485        1.2027441941730999E-5
18.40527147934796         1.1609788987065883E-5
18.485332761367815        1.1180203072114203E-5
18.565824243167057        1.0737700296137298E-5
18.646745924745677        1.028124938384778E-5
18.72809780610369         9.809768664159613E-6
18.809879887241078        9.32212289117551E-6
18.892092168157866        8.817119798054662E-6
18.974734648854024        8.29350565723086E-6
19.05780732932957         7.749962198766447E-6
19.141310209584507        7.185102128492993E-6
19.225243289618824        6.597464971114242E-6
19.309606569432525        5.98551255137636E-6
19.394400049025617        5.34762354909013E-6
19.479623728398085        4.6820890658993974E-6
19.565277607549937        3.987105687386361E-6
19.651361686481184        3.2607708398968427E-6
19.73787596519181         2.5010763049504448E-6
19.824820443681823        1.7059018653231561E-6
19.91219512195122         8.730065288453659E-7
19.999999999999996        3.4305891460917337E-13


==> Figures/pcp_1d/squared/1d_Fp11.txt <==
0                         -0.034074173712798084
0.08780487804878047       -0.034018441913409636
0.17517955631817597       -0.03396304800409311
0.26212403480818747       -0.03390799024941671
0.348638313518814         -0.033853266942618254
0.43472239245005534       -0.03379887638785739
0.5203762716019118        -0.033744816901451036
0.605599950974384         -0.03369108681476596
0.6903934305674715        -0.03363768447604176
0.7747567103811741        -0.033584608253272474
0.8586897904154923        -0.033531856534112614
0.9421926706704258        -0.03347942772754031
1.025265351145974         -0.03342732026410533
1.1079078318421378        -0.033375532596360724
1.1901201127589174        -0.033324063199349
1.2719021938963115        -0.0332729105701971
1.3532540752543205        -0.03322207322882731
1.434175756832946         -0.03317154971683889
1.5146672386321867        -0.03312133859713262
1.594728520652042         -0.03307143845344185
1.6743596028925116        -0.033021847889833644
1.7535604853535984        -0.03297256553067751
1.8323311680352996        -0.03292359001924017
1.910671650937616         -0.03287492001683823
1.9885819340605473        -0.03282655420221536
2.0660620174040942        -0.03277849127090393
2.1431119009682567        -0.03273072993480297
2.219731584753033         -0.032683268920635666
2.2959210687584264        -0.03263610696907637
2.371680352984435         -0.03258924283447262
2.447009437431057         -0.03254267528397603
2.5219083220982967        -0.032496403096546
2.59637700698615          -0.0324504250616956
2.67041549209462          -0.03240473997907267
2.7440237774237035        -0.032359346658473176
2.8172018629734037        -0.03231424391804927
2.889949748743719         -0.03226943058330989
2.9622674347346485        -0.032224905487351685
3.034154920946194         -0.03218066747021542
3.1056122073783547        -0.03213671537720697
3.176639294031131         -0.03209304805839708
3.2472361809045225        -0.032049664369091735
3.3174028679985295        -0.03200656316859529
3.3871393553131512        -0.0319637433186698
3.456445642848388         -0.03192120368412121
3.525321730604239         -0.03187894313286721
3.5937676185807086        -0.03183696053347396
3.6617833067777914        -0.03179525475537659
3.729368795195489         -0.031753824670485264
3.7965240838338037        -0.03171266914971971
3.863249172692733         -0.031671787063117685
3.9295440617722774        -0.031631177282584244
3.9954087510724365        -0.03159083867761958
4.060843240593211         -0.03155077011560725
4.1258475303346005        -0.031510970465216226
4.190421620296608         -0.03147143859124513
4.254565510479226         -0.03143217335610027
4.318279200882462         -0.03139317362257965
4.381562691506312         -0.03135443824810702
4.444415982350778         -0.031315966088933944
4.50683907341586          -0.031277755999662094
4.56883196470156          -0.031239806828555094
4.6303946562078675        -0.03120211742539769
4.691527147934797         -0.031164686634477246
4.752229439882338         -0.031127513295583498
4.812501532050497         -0.031090596250031077
4.872343424439269         -0.0310539343304036
4.931755117048657         -0.031017526371293846
4.990736609878664         -0.03098137120255784
5.04928790292928          -0.030945467648885172
5.107408996200517         -0.030909814538362723
5.165099889692365         -0.030874410689146536
5.2223605834048294        -0.030839254924936554
5.2791910773379085        -0.03080434606126481
5.335591371491605         -0.03076968291404336
5.391561465865916         -0.030735264299733278
5.447101360460842         -0.0307010890279249
5.5022110552763825        -0.03066715591716196
5.556890550312539         -0.030633463774663583
5.611139845569312         -0.030600011418959516
5.664958941046697         -0.030566797656129685
5.718347836744697         -0.03053382130580684
5.771306532663319         -0.030501081179189704
5.82383502880255          -0.030468576099617062
5.875933325162399         -0.030436304884889576
5.92760142174286          -0.030404266357390464
5.978839318543941         -0.030372459344350844
6.029647015565634         -0.030340882680728654
6.0800245128079435        -0.030309535205653826
6.129971810270868         -0.030278415757946764
6.179488907954408         -0.030247523188952075
6.228575805858563         -0.030216856359800093
6.277232503983331         -0.030186414139005913
6.325459002328719         -0.03015619539740355
6.373255300894719         -0.030126199020401367
6.420621399681336         -0.030096423914979575
6.467557298688567         -0.03006686898450861
6.514062997916412         -0.030037533153687623
6.560138497364875         -0.030008415355681772
6.60578379703395          -0.029979514559340115
6.650998896923644         -0.0299508297084341
6.69578379703395          -0.029922359815055866
6.740138497364875         -0.029894103870783062
6.784062997916411         -0.029866060908050773
6.827557298688567         -0.02983822997233465
6.870621399681333         -0.029810610141487226
6.913255300894718         -0.029783200501849905
6.955459002328718         -0.029756000169653074
6.997232503983332         -0.02972900831429337
7.038575805858563         -0.029702224069244054
7.079488907954407         -0.029675646682572387
7.119971810270865         -0.029649275367050643
7.160024512807942         -0.029623109389195323
7.199647015565633         -0.02959714808448577
7.238839318543939         -0.029571390727858526
7.27760142174286          -0.029545836760371147
7.315933325162395         -0.029520485566778998
7.353835028802551         -0.02949533660007586
7.391306532663318         -0.029470389387265095
7.428347836744698         -0.02944564343105882
7.464958941046698         -0.029421098363477838
7.50113984556931          -0.029396753805374543
7.53689055031254          -0.029372609434217156
7.572211055276383         -0.029348664997282392
7.607101360460837         -0.02932492033703471
7.641561465865914         -0.029301375204191182
7.675591371491605         -0.029278029606417788
7.70919107733791          -0.029254883467738857
7.74236058340483          -0.02923193681181291
7.775099889692365         -0.029209189748258146
7.807408996200514         -0.02918664249936387
7.8392879029292795        -0.02916429515737684
7.870736609878661         -0.029142148163901815
7.901755117048659         -0.02912020183748365
7.93234342443927          -0.029098456616830637
7.962501532050499         -0.029076913036640617
7.99222943988234          -0.029055571783988432
8.021527147934798         -0.02903443343536738
8.05039465620787          -0.02901349884183002
8.078831964701557         -0.02899276889168534
8.106839073415856         -0.0289722444961642
8.13441598235078          -0.028951926694857688
8.161562691506312         -0.02893181663799127
8.188279200882462         -0.028911915650599807
8.214565510479224         -0.028892225035006214
8.240421620296607         -0.028872746137029726
8.265847530334602         -0.028853480678383447
8.290843240593212         -0.028834430239852327
8.31540875107244          -0.02881559656330679
8.339544061772278         -0.028796981522689724
8.363249172692734         -0.028778587130186106
8.386524083833802         -0.02876041562676257
8.409368795195489         -0.028742469299627538
8.43178330677779          -0.028724750061473237
8.453767618580708         -0.028707260881975505
8.475321730604243         -0.02869000426750623
8.49644564284839          -0.02867298288111364
8.51713935531315          -0.028656199561064688
8.53740286799853          -0.02863965728534601
8.557236180904525         -0.028623359187096797
8.576639294031132         -0.028607308645254403
8.595612207378354         -0.02859150947207012
8.614154920946193         -0.02857596449786437
8.632267434734649         -0.02856067742228363
8.649949748743717         -0.02854565272833809
8.667201862973403         -0.028530894315021094
8.684023777423704         -0.02851640621778373
8.700415492094614         -0.028502192647508084
8.71637700698615          -0.028488257928440563
8.731908322098297         -0.028474606454523932
8.747009437431057         -0.02846124269513972
8.761680352984436         -0.028448171268012024
8.775921068758425         -0.028435397094855985
8.789731584753033         -0.028422925658869058
8.803111900968258         -0.028410762778201426
8.816062017404091         -0.028398909998426314
8.828581934060544         -0.028387374926664544
8.840671650937615         -0.02837616441860158
8.8523311680353           -0.028365284646315048
8.863560485353597         -0.028354741741116407
8.87435960289251          -0.02834454183191537
8.88472852065204          -0.028334690870199908
8.894667238632183         -0.028325194417126665
8.904175756832945         -0.028316057482548063
8.913254075254319         -0.02830728447191222
8.921902193896312         -0.02829887927287833
8.930120112758916         -0.028290845491164007
8.937907831842136         -0.028283186810105998
8.945265351145972         -0.02827590741885333
8.952192670670424         -0.028269012432453944
8.958689790415491         -0.028262508206560732
8.964756710381174         -0.028256402453776586
8.970393430567473         -0.028250704101607238
8.975599950974383         -0.028245422865138647
8.980376271601912         -0.028240568559460444
8.984722392450053         -0.028236150253349024
8.988638313518816         -0.028232175368865353
8.992124034808187         -0.028228648906763798
8.995179556318176         -0.02822557293022554
8.997804878048779         -0.028222946429558804
9                         -0.028220765619400456
9.002500000000001         -0.028218304846716835
9.004999999999999         -0.028215788360710148
9.007499999999997         -0.028213227877362912
9.009999999999998         -0.028210632933763913
9.0125                    -0.028208010937065597
9.014999999999997         -0.0282053678644959
9.017499999999993         -0.028202708769721196
9.019999999999996         -0.028200037632241326
9.022499999999997         -0.028197357323463068
9.024999999999993         -0.0281946700443636
9.027499999999991         -0.028191977657169076
9.029999999999992         -0.02818928155373379
9.032499999999995         -0.028186582584606268
9.034999999999991         -0.028183881345511752
9.037499999999989         -0.028181178405551566
9.03999999999999          -0.028178474181161706
9.042499999999992         -0.028175768843311633
9.04499999999999          -0.028173062519244008
9.047499999999987         -0.02817035546245894
9.049999999999988         -0.02816764792826476
9.05249999999999          -0.02816494006646142
9.054999999999987         -0.028162232073433602
9.057499999999985         -0.028159524326301755
9.059999999999986         -0.028156817253911504
9.062499999999988         -0.02815411121459399
9.064999999999985         -0.028151406612951013
9.067499999999985         -0.028148704003885916
9.069999999999984         -0.028146003948149256
9.072499999999986         -0.028143306867667417
9.074999999999985         -0.028140613125209546
9.077499999999983         -0.028137923089261774
9.079999999999984         -0.028135236956834397
9.082499999999984         -0.028132554571714374
9.084999999999983         -0.028129875449372732
9.08749999999998          -0.028127198776309537
9.089999999999982         -0.028124523171183635
9.092499999999983         -0.02812184643484017
9.094999999999981         -0.028119165468960983
9.097499999999979         -0.02811647614242463
9.09999999999998          -0.028113773008728637
9.102499999999981         -0.028111049793687837
9.104999999999979         -0.02810829306552487
9.107499999999977         -0.028105481946086752
9.109999999999978         -0.028102605647628676
9.11249999999998          -0.028099653961287996
9.114999999999977         -0.028096592121515274
9.117499999999975         -0.028093519879113682
9.119999999999976         -0.02809023051685977
9.122499999999977         -0.02808758884609519
9.124999999999975         -0.028083798105166036
9.127499999999973         -0.028081459835347045
9.129999999999974         -0.02807828250325861
9.132499999999975         -0.028075948321834243
9.134999999999973         -0.028072996316331644
9.13749999999997          -0.028069951509005153
9.139999999999972         -0.02806684056141906
9.142499999999973         -0.028063745612471602
9.144999999999971         -0.02806075479309622
9.147499999999969         -0.028057846527598906
9.14999999999997          -0.028054991418476227
9.152499999999971         -0.02805217192342513
9.15499999999997          -0.028049366434662937
9.157499999999967         -0.02804653594160056
9.159999999999968         -0.028043622798485712
9.16249999999997          -0.02804069596508918
9.164999999999967         -0.028037759558430575
9.167499999999965         -0.028034820043194575
9.169999999999966         -0.028031874159469172
9.172499999999967         -0.028028926556084133
9.174999999999965         -0.028025974195607706
9.177499999999963         -0.028023008452958464
9.179999999999964         -0.028020029334618668
9.182499999999965         -0.028017037472310657
9.184999999999963         -0.028014033337716238
9.18749999999996          -0.02801101737360323
9.189999999999962         -0.028007989787091847
9.192499999999963         -0.02800495019853433
9.194999999999961         -0.02800189766135197
9.197499999999957         -0.027998830769243033
9.199999999999958         -0.027995747567656548
9.202499999999961         -0.02799190444356925
9.204999999999957         -0.02798817748542337
9.207499999999955         -0.0279845412647306
9.209999999999956         -0.02798097459093074
9.21249999999996          -0.027977459785811676
9.214999999999955         -0.027973982006843978
9.217499999999953         -0.027970528641749315
9.219999999999954         -0.02796708921607549
9.222499999999954         -0.027963655306614044
9.224999999999953         -0.027960220065523123
9.227499999999953         -0.027956777827228718
9.229999999999952         -0.027953324145335134
9.232499999999952         -0.02794985578487874
9.234999999999951         -0.02794637040705572
9.237499999999951         -0.027942866343211192
9.23999999999995          -0.02793934266565201
9.24249999999995          -0.02793579916595168
9.24499999999995          -0.027932236129972532
9.247499999999949         -0.02792865418824475
9.24999999999995          -0.02792505433183934
9.25249999999995          -0.027921437878959177
9.25499999999995          -0.02791780637446417
9.257499999999949         -0.027914161424681616
9.259999999999948         -0.02791050441747811
9.262499999999948         -0.02790683612388567
9.264999999999947         -0.027903156477222635
9.267499999999947         -0.027899465144492375
9.269999999999946         -0.02789576114037151
9.272499999999946         -0.02789204266855172
9.274999999999945         -0.027888312218650735
9.277499999999945         -0.02788456520773075
9.279999999999944         -0.027880797147082914
9.282499999999944         -0.027877008876384668
9.284999999999943         -0.027873196734528483
9.287499999999943         -0.02786935256241596
9.289999999999942         -0.027865465036104875
9.292499999999942         -0.0278615191983842
9.294999999999941         -0.027857496122455694
9.29749999999994          -0.02785337245741215
9.29999999999994          -0.027849119297482017
9.30249999999994          -0.027844700840765402
9.30499999999994          -0.02784007372255104
9.307499999999939         -0.027835186050233163
9.309999999999938         -0.027829975015990382
9.312499999999938         -0.02782436329236626
9.314999999999937         -0.0278182536919912
9.317499999999937         -0.02781151620043587
9.319999999999936         -0.027803950003859157
9.322499999999936         -0.027795223001923053
9.324999999999935         -0.027785016083594072
9.327499999999935         -0.027773191155139765
9.329999999999934         -0.027759679096246437
9.332499999999934         -0.027744426212924056
9.334999999999933         -0.027727388198902525
9.337499999999933         -0.027708529078189437
9.339999999999932         -0.027687819508434797
9.342499999999932         -0.027665235180249437
9.344999999999931         -0.02764075652885223
9.34749999999993          -0.02761436859958022
9.34999999999993          -0.027586059770280724
9.35249999999993          -0.027555820481942273
9.35499999999993          -0.027523643313465795
9.357499999999929         -0.027489523153547024
9.359999999999928         -0.02745345609107619
9.362499999999928         -0.027415438273625803
9.364999999999927         -0.027375466156381534
9.367499999999927         -0.027333536806178227
9.369999999999926         -0.027289646801333056
9.372499999999926         -0.02724379106707575
9.374999999999925         -0.02719596314763706
9.377499999999923         -0.027146155494928825
9.379999999999923         -0.02709435823691919
9.382499999999922         -0.027040557847891944
9.384999999999922         -0.02698473729450923
9.387499999999921         -0.026926876155693003
9.38999999999992          -0.026866949104406457
9.39249999999992          -0.026804924249169693
9.39499999999992          -0.026740762975628996
9.39749999999992          -0.026674419707221175
9.399999999999919         -0.02660583863455912
9.402499999999918         -0.02653797108010325
9.404999999999918         -0.026468074524228613
9.407499999999917         -0.026396179437985334
9.409999999999917         -0.026322313028044553
9.412499999999916         -0.02624650005632012
9.414999999999916         -0.026168763506693615
9.417499999999915         -0.026089125370119093
9.419999999999915         -0.026007606312539067
9.422499999999914         -0.02592422517728854
9.424999999999914         -0.02583899972160253
9.427499999999913         -0.02575194744484277
9.429999999999914         -0.02566308508799886
9.432499999999914         -0.025572428004549286
9.434999999999913         -0.025479990951901454
9.437499999999913         -0.025385788951827526
9.439999999999912         -0.025289836658694442
9.442499999999912         -0.02519214763090616
9.444999999999911         -0.02509273516506172
9.447499999999911         -0.024991613180000538
9.44999999999991          -0.02488879548585954
9.45249999999991          -0.024784294983036248
9.45499999999991          -0.024678124528768164
9.457499999999909         -0.024570297837394395
9.459999999999908         -0.024460828676880708
9.462499999999908         -0.02434973001748142
9.464999999999907         -0.02423701492151009
9.467499999999907         -0.02412269745332729
9.469999999999906         -0.024006791825120888
9.472499999999906         -0.023889311512640732
9.474999999999905         -0.023770270160174967
9.477499999999905         -0.023649682494481405
9.479999999999905         -0.023527563437054533
9.482499999999904         -0.023403927200502106
9.484999999999904         -0.023278788201530953
9.487499999999903         -0.023152161974082985
9.489999999999903         -0.02302406426128656
9.492499999999902         -0.022894510102810073
9.494999999999902         -0.02276351474997318
9.497499999999901         -0.022631094573734356
9.4999999999999           -0.022497266146775274
9.5024999999999           -0.022362045329623048
9.5049999999999           -0.02222544818286143
9.507499999999899         -0.022087491867017972
9.509999999999899         -0.021948193722737708
9.512499999999898         -0.021807570361483064
9.514999999999898         -0.02166563857161341
9.517499999999897         -0.02152241620819939
9.519999999999897         -0.021377921277916823
9.522499999999896         -0.021232171039212266
9.524999999999896         -0.02108518290062511
9.527499999999895         -0.02093697530071137
9.529999999999895         -0.020787566803653124
9.532499999999894         -0.02063697521374719
9.534999999999894         -0.020485218467048982
9.537499999999893         -0.02033231550429815
9.539999999999893         -0.020178285384069072
9.542499999999892         -0.020023146417761595
9.544999999999892         -0.01986691705954069
9.547499999999891         -0.019709616779245653
9.54999999999989          -0.019551265202613854
9.55249999999989          -0.019391881276176748
9.554999999999888         -0.019231484166264523
9.557499999999887         -0.019070094145298477
9.559999999999887         -0.01890773177376448
9.562499999999886         -0.018744417110627243
9.564999999999886         -0.018580170640962623
9.567499999999885         -0.018415014198679747
9.569999999999885         -0.0182489702140467
9.572499999999884         -0.018082060995576632
9.574999999999884         -0.01791430971906216
9.577499999999883         -0.017745741424705863
9.579999999999883         -0.017576382368524435
9.582499999999882         -0.01740625941822105
9.584999999999882         -0.017235401156619368
9.587499999999881         -0.01706383901291353
9.58999999999988          -0.016891606779530166
9.59249999999988          -0.016718740189877068
9.59499999999988          -0.016545278218929704
9.59749999999988          -0.016371264441354838
9.599999999999879         -0.016196746839269527
9.602499999999878         -0.016021684824675586
9.604999999999878         -0.01584598946004856
9.60749999999988          -0.0156696951792078
9.609999999999879         -0.015492834909002773
9.612499999999878         -0.015315440046420936
9.614999999999878         -0.015137540873083166
9.617499999999877         -0.014959166949324643
9.619999999999877         -0.014780346992247617
9.622499999999876         -0.01460110874049847
9.624999999999876         -0.014421479306644502
9.627499999999875         -0.014241485514232988
9.629999999999875         -0.01406115372573713
9.632499999999874         -0.013880509663351637
9.634999999999874         -0.01369957871993388
9.637499999999873         -0.013518386258070114
9.639999999999873         -0.013336957406353434
9.642499999999872         -0.013155316853109889
9.644999999999872         -0.012973489129735616
9.647499999999871         -0.012791498884319963
9.64999999999987          -0.012609370658991037
9.65249999999987          -0.012427128667795384
9.65499999999987          -0.012244797061648494
9.65749999999987          -0.012062400184610245
9.659999999999869         -0.011879962340871741
9.662499999999868         -0.011697507564336518
9.664999999999868         -0.011515059870995104
9.667499999999867         -0.0113326435031047
9.669999999999867         -0.011150282691340885
9.672499999999866         -0.010968001421277074
9.674999999999866         -0.010785823676561113
9.677499999999865         -0.010603773674331629
9.679999999999865         -0.010421875626246302
9.682499999999864         -0.010240153504978089
9.684999999999864         -0.010058631280518426
9.687499999999863         -0.009877333148518241
9.689999999999863         -0.009696283292675245
9.692499999999862         -0.009515505653416856
9.694999999999862         -0.009335024158338312
9.697499999999861         -0.009154862944653952
9.69999999999986          -0.008975046124423236
9.70249999999986          -0.008795597556710999
9.70499999999986          -0.008616541072870576
9.70749999999986          -0.008437900693524902
9.709999999999859         -0.008259700397702963
9.712499999999858         -0.008081963899339017
9.714999999999858         -0.007904714867554175
9.717499999999857         -0.007727977138631381
9.719999999999857         -0.007551774489546359
9.722499999999856         -0.0073761304195194555
9.724999999999856         -0.007201068365440433
9.727499999999855         -0.0070266119088120416
9.729999999999855         -0.006852784554503444
9.732499999999852         -0.006679609517577401
9.734999999999852         -0.006507109934173916
9.737499999999851         -0.006335309063588923
9.739999999999851         -0.006164230072647325
9.74249999999985          -0.005993895828582341
9.74499999999985          -0.005824329105426296
9.74749999999985          -0.005655552781730799
9.749999999999849         -0.00548758963127316
9.752499999999849         -0.0053204621225375615
9.754999999999848         -0.00515419262133987
9.757499999999848         -0.004988803584809909
9.759999999999847         -0.004824317359374053
9.762499999999847         -0.004660755988017962
9.764999999999846         -0.004498141410027912
9.767499999999846         -0.0043364956524540865
9.769999999999845         -0.004175840636861938
9.772499999999845         -0.004016197995862725
9.774999999999844         -0.0038575892718059057
9.777499999999844         -0.003700036107362248
9.779999999999843         -0.003543560063343998
9.782499999999843         -0.003388182446860677
9.784999999999842         -0.0032339245113410797
9.787499999999843         -0.003080807649195494
9.789999999999843         -0.002928853223602146
9.792499999999842         -0.0027780824118212033
9.794999999999842         -0.0026285164101160774
9.797499999999841         -0.0024801766323820917
9.79999999999984          -0.002333084539168584
9.80249999999984          -0.0021873096383182578
9.80499999999984          -0.0020428080156145167
9.80749999999984          -0.001899601059970002
9.809999999999839         -0.001757709727819412
9.812499999999838         -0.0016171544959271422
9.814999999999838         -0.0014779554882933255
9.817499999999837         -0.0013401325924371488
9.819999999999837         -0.0012037053746390969
9.822499999999836         -0.0010686930007466344
9.824999999999836         -9.351143483907753E-4
9.827499999999835         -8.029881096875968E-4
9.829999999999835         -6.723327040261129E-4
9.832499999999834         -5.43166197217948E-4
9.834999999999834         -4.1550640250120896E-4
9.837499999999833         -2.8937097266978906E-4
9.839999999999833         -1.6477731315889255E-4
9.842499999999832         -4.174250202437779E-5
9.844999999999832         7.971661805949992E-5
9.847499999999831         1.995833560586302E-4
9.849999999999831         3.178412574234013E-4
9.85249999999983          4.344741816841857E-4
9.85499999999983          5.494662178551213E-4
9.85749999999983          6.628016077896426E-4
9.859999999999829         7.744648276675203E-4
9.862499999999828         8.84440662235253E-4
9.864999999999828         9.927141265000383E-4
9.867499999999827         0.001099270395287455
9.869999999999827         0.00120409488071882
9.872499999999826         0.0013071733023020116
9.874999999999826         0.001408491614278029
9.877499999999825         0.0015080359409243016
9.879999999999825         0.0016057926494090768
9.882499999999824         0.001701748415362081
9.884999999999824         0.001795890155532831
9.887499999999823         0.001888204968319096
9.889999999999823         0.0019786802018753047
9.892499999999822         0.002067303514782015
9.894999999999822         0.0021540628137801665
9.897499999999821         0.002238946199365044
9.899999999999821         0.0023219420289388726
9.90249999999982          0.002403038972317084
9.90499999999982          0.0024822259545356218
9.90749999999982          0.0025594921062892517
9.909999999999817         0.0026348268219360538
9.912499999999817         0.0027082198099408483
9.914999999999816         0.0027796610403982847
9.917499999999816         0.0028491407004385128
9.919999999999815         0.002916649246988312
9.922499999999815         0.0029821774518623556
9.924999999999814         0.0030457163541617316
9.927499999999814         0.0031072572205346205
9.929999999999813         0.0031667915926492096
9.932499999999813         0.003224311326823548
9.934999999999812         0.0032798085512970587
9.937499999999812         0.0033332756313897427
9.939999999999811         0.003384705211657568
9.94249999999981          0.0034340902499281345
9.94499999999981          0.0034814239795279978
9.94749999999981          0.0035266998795544513
9.94999999999981          0.0035699117115581824
9.952499999999809         0.0036110535480682326
9.954999999999808         0.0036501197399070318
9.957499999999808         0.0036871048919058236
9.959999999999807         0.003722003894166548
9.962499999999807         0.003754811945201997
9.964999999999808         0.0037855245248579195
9.967499999999808         0.003814137375830695
9.969999999999807         0.0038406465300668824
9.972499999999807         0.003865048326846088
9.974999999999806         0.003887339392133926
9.977499999999806         0.0039075166270634565
9.979999999999805         0.003925577230195598
9.982499999999805         0.003941518711682024
9.984999999999804         0.003955338880674786
9.987499999999804         0.003967035842602273
9.989999999999803         0.003976608019173655
9.992499999999803         0.003984054160822037
9.994999999999802         0.003989373344962521
9.997499999999802         0.003992564985628944
9.999999999999801         0.003993628854752185
10.0024999999998          0.003992564985599412
10.0049999999998          0.003989373344899683
10.0074999999998          0.003984054160733885
10.009999999999799        0.003976608019058858
10.012499999999799        0.003967035842452171
10.014999999999798        0.003955338880500481
10.017499999999798        0.003941518711474412
10.019999999999797        0.003925577229951349
10.022499999999797        0.003907516626795227
10.024999999999796        0.00388733939184549
10.027499999999796        0.0038650483265210145
10.029999999999795        0.0038406465297140535
10.032499999999795        0.0038141373754403407
10.034999999999794        0.003785524524437367
10.037499999999794        0.0037548119447614603
10.039999999999793        0.0037220038936909283
10.042499999999793        0.003687104891400228
10.044999999999792        0.0036501197393778995
10.047499999999792        0.003611053547503351
10.049999999999791        0.0035699117109702083
10.05249999999979         0.0035266998789273973
10.05499999999979         0.0034814239788700796
10.05749999999979         0.00343409024924779
10.059999999999789        0.0033847052109463593
10.062499999999789        0.0033332756306476696
10.064999999999788        0.00327980855052723
10.067499999999788        0.0032243113260355116
10.069999999999787        0.003166791591819873
10.072499999999787        0.0031072572196741977
10.074999999999786        0.003045716353282213
10.077499999999786        0.0029821774509546373
10.079999999999785        0.002916649246046399
10.082499999999785        0.0028491406994659574
10.084999999999784        0.002779661039404413
10.087499999999782        0.002708219808918777
10.089999999999781        0.002634826820880898
10.09249999999978         0.0025594921052074504
10.09499999999978         0.0024822259534345026
10.09749999999978         0.0024030389711737765
10.09999999999978         0.002321942027777135
10.102499999999779        0.0022389461981895398
10.104999999999778        0.002154062812563362
10.107499999999778        0.0020673035135339024
10.109999999999777        0.0019786802006156456
10.112499999999777        0.001888204967035234
10.114999999999776        0.0017958901542192152
10.117499999999776        0.0017017484140224859
10.119999999999775        0.0016057926480450568
10.122499999999775        0.0015080359395300835
10.124999999999774        0.0014084916128616065
10.127499999999774        0.0013071733008513942
10.129999999999773        0.0012040948792524375
10.132499999999773        0.001099270393799534
10.134999999999772        9.927141249870264E-4
10.137499999999772        8.844406607040334E-4
10.139999999999771        7.744648261085452E-4
10.142499999999771        6.628016062026898E-4
10.144999999999772        5.494662162510711E-4
10.147499999999772        4.344741800472729E-4
10.149999999999771        3.178412557596211E-4
10.15249999999977         1.9958335438330366E-4
10.15499999999977         7.971661635575167E-5
10.15749999999977         -4.174250374466837E-5
10.15999999999977         -1.647773149053844E-4
10.162499999999769        -2.89370974441594E-4
10.164999999999768        -4.155064043063206E-4
10.167499999999768        -5.431661990278336E-4
10.169999999999767        -6.723327058527628E-4
10.172499999999767        -8.029881115447779E-4
10.174999999999766        -9.351143502733805E-4
10.177499999999766        -0.0010686930026332364
10.179999999999765        -0.001203705376546682
10.182499999999765        -0.0013401325943704911
10.184999999999764        -0.0014779554902516479
10.187499999999764        -0.00161715449790234
10.189999999999763        -0.0017577097298123734
10.192499999999763        -0.0018996010619776182
10.194999999999762        -0.0020428080176350116
10.197499999999762        -0.0021873096403621783
10.199999999999761        -0.0023330845412262713
10.20249999999976         -0.002480176634468423
10.20499999999976         -0.0026285164122222815
10.20749999999976         -0.0027780824139389537
10.20999999999976         -0.0029288532257352173
10.212499999999759        -0.0030808076513442195
10.214999999999758        -0.0032339245135050154
10.217499999999758        -0.003388182449041155
10.219999999999757        -0.0035435600655472355
10.222499999999757        -0.0037000361095800294
10.224999999999756        -0.0038575892740351225
10.227499999999756        -0.004016197998115367
10.229999999999755        -0.0041758406391279035
10.232499999999755        -0.004336495654730488
10.234999999999754        -0.004498141412316192
10.237499999999754        -0.004660755990312904
10.239999999999753        -0.004824317361693087
10.242499999999753        -0.004988803587128721
10.244999999999752        -0.00515419262367478
10.247499999999752        -0.0053204621248823525
10.249999999999751        -0.005487589633637602
10.25249999999975         -0.0056555527841113395
10.25499999999975         -0.0058243291078144965
10.25749999999975         -0.005993895830986529
10.25999999999975         -0.006164230075063837
10.262499999999749        -0.00633530906600821
10.264999999999747        -0.006507109936602529
10.267499999999746        -0.006679609520022334
10.269999999999746        -0.006852784556949487
10.272499999999745        -0.007026611911270297
10.274999999999745        -0.007201068367899799
10.277499999999744        -0.00737613042199825
10.279999999999744        -0.007551774492031926
10.282499999999743        -0.0077279771411272735
10.284999999999743        -0.00790471487006128
10.287499999999742        -0.008081963901841127
10.289999999999742        -0.008259700400215508
10.292499999999741        -0.008437900696048328
10.29499999999974         -0.008616541075402107
10.29749999999974         -0.008795597559250301
10.29999999999974         -0.008975046126961206
10.302499999999739        -0.00915486294719492
10.304999999999739        -0.009335024160895822
10.307499999999738        -0.009515505655971257
10.309999999999738        -0.009696283295234531
10.312499999999737        -0.009877333151076528
10.314999999999737        -0.010058631283082486
10.317499999999736        -0.010240153507546812
10.319999999999736        -0.01042187562881991
10.322499999999737        -0.010603773676912231
10.324999999999736        -0.010785823679133943
10.327499999999736        -0.010968001423853346
10.329999999999735        -0.01115028269392171
10.332499999999735        -0.011332643505678752
10.334999999999734        -0.011515059873578037
10.337499999999734        -0.011697507566918008
10.339999999999733        -0.0118799623434509
10.342499999999733        -0.012062400187192623
10.344999999999732        -0.012244797064224322
10.347499999999732        -0.012427128670377652
10.349999999999731        -0.012609370661574082
10.352499999999731        -0.01279149888689679
10.35499999999973         -0.012973489132316218
10.35749999999973         -0.013155316855684163
10.35999999999973         -0.013336957408918715
10.362499999999729        -0.013518386260632842
10.364999999999728        -0.01369957872249894
10.367499999999728        -0.01388050966591492
10.369999999999727        -0.014061153728294529
10.372499999999727        -0.014241485516781949
10.374999999999726        -0.014421479309184582
10.377499999999726        -0.014601108743036884
10.379999999999725        -0.014780346994780924
10.382499999999725        -0.014959166951858172
10.384999999999724        -0.015137540875605482
10.387499999999724        -0.015315440048938811
10.389999999999723        -0.015492834911509212
10.392499999999723        -0.015669695181710352
10.394999999999722        -0.015845989462555
10.397499999999722        -0.0160216848271707
10.399999999999721        -0.016196746841747767
10.402499999999721        -0.016371264443826417
10.40499999999972         -0.016545278221398618
10.40749999999972         -0.01671874019234454
10.40999999999972         -0.01689160678197721
10.412499999999719        -0.017063839015342697
10.414999999999718        -0.01723540115905209
10.417499999999718        -0.017406259420637782
10.419999999999717        -0.017576382370932064
10.422499999999717        -0.017745741427101835
10.424999999999716        -0.017914309721452137
10.427499999999716        -0.018082060997948624
10.429999999999715        -0.018248970216410365
10.432499999999715        -0.018415014201026647
10.434999999999715        -0.018580170643304195
10.437499999999714        -0.018744417112952938
10.439999999999714        -0.01890773177606786
10.442499999999711        -0.019070094147584538
10.44499999999971         -0.019231484168545587
10.44749999999971         -0.01939188127845326
10.44999999999971         -0.019551265204874047
10.45249999999971         -0.019709616781482975
10.454999999999709        -0.019866917061774347
10.457499999999706        -0.020023146419978488
10.459999999999708        -0.02017828538626598
10.462499999999709        -0.02033231550648107
10.464999999999707        -0.02048521846921858
10.467499999999704        -0.02063697521589869
10.469999999999706        -0.020787566805790192
10.472499999999707        -0.020936975302834337
10.474999999999705        -0.021085182902728872
10.477499999999702        -0.02123217104130315
10.479999999999704        -0.02137792127998861
10.482499999999705        -0.021522416210250528
10.484999999999703        -0.02166563857363979
10.487499999999702        -0.021807570363493234
10.489999999999702        -0.02194819372473089
10.492499999999703        -0.022087491868997278
10.4949999999997          -0.022225448184824637
10.4974999999997          -0.022362045331560276
10.499999999999702        -0.02249726614870473
10.502499999999701        -0.022631094575633615
10.5049999999997          -0.022763514751858338
10.507499999999698        -0.022894510104671917
10.5099999999997          -0.02302406426313164
10.512499999999699        -0.02315216197590153
10.514999999999699        -0.023278788203330958
10.517499999999696        -0.023403927202277908
10.519999999999698        -0.023527563438813237
10.522499999999699        -0.023649682496212132
10.524999999999697        -0.023770270161891927
10.527499999999694        -0.023889311514340705
10.529999999999696        -0.024006791826791996
10.532499999999697        -0.02412269745497475
10.534999999999695        -0.02423701492312902
10.537499999999692        -0.024349730019087135
10.539999999999694        -0.02446082867846988
10.542499999999695        -0.024570297838953925
10.544999999999693        -0.024678124530313927
10.54749999999969         -0.02478429498455348
10.549999999999692        -0.024888795487352344
10.552499999999693        -0.02499161318146703
10.55499999999969         -0.02509273516650734
10.557499999999688        -0.025192147632337347
10.55999999999969         -0.02528983666010054
10.562499999999691        -0.0253857889532052
10.564999999999689        -0.02547999095326159
10.567499999999686        -0.025572428005872783
10.569999999999688        -0.025663085089291493
10.572499999999689        -0.025751947446120527
10.574999999999687        -0.025838999722860745
10.577499999999684        -0.02592422517851467
10.579999999999686        -0.02600760631373622
10.582499999999687        -0.026089125371300148
10.584999999999685        -0.02616876350784536
10.587499999999682        -0.02624650005745266
10.589999999999684        -0.026322313029149003
10.592499999999685        -0.026396179439063694
10.594999999999683        -0.026468074525279883
10.59749999999968         -0.02653797108113698
10.599999999999682        -0.026605838635561763
10.602499999999683        -0.026674419708204944
10.60499999999968         -0.026740762976586785
10.607499999999677        -0.02680492425009362
10.60999999999968         -0.02686694910531262
10.612499999999681        -0.026926876156567747
10.614999999999679        -0.026984737295360106
10.617499999999675        -0.02704055784871373
10.619999999999676        -0.02709435823771722
10.622499999999679        -0.027146155495702096
10.624999999999675        -0.02719596314838757
10.627499999999673        -0.027243791067791623
10.629999999999674        -0.02728964680202972
10.632499999999677        -0.027333536806851688
10.634999999999673        -0.02737546615702635
10.63749999999967         -0.02741543827424131
10.639999999999672        -0.02745345609166716
10.642499999999673        -0.02748952315410802
10.644999999999671        -0.02752364331399848
10.647499999999669        -0.02755582048245442
10.64999999999967         -0.027586059770761673
10.652499999999671        -0.027614368600038075
10.654999999999669        -0.027640756529291988
10.657499999999667        -0.027665235180650338
10.659999999999668        -0.027687819508820932
10.66249999999967         -0.027708529078534938
10.664999999999667        -0.027727388199229264
10.667499999999666        -0.027744426213226925
10.669999999999666        -0.027759679096532097
10.672499999999667        -0.027773191155397114
10.674999999999665        -0.027785016083830216
10.677499999999664        -0.027795223002138547
10.679999999999666        -0.02780395000406033
10.682499999999665        -0.027811516200618613
10.684999999999665        -0.027818253692171613
10.687499999999662        -0.02782436329253757
10.689999999999664        -0.02782997501616047
10.692499999999665        -0.027835186050393368
10.694999999999663        -0.027840073722712355
10.69749999999966         -0.02784470084091739
10.699999999999662        -0.027849119297642222
10.702499999999663        -0.02785337245756414
10.70499999999966         -0.027857496122611902
10.707499999999659        -0.027861519198546958
10.70999999999966         -0.02786546503625842
10.712499999999661        -0.02786935256257672
10.714999999999659        -0.027873196734688577
10.717499999999657        -0.027877008876543985
10.719999999999658        -0.027880797147248226
10.722499999999659        -0.027884565207889733
10.724999999999657        -0.02788831221880672
10.727499999999655        -0.02789204266870937
10.729999999999656        -0.027895761140526942
10.732499999999657        -0.027899465144646807
10.734999999999655        -0.027903156477382507
10.737499999999653        -0.02790683612404432
10.739999999999654        -0.027910504417633986
10.742499999999655        -0.027914161424845263
10.744999999999653        -0.027917806374620602
10.74749999999965         -0.027921437879118494
10.749999999999652        -0.027925054331999655
10.752499999999653        -0.02792865418839985
10.75499999999965         -0.02793223613013207
10.757499999999649        -0.02793579916610789
10.75999999999965         -0.0279393426658201
10.762499999999651        -0.027942866343378503
10.764999999999649        -0.027946370407213594
10.767499999999647        -0.02794985578503928
10.769999999999648        -0.02795332414549445
10.77249999999965         -0.027956777827397805
10.774999999999647        -0.027960220065689878
10.777499999999645        -0.027963655306782798
10.779999999999646        -0.027967089216247354
10.782499999999647        -0.027970528641922177
10.784999999999645        -0.027973982007033493
10.78749999999964         -0.027977459786007852
10.789999999999644        -0.027980974591127805
10.792499999999645        -0.027984541264943874
10.794999999999643        -0.027988177485642196
10.797499999999639        -0.02799190444379762
10.79999999999964         -0.027995747567891582
10.802499999999643        -0.027998830769497385
10.80499999999964         -0.028001897661615205
10.807499999999637        -0.028004950198822987
10.809999999999638        -0.0280079897873875
10.81249999999964         -0.028011017373909763
10.814999999999637        -0.02801403333804331
10.817499999999635        -0.028017037472654938
10.819999999999636        -0.028020029334978602
10.822499999999637        -0.028023008453326947
10.824999999999635        -0.028025974195986847
10.827499999999633        -0.02802892655647682
10.829999999999634        -0.028031874159839543
10.832499999999635        -0.028034820043562392
10.834999999999633        -0.028037759558791286
10.83749999999963         -0.028040695965421247
10.839999999999632        -0.02804362279876038
10.842499999999633        -0.02804653594172757
10.844999999999631        -0.028049366434734213
10.84749999999963         -0.028052171923449665
10.84999999999963         -0.028054991418468123
10.852499999999631        -0.028057846527574704
10.85499999999963         -0.028060754793059806
10.857499999999629        -0.028063745612422197
10.85999999999963         -0.028066840561363215
10.86249999999963         -0.028069951508940094
10.864999999999629        -0.028072996316217846
10.867499999999627        -0.02807594832167748
10.869999999999628        -0.028078282503111618
10.87249999999963         -0.02808145983521959
10.874999999999627        -0.028083798105084323
10.877499999999625        -0.028087588846003708
10.879999999999626        -0.028090230516815806
10.882499999999627        -0.02809351987901043
10.884999999999625        -0.028096592121381492
10.887499999999623        -0.028099653961318527
10.889999999999624        -0.028102605647713608
10.892499999999625        -0.028105481946199662
10.894999999999623        -0.028108293065663648
10.89749999999962         -0.028111049793829057
10.899999999999622        -0.02811377300887652
10.902499999999623        -0.028116476142566738
10.904999999999621        -0.028119165469104868
10.907499999999619        -0.02812184643497717
10.90999999999962         -0.02812452317130265
10.912499999999621        -0.028127198776433215
10.914999999999619        -0.02812987544947898
10.917499999999617        -0.028132554571805746
10.919999999999618        -0.028135236956908116
10.92249999999962         -0.028137923089329275
10.924999999999617        -0.028140613125266722
10.927499999999615        -0.028143306867713713
10.929999999999616        -0.02814600394818878
10.932499999999617        -0.02814870400391367
10.934999999999615        -0.02815140661296811
10.937499999999613        -0.028154111214595323
10.939999999999614        -0.02815681725391872
10.942499999999615        -0.028159524326302532
10.944999999999613        -0.028162232073435933
10.94749999999961         -0.028164940066455757
10.949999999999612        -0.02816764792826254
10.952499999999613        -0.02817035546245794
10.954999999999611        -0.02817306251924523
10.957499999999609        -0.028175768843298643
10.95999999999961         -0.028178474181155155
10.962499999999611        -0.028181178405543905
10.964999999999609        -0.028183881345508754
10.967499999999605        -0.028186582584607378
10.969999999999608        -0.02818928155372702
10.97249999999961         -0.028191977657160194
10.974999999999605        -0.02819467004435583
10.977499999999603        -0.02819735732346107
10.979999999999604        -0.02820003763223755
10.982499999999607        -0.02820270876972375
10.984999999999603        -0.028205367864491016
10.987499999999601        -0.02820801093707881
10.989999999999602        -0.02821063293375381
10.992499999999604        -0.028213227877369684
10.994999999999601        -0.02821578836072025
10.997499999999599        -0.02821830484672072
11                        -0.028220765619407007
11.00219512195122         -0.028222946429566353
11.004820443681819        -0.02822557293024175
11.00787596519181         -0.028228648906773346
11.011361686481187        -0.028232175368876566
11.015277607549942        -0.028236150253364012
11.019623728398084        -0.028240568559476542
11.024400049025616        -0.02824542286515397
11.029606569432534        -0.028250704101615676
11.03524328961882         -0.028256402453795237
11.041310209584505        -0.028262508206570836
11.047807329329576        -0.028269012432464602
11.05473464885403         -0.02827590741887298
11.062092168157864        -0.028283186810115768
11.069879887241086        -0.028290845491166006
11.078097806103688        -0.02829887927288577
11.08674592474568         -0.028307284471923544
11.095824243167055        -0.028316057482555612
11.105332761367812        -0.028325194417133215
11.115271479347957        -0.02833469087020246
11.12564039710749         -0.028344541831918812
11.136439514646401        -0.028354741741118294
11.147668831964703        -0.0283652846463196
11.159328349062381        -0.028376164418602023
11.17141806593945         -0.028387374926665543
11.183937982595905        -0.02839890999842587
11.196888099031748        -0.028410762778205867
11.210268415246967        -0.028422925658873166
11.224078931241571        -0.02843539709485976
11.238319647015565        -0.02844817126801935
11.252990562568943        -0.02846124269515171
11.268091677901705        -0.028474606454529816
11.283622993013847        -0.02848825792844023
11.299584507905378        -0.028502192647512414
11.3159762225763          -0.028516406217790724
11.332798137026602        -0.028530894315027644
11.350050251256281        -0.028545652728341087
11.367732565265353        -0.02856067742228563
11.385845079053803        -0.02857596449787203
11.404387792621645        -0.028591509472074117
11.423360705968872        -0.028607308645264173
11.442763819095473        -0.028623359187104236
11.46259713200147         -0.028639657285353337
11.482860644686848        -0.0286561995610759
11.50355435715161         -0.0286729828811233
11.524678269395759        -0.028690004267514335
11.546232381419292        -0.028707260881985497
11.56821669322221         -0.02872475006148878
11.590631204804515        -0.028742469299634976
11.613475916166196        -0.028760415626767344
11.636750827307267        -0.0287785871301921
11.660455938227727        -0.028796981522697718
11.684591248927564        -0.028815596563311563
11.709156759406792        -0.02883443023986121
11.7341524696654          -0.028853480678387555
11.759578379703393        -0.02887274613704416
11.785434489520773        -0.02889222503501221
11.811720799117538        -0.028911915650610798
11.83843730849369         -0.02893181663799882
11.86558401764922         -0.028951926694865238
11.89316092658414         -0.02897224449617475
11.921168035298443        -0.028992768891688114
11.949605343792133        -0.029013498841842233
11.978472852065204        -0.02903443343537382
12.007770560117663        -0.029055571783997314
12.037498467949503        -0.029076913036648833
12.067656575560727        -0.029098456616840518
12.098244882951338        -0.029120201837489756
12.129263390121332        -0.029142148163910586
12.160712097070714        -0.029164295157382503
12.192591003799485        -0.02918664249937708
12.224900110307635        -0.029209189748266584
12.257639416595168        -0.029231936811824788
12.290808922662086        -0.02925488346775107
12.324408628508392        -0.02927802960642001
12.358438534134082        -0.029301375204191293
12.392898639539153        -0.02932492033704548
12.427788944723615        -0.029348664997286167
12.463109449687458        -0.029372609434227703
12.498860154430686        -0.02939675380538509
12.535041058953304        -0.029421098363493936
12.5716521632553          -0.029445643431070256
12.608693467336682        -0.029470389387277862
12.646164971197448        -0.029495336600089184
12.684066674837602        -0.0295204855667891
12.722398578257136        -0.029545836760382027
12.761160681456058        -0.02957139072786985
12.800352984434364        -0.029597148084498537
12.839975487192056        -0.029623109389205315
12.880028189729135        -0.029649275367063965
12.920511092045592        -0.0296756466825856
12.961424194141436        -0.029702224069257044
13.002767496016668        -0.02972900831429348
13.04454099767128         -0.02975600016965929
13.086744699105276        -0.02978320050186567
13.129378600318663        -0.02981061014149089
13.172442701311434        -0.02983822997233898
13.215937002083583        -0.029866060908066983
13.259861502635124        -0.029894103870791944
13.30421620296605         -0.029922359815059196
13.349001103076354        -0.029950829708444315
13.394216202966044        -0.02997951455933967
13.439861502635125        -0.03000841535567833
13.485937002083586        -0.030037533153692952
13.532442701311432        -0.0300668689845206
13.579378600318663        -0.03009642391498013
13.626744699105279        -0.03012619902040492
13.67454099767128         -0.030156195397407548
13.722767496016663        -0.030186414139009576
13.77142419414144         -0.03021685635980975
13.82051109204559         -0.03024752318895685
13.870028189729132        -0.03027841575794743
13.919975487192055        -0.030309535205666482
13.970352984434363        -0.030340882680735537
14.021160681456058        -0.030372459344353175
14.07239857825714         -0.030404266357390353
14.124066674837604        -0.030436304884901122
14.176164971197453        -0.030468576099620504
14.228693467336681        -0.030501081179200584
14.2816521632553          -0.03053382130581417
14.335041058953308        -0.0305667976561409
14.388860154430686        -0.03060001141896651
14.44310944968746         -0.030633463774657144
14.49778894472362         -0.03066715591717062
14.55289863953916         -0.03070108902793489
14.608438534134088        -0.03073526429972684
14.664408628508399        -0.030769682914043917
14.72080892266209         -0.03080434606126825
14.777639416595171        -0.030839254924933113
14.834900110307638        -0.030874410689150977
14.892591003799485        -0.030909814538369162
14.950712097070719        -0.030945467648887615
15.009263390121335        -0.03098137120256461
15.068244882951342        -0.031017526371293513
15.12765657556073         -0.031053934330401156
15.187498467949503        -0.031090596250043956
15.247770560117662        -0.031127513295582276
15.3084728520652          -0.031164686634480132
15.369605343792127        -0.03120211742540091
15.431168035298441        -0.03123980682855254
15.493160926584135        -0.03127775599967142
15.555584017649213        -0.031315966088935165
15.618437308493684        -0.03135443824810946
15.681720799117533        -0.03139317362258498
15.745434489520775        -0.03143217335610782
15.80957837970339         -0.03147143859124413
15.8741524696654          -0.03151097046521523
15.939156759406787        -0.03155077011561269
16.004591248927554        -0.03159083867762158
16.070455938227724        -0.03163117728258591
16.13675082730726         -0.031671787063116796
16.2034759161662          -0.03171266914971538
16.270631204804513        -0.03175382467047727
16.338216693222208        -0.031795254755381475
16.406232381419283        -0.03183696053346907
16.47467826939576         -0.031878943132871984
16.543554357151606        -0.031921203684110666
16.612860644686844        -0.03196374331866847
16.68259713200147         -0.03200656316860284
16.752763819095478        -0.03204966436910317
16.823360705968867        -0.032093048058397855
16.894387792621643        -0.032136715377209635
16.965845079053803        -0.03218066747021453
17.03773256526535         -0.03222490548735013
17.11005025125628         -0.032269430583312664
17.182798137026598        -0.032314243918046937
17.255976222576294        -0.03235934665847262
17.329584507905377        -0.032404739979073005
17.403622993013848        -0.032450425061693156
17.4780916779017          -0.03249640309654256
17.552990562568944        -0.03254267528398258
17.62831964701556         -0.03258924283447273
17.704078931241572        -0.03263610696907848
17.780268415246965        -0.032683268920637
17.85688809903174         -0.032730729934804303
17.933937982595907        -0.032778491270905374
18.01141806593945         -0.03282655420221525
18.089328349062384        -0.032874920016832676
18.1676688319647          -0.03292359001923806
18.246439514646404        -0.03297256553067873
18.325640397107485        -0.033021847889829314
18.40527147934796         -0.03307143845343885
18.485332761367815        -0.03312133859712951
18.565824243167057        -0.033171549716841664
18.646745924745677        -0.0332220732288242
18.72809780610369         -0.03327291057019588
18.809879887241078        -0.03332406319934578
18.892092168157866        -0.03337553259636139
18.974734648854024        -0.0334273202641
19.05780732932957         -0.033479427727536315
19.141310209584507        -0.033531856534108395
19.225243289618824        -0.03358460825327603
19.309606569432525        -0.03363768447603821
19.394400049025617        -0.033691086814767957
19.479623728398085        -0.033744816901446595
19.565277607549937        -0.03379887638785628
19.651361686481184        -0.03385326694262214
19.73787596519181         -0.03390799024941871
19.824820443681823        -0.03396304800408989
19.91219512195122         -0.03401844191341796
19.999999999999996        -0.034074173712798084


==> Figures/pcp_1d/squared/1d_Fp110.txt <==
0                         -0.03407417371093169
0.08780487804878047       -0.03407417371093169
0.17517955631817597       -0.03407417371093169
0.26212403480818747       -0.03407417371093169
0.348638313518814         -0.03407417371093169
0.43472239245005534       -0.03407417371093169
0.5203762716019118        -0.03407417371093169
0.605599950974384         -0.03407417371093169
0.6903934305674715        -0.03407417371093169
0.7747567103811741        -0.03407417371093169
0.8586897904154923        -0.03407417371093169
0.9421926706704258        -0.03407417371093169
1.025265351145974         -0.03407417371093169
1.1079078318421378        -0.03407417371093169
1.1901201127589174        -0.03407417371093169
1.2719021938963115        -0.03407417371093158
1.3532540752543205        -0.03407417371093158
1.434175756832946         -0.034074173710931466
1.5146672386321867        -0.034074173710931466
1.594728520652042         -0.034074173710931355
1.6743596028925116        -0.034074173710931244
1.7535604853535984        -0.03407417371093102
1.8323311680352996        -0.0340741737109308
1.910671650937616         -0.03407417371093047
1.9885819340605473        -0.03407417371093002
2.0660620174040942        -0.03407417371092947
2.1431119009682567        -0.03407417371092869
2.219731584753033         -0.03407417371092758
2.2959210687584264        -0.03407417371092614
2.371680352984435         -0.03407417371092414
2.447009437431057         -0.034074173710921474
2.5219083220982967        -0.03407417371091792
2.59637700698615          -0.034074173710913036
2.67041549209462          -0.0340741737109066
2.7440237774237035        -0.03407417371089805
2.8172018629734037        -0.03407417371088661
2.889949748743719         -0.0340741737108714
2.9622674347346485        -0.034074173710851086
3.034154920946194         -0.03407417371082433
3.1056122073783547        -0.0340741737107888
3.176639294031131         -0.03407417371074173
3.2472361809045225        -0.03407417371067978
3.3174028679985295        -0.03407417371059818
3.3871393553131512        -0.03407417371049082
3.456445642848388         -0.03407417371035004
3.525321730604239         -0.03407417371016552
3.5937676185807086        -0.03407417370992427
3.6617833067777914        -0.03407417370960919
3.729368795195489         -0.03407417370919874
3.7965240838338037        -0.03407417370866472
3.863249172692733         -0.03407417370797117
3.9295440617722774        -0.03407417370707222
3.9954087510724365        -0.03407417370590882
4.060843240593211         -0.03407417370440602
4.1258475303346005        -0.034074173702468236
4.190421620296608         -0.0340741736999739
4.254565510479226         -0.034074173696768795
4.318279200882462         -0.03407417369265764
4.381562691506312         -0.03407417368739374
4.444415982350778         -0.034074173680665565
4.50683907341586          -0.03407417367208121
4.56883196470156          -0.03407417366114773
4.6303946562078675        -0.034074173647247075
4.691527147934797         -0.034074173629605076
4.752229439882338         -0.0340741736072544
4.812501532050497         -0.034074173578988454
4.872343424439269         -0.03407417354330511
4.931755117048657         -0.0340741734983373
4.990736609878664         -0.034074173441770106
5.04928790292928          -0.03407417337073737
5.107408996200517         -0.03407417328169804
5.165099889692365         -0.034074173170285604
5.2223605834048294        -0.034074173031125476
5.2791910773379085        -0.034074172857615936
5.335591371491605         -0.03407417264166235
5.391561465865916         -0.034074172373359746
5.447101360460842         -0.03407417204061114
5.5022110552763825        -0.03407417162867077
5.556890550312539         -0.034074171119598984
5.611139845569312         -0.034074170491613986
5.664958941046697         -0.034074169718319
5.718347836744697         -0.03407416876778857
5.771306532663319         -0.034074167601485295
5.82383502880255          -0.034074166172982756
5.875933325162399         -0.03407416442646005
5.92760142174286          -0.03407416229493443
5.978839318543941         -0.034074159698187834
6.029647015565634         -0.0340741565403434
6.0800245128079435        -0.034074152707037286
6.129971810270868         -0.0340741480621265
6.179488907954408         -0.03407414244386697
6.228575805858563         -0.03407413566048623
6.277232503983331         -0.03407412748506777
6.325459002328719         -0.03407411764965518
6.373255300894719         -0.03407410583847292
6.420621399681336         -0.034074091680153074
6.467557298688567         -0.034074074738843274
6.514062997916412         -0.03407405450406287
6.560138497364875         -0.034074030379160236
6.60578379703395          -0.03407400166821439
6.650998896923644         -0.03407396756121095
6.69578379703395          -0.0340739271173125
6.740138497364875         -0.03407387924602956
6.784062997916411         -0.03407382268608994
6.827557298688567         -0.03407375598179463
6.870621399681333         -0.034073677456638474
6.913255300894718         -0.034073585183968746
6.955459002328718         -0.03407347695445018
6.997232503983332         -0.03407335024010183
7.038575805858563         -0.03407320215467535
7.079488907954407         -0.034073029410145894
7.119971810270865         -0.03407282826910096
7.160024512807942         -0.03407259449282185
7.199647015565633         -0.034072323284878525
7.238839318543939         -0.03407200923007947
7.27760142174286          -0.034071646228658437
7.315933325162395         -0.0340712274256163
7.353835028802551         -0.034070745135188485
7.391306532663318         -0.034070190760469576
7.428347836744698         -0.03406955470829198
7.464958941046698         -0.034068826299537225
7.50113984556931          -0.03406799367514746
7.53689055031254          -0.03406704369820335
7.572211055276383         -0.034065961852548954
7.607101360460837         -0.03406473213856154
7.641561465865914         -0.03406333696680075
7.675591371491605         -0.03406175705040926
7.70919107733791          -0.03405997129729066
7.74236058340483          -0.034057956703247294
7.775099889692365         -0.03405568824742555
7.807408996200514         -0.03405313879158367
7.8392879029292795        -0.03405027898487134
7.870736609878661         -0.03404707717597577
7.901755117048659         -0.03404349933466011
7.93234342443927          -0.03403950898487684
7.962501532050499         -0.03403506715178839
7.99222943988234          -0.0340301323251625
8.021527147934798         -0.034024660441721144
8.05039465620787          -0.034018604889116455
8.078831964701557         -0.034011916534264386
8.106839073415856         -0.03400454377879614
8.13441598235078          -0.033996432644374464
8.161562691506312         -0.03398752689056583
8.188279200882462         -0.03397776816785203
8.214565510479224         -0.03396709620820704
8.240421620296607         -0.033955449055446785
8.265847530334602         -0.03394276333728008
8.290843240593212         -0.03392897458064703
8.31540875107244          -0.03391401757152546
8.339544061772278         -0.033897826759907934
8.363249172692734         -0.0338803367101187
8.386524083833802         -0.03386148259603672
8.409368795195489         -0.03384120074013153
8.43178330677779          -0.0338194291945112
8.453767618580708         -0.03379610836142133
8.475321730604243         -0.03377118164984738
8.49644564284839          -0.033744596164055785
8.51713935531315          -0.03371630341908349
8.53740286799853          -0.033686260077368524
8.557236180904525         -0.033654428699907646
8.576639294031132         -0.033620778504568904
8.595612207378354         -0.03358528612347822
8.614154920946193         -0.03354793635076503
8.632267434734649         -0.033508722871413155
8.649949748743717         -0.03346764896153509
8.667201862973403         -0.033424728150081795
8.684023777423704         -0.033379984831846676
8.700415492094614         -0.03333345482161432
8.71637700698615          -0.03328518583947038
8.731908322098297         -0.03323523791762151
8.747009437431057         -0.03318368371958924
8.761680352984436         -0.03313060876332474
8.775921068758425         -0.033076111540654485
8.789731584753033         -0.033020303526482664
8.803111900968258         -0.032963309072347236
8.816062017404091         -0.03290526518022774
8.828581934060544         -0.03284632115391106
8.840671650937615         -0.032786638126724554
8.8523311680353           -0.0327263884659984
8.863560485353597         -0.03266575505621416
8.87435960289251          -0.03260493046438673
8.88472852065204          -0.03254411599279128
8.894667238632183         -0.0324835206256594
8.904175756832945         -0.032423359877886804
8.913254075254319         -0.03236385455511792
8.921902193896312         -0.032305229435746985
8.930120112758916         -0.032247711886416064
8.937907831842136         -0.0321915304234488
8.945265351145972         -0.03213691323335166
8.952192670670424         -0.03208408666602014
8.958689790415491         -0.032033273714606514
8.964756710381174         -0.031984692496143774
8.970393430567473         -0.031938554746981596
8.975599950974383         -0.03189506434688005
8.980376271601912         -0.03185441588524629
8.984722392450053         -0.03181679328249132
8.988638313518816         -0.03178236847885252
8.992124034808187         -0.03175130020229
8.995179556318176         -0.031723732826224205
8.997804878048779         -0.0316997953269762
9                         -0.03167960034979522
9.002500000000001         -0.031656399166373084
9.004999999999999         -0.03163298180311158
9.007499999999997         -0.03160934641668667
9.009999999999998         -0.0315854911514879
9.0125                    -0.03156141413960922
9.014999999999997         -0.03153711350084132
9.017499999999993         -0.03151258734266571
9.019999999999996         -0.031487833760251105
9.022499999999997         -0.03146285083645195
9.024999999999993         -0.03143763664180843
9.027499999999991         -0.031412189234548915
9.029999999999992         -0.03138650666059484
9.032499999999995         -0.03136058695356747
9.034999999999991         -0.0313344281347967
9.037499999999989         -0.031308028213333006
9.03999999999999          -0.031281385185960686
9.042499999999992         -0.031254497037214946
9.04499999999999          -0.031227361739399773
9.047499999999987         -0.031199977252609923
9.049999999999988         -0.031172341524754454
9.05249999999999          -0.03114445249158393
9.054999999999987         -0.03111630807671928
9.057499999999985         -0.031087906191684
9.059999999999986         -0.031059244735939684
9.062499999999988         -0.031030321596923538
9.064999999999985         -0.0310011346500898
9.067499999999985         -0.030971681758953595
9.069999999999984         -0.030941960775137778
9.072499999999986         -0.030911969538424344
9.074999999999985         -0.030881705876807053
9.077499999999983         -0.030851167606549157
9.079999999999984         -0.030820352532243356
9.082499999999984         -0.03078925844687641
9.084999999999983         -0.03075788313189587
9.08749999999998          -0.030726224357281895
9.089999999999982         -0.030694279881621322
9.092499999999983         -0.030662047452187258
9.094999999999981         -0.030629524805021013
9.097499999999979         -0.030596709665018595
9.09999999999998          -0.030563599746021075
9.102499999999981         -0.030530192750909735
9.104999999999979         -0.030496486371704323
9.107499999999977         -0.030462478289666084
9.109999999999978         -0.030428166175405558
9.11249999999998          -0.03039354768899416
9.114999999999977         -0.030358620480080423
9.117499999999975         -0.03032338218801145
9.119999999999976         -0.03028783044195804
9.122499999999977         -0.03025196286104548
9.124999999999975         -0.030215777054488968
9.127499999999973         -0.030179270621733534
9.129999999999974         -0.030142441152599786
9.132499999999975         -0.03010528622743447
9.134999999999973         -0.030067803417266004
9.13749999999997          -0.03002999028396569
9.139999999999972         -0.029991844380414356
9.142499999999973         -0.029953363250674325
9.144999999999971         -0.02991454443016739
9.147499999999969         -0.029875385445858105
9.14999999999997          -0.029835883816442976
9.152499999999971         -0.029796037052545854
9.15499999999997          -0.02975584265691933
9.157499999999967         -0.02971529812465168
9.159999999999968         -0.02967440094338103
9.16249999999997          -0.029633148593514957
9.164999999999967         -0.029591538548457308
9.167499999999965         -0.029549568274840565
9.169999999999966         -0.029507235232765994
9.172499999999967         -0.029464536876050218
9.174999999999965         -0.02942147065247791
9.177499999999963         -0.029378034004062248
9.179999999999964         -0.0293342243673127
9.182499999999965         -0.02929003917350903
9.184999999999963         -0.029245475848983737
9.18749999999996          -0.029200531815410935
9.189999999999962         -0.029155204490103115
9.192499999999963         -0.029109491286316125
9.194999999999961         -0.02906338961356114
9.197499999999957         -0.02901689687792508
9.199999999999958         -0.02897001048239789
9.202499999999961         -0.02892272782721006
9.204999999999957         -0.028875046310176233
9.207499999999955         -0.02882696332704826
9.209999999999956         -0.028778476271876352
9.21249999999996          -0.028729582537379228
9.214999999999955         -0.02868027951532226
9.217499999999953         -0.02863056459690494
9.219999999999954         -0.028580435173157448
9.222499999999954         -0.028529888635345224
9.224999999999953         -0.028478922375384297
9.227499999999953         -0.028427533786264392
9.229999999999952         -0.02837572026248203
9.232499999999952         -0.028323479200483503
9.234999999999951         -0.028270807999116965
9.237499999999951         -0.028217704060094162
9.23999999999995          -0.02816416478846262
9.24249999999995          -0.028110187593087255
9.24499999999995          -0.028055769887142423
9.247499999999949         -0.028000909088613746
9.24999999999995          -0.027945602620810583
9.25249999999995          -0.0278898479128894
9.25499999999995          -0.027833642400386327
9.257499999999949         -0.027776983525761745
9.259999999999948         -0.027719868738954934
9.262499999999948         -0.02766229549794974
9.264999999999947         -0.027604261269351338
9.267499999999947         -0.027545763528973977
9.269999999999946         -0.02748679976243995
9.272499999999946         -0.027427367465789665
9.274999999999945         -0.027367464146103915
9.277499999999945         -0.027307087322136492
9.279999999999944         -0.027246234524959112
9.282499999999944         -0.027184903298618557
9.284999999999943         -0.02712309120080425
9.287499999999943         -0.027060795803529047
9.289999999999942         -0.02699801469382146
9.292499999999942         -0.026934745474429644
9.294999999999941         -0.026870985764538835
9.29749999999994          -0.02680673320049931
9.29999999999994          -0.026741985436568028
9.30249999999994          -0.026676740145662348
9.30499999999994          -0.026610995020126094
9.307499999999939         -0.02654474777250837
9.309999999999938         -0.026477996136355042
9.312499999999938         -0.026410737867012868
9.314999999999937         -0.026342970742446514
9.317499999999937         -0.02627469256406889
9.319999999999936         -0.026205901157583145
9.322499999999936         -0.026136594373839306
9.324999999999935         -0.026066770089702707
9.327499999999935         -0.025996426208936163
9.329999999999934         -0.025925560663094926
9.332499999999934         -0.025854171412435067
9.334999999999933         -0.025782256446835294
9.337499999999933         -0.025709813786730984
9.339999999999932         -0.0256368414840632
9.342499999999932         -0.025563337623239035
9.344999999999931         -0.02548930032210739
9.34749999999993          -0.02541472773294573
9.34999999999993          -0.02533961804346263
9.35249999999993          -0.02526396947781151
9.35499999999993          -0.025187780297619144
9.357499999999929         -0.025111048803026836
9.359999999999928         -0.025033773333745013
9.362499999999928         -0.02495595227012104
9.364999999999927         -0.0248775840342208
9.367499999999927         -0.024798667090922266
9.369999999999926         -0.02471919994902383
9.372499999999926         -0.02463918116236441
9.374999999999925         -0.024558609330957326
9.377499999999923         -0.024477483102137043
9.379999999999923         -0.024395801171718468
9.382499999999922         -0.0243135622851699
9.384999999999922         -0.024230765238797525
9.387499999999921         -0.02414740888094391
9.38999999999992          -0.024063492113197804
9.39249999999992          -0.023979013891617496
9.39499999999992          -0.02389397322796516
9.39749999999992          -0.023808369190954637
9.399999999999919         -0.02372220090751065
9.402499999999918         -0.02363546756403978
9.404999999999918         -0.02354816840771312
9.407499999999917         -0.02346030274776112
9.409999999999917         -0.023371869956778868
9.412499999999916         -0.023282869472043277
9.414999999999916         -0.023193300796840566
9.417499999999915         -0.02310316350180508
9.419999999999915         -0.023012457226268213
9.422499999999914         -0.022921181679617875
9.424999999999914         -0.022829336642667508
9.427499999999913         -0.02273692196903554
9.429999999999914         -0.022643937586533824
9.432499999999914         -0.02255038349856564
9.434999999999913         -0.022456259785531896
9.437499999999913         -0.022361566606246885
9.439999999999912         -0.022266304199361597
9.442499999999912         -0.022170472884795345
9.444999999999911         -0.022074073065174726
9.447499999999911         -0.021977105227279914
9.44999999999991          -0.021879569943497934
9.45249999999991          -0.021781467873282057
9.45499999999991          -0.0216827997646174
9.457499999999909         -0.02158356645549253
9.459999999999908         -0.02148376887537551
9.462499999999908         -0.02138340804669525
9.464999999999907         -0.02128248508632724
9.467499999999907         -0.02118100120708244
9.469999999999906         -0.021078957719200098
9.472499999999906         -0.020976356031843335
9.474999999999905         -0.02087319765459683
9.477499999999905         -0.02076948419896585
9.479999999999905         -0.020665217379877587
9.482499999999904         -0.020560399017182207
9.484999999999904         -0.020455031037153737
9.487499999999903         -0.020349115473991986
9.489999999999903         -0.020242654471320787
9.492499999999902         -0.020135650283687023
9.494999999999902         -0.02002810527805543
9.497499999999901         -0.019920021935300958
9.4999999999999           -0.019811402851697135
9.5024999999999           -0.01970225074040044
9.5049999999999           -0.01959256843292856
9.507499999999899         -0.019482358880633877
9.509999999999899         -0.01937162515616897
9.512499999999898         -0.019260370454945885
9.514999999999898         -0.019148598096586422
9.517499999999897         -0.019036311526363647
9.519999999999897         -0.01892351431663386
9.522499999999896         -0.018810210168257013
9.524999999999896         -0.01869640291200725
9.527499999999895         -0.018582096509969226
9.529999999999895         -0.01846729505692246
9.532499999999894         -0.01835200278171145
9.534999999999894         -0.01823622404860037
9.537499999999893         -0.01811996335861188
9.539999999999893         -0.018003225350849528
9.542499999999892         -0.01788601480380203
9.544999999999892         -0.017768336636628468
9.547499999999891         -0.01765019591042427
9.54999999999989          -0.01753159782946634
9.55249999999989          -0.01741254774243617
9.554999999999888         -0.01729305114362012
9.557499999999887         -0.017173113674086582
9.559999999999887         -0.0170527411228375
9.562499999999886         -0.01693193942793425
9.564999999999886         -0.016810714677596872
9.567499999999885         -0.016689073111274544
9.569999999999885         -0.016567021120687753
9.572499999999884         -0.01644456525083926
9.574999999999884         -0.016321712200994765
9.577499999999883         -0.01619846882563003
9.579999999999883         -0.016074842135345158
9.582499999999882         -0.015950839297743546
9.584999999999882         -0.015826467638275554
9.587499999999881         -0.015701734641044296
9.58999999999988          -0.015576647949573696
9.59249999999988          -0.015451215367537241
9.59499999999988          -0.015325444859445758
9.59749999999988          -0.015199344551293792
9.599999999999879         -0.015072922731162675
9.602499999999878         -0.014946187849779746
9.604999999999878         -0.014819148521032055
9.60749999999988          -0.014691813522433539
9.609999999999879         -0.014564191795545134
9.612499999999878         -0.01443629244634459
9.614999999999878         -0.014308124745547546
9.617499999999877         -0.01417969812887665
9.619999999999877         -0.014051022197278273
9.622499999999876         -0.013922106717085936
9.624999999999876         -0.013792961620127997
9.627499999999875         -0.013663597003780725
9.629999999999875         -0.013534023130962636
9.632499999999874         -0.013404250430071873
9.634999999999874         -0.013274289494862979
9.637499999999873         -0.013144151084263922
9.639999999999873         -0.013013846122130857
9.642499999999872         -0.012883385696940142
9.644999999999872         -0.012752781061416418
9.647499999999871         -0.012622043632095736
9.64999999999987          -0.01249118498882229
9.65249999999987          -0.012360216874177765
9.65499999999987          -0.012229151192843735
9.65749999999987          -0.012098000010892673
9.659999999999869         -0.011966775555010911
9.662499999999868         -0.011835490211648647
9.664999999999868         -0.01170415652609913
9.667499999999867         -0.011572787201503676
9.669999999999867         -0.01144139509778308
9.672499999999866         -0.011309993230494864
9.674999999999866         -0.011178594769613248
9.677499999999865         -0.011047213038234194
9.679999999999865         -0.010915861511202052
9.682499999999864         -0.010784553813658615
9.684999999999864         -0.010653303719513119
9.687499999999863         -0.010522125149833195
9.689999999999863         -0.010391032171155112
9.692499999999862         -0.01026003899371375
9.694999999999862         -0.010129159969591073
9.697499999999861         -0.009998409590782797
9.69999999999986          -0.009867802487182664
9.70249999999986          -0.00973735342448423
9.70499999999986          -0.00960707730199939
9.70749999999986          -0.009476989150392967
9.709999999999859         -0.009347104129333927
9.712499999999858         -0.009217437525062877
9.714999999999858         -0.009088004747874301
9.717499999999857         -0.008958821329515088
9.719999999999857         -0.008829902920498567
9.722499999999856         -0.008701265287333393
9.724999999999856         -0.008572924309668384
9.727499999999855         -0.008444895977352762
9.729999999999855         -0.008317196387411463
9.732499999999852         -0.008189841740937287
9.734999999999852         -0.008062848339897677
9.737499999999851         -0.007936232583859004
9.739999999999851         -0.0078100109666269235
9.74249999999985          -0.007684200072803793
9.74499999999985          -0.00755881657426416
9.74749999999985          -0.007433877226547425
9.749999999999849         -0.007309398865169903
9.752499999999849         -0.007185398401856391
9.754999999999848         -0.007061892820691251
9.757499999999848         -0.006938899174190882
9.759999999999847         -0.006816434579297703
9.762499999999847         -0.006694516213297197
9.764999999999846         -0.00657316130965846
9.767499999999846         -0.006452387153799366
9.769999999999845         -0.00633221107877846
9.772499999999845         -0.006212650460913238
9.774999999999844         -0.0060937227153270435
9.777499999999844         -0.00597544529142624
9.779999999999843         -0.005857835668308331
9.782499999999843         -0.005740911350102351
9.784999999999842         -0.005624689861244758
9.787499999999843         -0.005509188741689708
9.789999999999843         -0.005394425542058601
9.792499999999842         -0.005280417818727345
9.794999999999842         -0.005167183128856556
9.797499999999841         -0.005054739025363131
9.79999999999984          -0.004943103051838649
9.80249999999984          -0.0048322927374139235
9.80499999999984          -0.004722325591572596
9.80749999999984          -0.0046132190989170985
9.809999999999839         -0.004504990713887769
9.812499999999838         -0.004397657855437553
9.814999999999838         -0.004291237901665856
9.817499999999837         -0.004185748184412308
9.819999999999837         -0.004081205983814451
9.822499999999836         -0.0039776285228310115
9.824999999999836         -0.0038750329617331936
9.827499999999835         -0.003773436392567331
9.829999999999835         -0.0036728558335913375
9.832499999999834         -0.003573308223687399
9.834999999999834         -0.003474810416754237
9.837499999999833         -0.0033773791760811633
9.839999999999833         -0.0032810311687080373
9.842499999999832         -0.00318578295977201
9.844999999999832         -0.0030916510068466074
9.847499999999831         -0.0029986516542740427
9.849999999999831         -0.0029068011274949734
9.85249999999983          -0.002816115527378593
9.85499999999983          -0.0027266108245559417
9.85749999999983          -0.0026383028537599884
9.859999999999829         -0.002551207308175929
9.862499999999828         -0.0024653397338033622
9.864999999999828         -0.002380715523836452
9.867499999999827         -0.0022973499130622965
9.869999999999827         -0.002215257972282614
9.872499999999826         -0.0021344546027625144
9.874999999999826         -0.0020549545307074757
9.877499999999825         -0.0019767723017742878
9.879999999999825         -0.0018999222756179712
9.882499999999824         -0.0018244186204781077
9.884999999999824         -0.0017502753078085798
9.887499999999823         -0.0016775061069531638
9.889999999999823         -0.0016061245798716373
9.892499999999822         -0.0015361440759181777
9.894999999999822         -0.0014675777266762724
9.897499999999821         -0.0014004384408542458
9.899999999999821         -0.0013347388992424047
9.90249999999982          -0.0012704915497379066
9.90499999999982          -0.001207708602438018
9.90749999999982          -0.0011464020248075357
9.909999999999817         -0.0010865835369207044
9.912499999999817         -0.0010282646067836243
9.914999999999816         -9.714564457387054E-4
9.917499999999816         -9.161700039543863E-4
9.919999999999815         -8.624159660030051E-4
9.922499999999815         -8.102047465314843E-4
9.924999999999814         -7.595464860252754E-4
9.927499999999814         -7.104510466703351E-4
9.929999999999813         -6.629280083151334E-4
9.932499999999813         -6.169866645361344E-4
9.934999999999812         -5.726360188089696E-4
9.937499999999812         -5.298847807878593E-4
9.939999999999811         -4.887413626963877E-4
9.94249999999981          -4.492138758321884E-4
9.94499999999981          -4.1131012718753635E-4
9.94749999999981          -3.7503761618862264E-4
9.94999999999981          -3.4040353155539993E-4
9.952499999999809         -3.0741474828543947E-4
9.954999999999808         -2.760778247619111E-4
9.957499999999808         -2.463989999897942E-4
9.959999999999807         -2.1838419096142925E-4
9.962499999999807         -1.920389901529651E-4
9.964999999999808         -1.6736866315381072E-4
9.967499999999808         -1.4437814643208924E-4
9.969999999999807         -1.2307204523442916E-4
9.972499999999807         -1.0345463162630963E-4
9.974999999999806         -8.552984266918529E-5
9.977499999999806         -6.930127874071879E-5
9.979999999999805         -5.4772201995345604E-5
9.982499999999805         -4.1945534968834686E-5
9.984999999999804         -3.082385932628995E-5
9.987499999999804         -2.140941475636815E-5
9.989999999999803         -1.370409800982575E-5
9.992499999999803         -7.709462085947472E-6
9.994999999999802         -3.426715565635341E-6
9.997499999999802         -8.567220922683916E-7
9.999999999999801         0
10.0024999999998          -8.567220919353247E-7
10.0049999999998          -3.4267155651912518E-6
10.0074999999998          -7.709462085170316E-6
10.009999999999799        -1.3704098008715526E-5
10.012499999999799        -2.1409414755035883E-5
10.014999999999798        -3.0823859324735636E-5
10.017499999999798        -4.1945534966947307E-5
10.019999999999797        -5.477220199323618E-5
10.022499999999797        -6.93012787382763E-5
10.024999999999796        -8.552984266652075E-5
10.027499999999796        -1.0345463162331203E-4
10.029999999999795        -1.2307204523120951E-4
10.032499999999795        -1.4437814642853652E-4
10.034999999999794        -1.6736866315003596E-4
10.037499999999794        -1.9203899014885728E-4
10.039999999999793        -2.1838419095709938E-4
10.042499999999793        -2.463989999852423E-4
10.044999999999792        -2.7607782475702614E-4
10.047499999999792        -3.0741474828033244E-4
10.049999999999791        -3.4040353155007086E-4
10.05249999999979         -3.750376161829605E-4
10.05499999999979         -4.1131012718165216E-4
10.05749999999979         -4.4921387582597117E-4
10.059999999999789        -4.887413626899484E-4
10.062499999999789        -5.298847807811979E-4
10.064999999999788        -5.726360188020863E-4
10.067499999999788        -6.169866645289179E-4
10.069999999999787        -6.629280083075839E-4
10.072499999999787        -7.104510466625635E-4
10.074999999999786        -7.595464860172818E-4
10.077499999999786        -8.102047465232687E-4
10.079999999999785        -8.624159659945674E-4
10.082499999999785        -9.161700039456155E-4
10.084999999999784        -9.714564457298236E-4
10.087499999999782        -0.0010282646067744095
10.089999999999781        -0.0010865835369111565
10.09249999999978         -0.0011464020247978768
10.09499999999978         -0.001207708602428137
10.09749999999978         -0.0012704915497276925
10.09999999999978         -0.0013347388992319686
10.102499999999779        -0.0014004384408435877
10.104999999999778        -0.0014675777266653922
10.107499999999778        -0.0015361440759070755
10.109999999999777        -0.001606124579860313
10.112499999999777        -0.0016775061069416175
10.114999999999776        -0.0017502753077968114
10.117499999999776        -0.0018244186204662283
10.119999999999775        -0.0018999222756058698
10.122499999999775        -0.0019767723017619643
10.124999999999774        -0.002054954530694819
10.127499999999774        -0.002134454602749747
10.129999999999773        -0.002215257972269624
10.132499999999773        -0.002297349913049085
10.134999999999772        -0.002380715523823018
10.137499999999772        -0.0024653397337897065
10.139999999999771        -0.002551207308162051
10.142499999999771        -0.0026383028537459996
10.144999999999772        -0.002726610824541731
10.147499999999772        -0.0028161155273642713
10.149999999999771        -0.0029068011274805405
10.15249999999977         -0.0029986516542593877
10.15499999999977         -0.0030916510068317304
10.15749999999977         -0.003185782959756911
10.15999999999977         -0.0032810311686927163
10.162499999999769        -0.0033773791760657312
10.164999999999768        -0.003474810416738583
10.167499999999768        -0.003573308223671634
10.169999999999767        -0.0036728558335754613
10.172499999999767        -0.0037734363925512326
10.174999999999766        -0.0038750329617169843
10.177499999999766        -0.00397762852281458
10.179999999999765        -0.004081205983797909
10.182499999999765        -0.0041857481843955435
10.184999999999764        -0.004291237901648981
10.187499999999764        -0.004397657855420567
10.189999999999763        -0.004504990713870671
10.192499999999763        -0.00461321909889989
10.194999999999762        -0.004722325591555165
10.197499999999762        -0.004832292737396382
10.199999999999761        -0.004943103051820996
10.20249999999976         -0.005054739025345256
10.20499999999976         -0.0051671831288385706
10.20749999999976         -0.005280417818709249
10.20999999999976         -0.005394425542040393
10.212499999999759        -0.005509188741671389
10.214999999999758        -0.0056246898612262175
10.217499999999758        -0.0057409113500836995
10.219999999999757        -0.005857835668289568
10.222499999999757        -0.005975445291407366
10.224999999999756        -0.006093722715308059
10.227499999999756        -0.006212650460894142
10.229999999999755        -0.006332211078759364
10.232499999999755        -0.006452387153780159
10.234999999999754        -0.006573161309639031
10.237499999999754        -0.006694516213277768
10.239999999999753        -0.006816434579278163
10.242499999999753        -0.006938899174171231
10.244999999999752        -0.0070618928206716
10.247499999999752        -0.007185398401836629
10.249999999999751        -0.00730939886515003
10.25249999999975         -0.007433877226527441
10.25499999999975         -0.007558816574244176
10.25749999999975         -0.007684200072783809
10.25999999999975         -0.0078100109666067175
10.262499999999749        -0.007936232583838798
10.264999999999747        -0.00806284833987736
10.267499999999746        -0.008189841740916859
10.269999999999746        -0.008317196387391146
10.272499999999745        -0.008444895977332334
10.274999999999745        -0.008572924309647845
10.277499999999744        -0.008701265287312854
10.279999999999744        -0.008829902920477917
10.282499999999743        -0.008958821329494437
10.284999999999743        -0.00908800474785354
10.287499999999742        -0.009217437525042116
10.289999999999742        -0.009347104129313166
10.292499999999741        -0.009476989150372095
10.29499999999974         -0.009607077301978628
10.29749999999974         -0.009737353424463469
10.29999999999974         -0.009867802487161792
10.302499999999739        -0.009998409590761814
10.304999999999739        -0.0101291599695702
10.307499999999738        -0.010260038993692877
10.309999999999738        -0.01039103217113424
10.312499999999737        -0.010522125149812211
10.314999999999737        -0.010653303719492135
10.317499999999736        -0.010784553813637632
10.319999999999736        -0.010915861511181069
10.322499999999737        -0.011047213038213322
10.324999999999736        -0.011178594769592376
10.327499999999736        -0.01130999323047388
10.329999999999735        -0.011441395097762208
10.332499999999735        -0.011572787201482693
10.334999999999734        -0.011704156526078258
10.337499999999734        -0.011835490211627775
10.339999999999733        -0.011966775554989928
10.342499999999733        -0.012098000010871801
10.344999999999732        -0.012229151192822862
10.347499999999732        -0.012360216874157004
10.349999999999731        -0.012491184988801418
10.352499999999731        -0.012622043632074975
10.35499999999973         -0.012752781061395657
10.35749999999973         -0.01288338569691938
10.35999999999973         -0.013013846122110095
10.362499999999729        -0.01314415108424316
10.364999999999728        -0.013274289494842217
10.367499999999728        -0.013404250430051223
10.369999999999727        -0.013534023130941986
10.372499999999727        -0.013663597003760075
10.374999999999726        -0.013792961620107458
10.377499999999726        -0.013922106717065286
10.379999999999725        -0.014051022197257734
10.382499999999725        -0.01417969812885611
10.384999999999724        -0.014308124745527118
10.387499999999724        -0.014436292446324162
10.389999999999723        -0.014564191795524817
10.392499999999723        -0.014691813522413222
10.394999999999722        -0.014819148521011738
10.397499999999722        -0.01494618784975943
10.399999999999721        -0.015072922731142468
10.402499999999721        -0.015199344551273586
10.40499999999972         -0.015325444859425663
10.40749999999972         -0.015451215367517146
10.40999999999972         -0.015576647949553601
10.412499999999719        -0.015701734641024312
10.414999999999718        -0.01582646763825568
10.417499999999718        -0.015950839297723673
10.419999999999717        -0.016074842135325285
10.422499999999717        -0.016198468825610268
10.424999999999716        -0.016321712200975003
10.427499999999716        -0.01644456525081961
10.429999999999715        -0.016567021120668213
10.432499999999715        -0.016689073111255115
10.434999999999715        -0.016810714677577443
10.437499999999714        -0.016931939427914933
10.439999999999714        -0.017052741122818182
10.442499999999711        -0.017173113674067264
10.44499999999971         -0.017293051143600913
10.44749999999971         -0.017412547742417073
10.44999999999971         -0.017531597829447354
10.45249999999971         -0.017650195910405397
10.454999999999709        -0.017768336636609594
10.457499999999706        -0.017886014803783157
10.459999999999708        -0.018003225350830876
10.462499999999709        -0.01811996335859334
10.464999999999707        -0.018236224048581717
10.467499999999704        -0.01835200278169291
10.469999999999706        -0.01846729505690403
10.472499999999707        -0.018582096509950907
10.474999999999705        -0.01869640291198904
10.477499999999702        -0.018810210168238806
10.479999999999704        -0.018923514316615764
10.482499999999705        -0.019036311526345773
10.484999999999703        -0.019148598096568548
10.487499999999702        -0.01926037045492801
10.489999999999702        -0.019371625156151207
10.492499999999703        -0.019482358880616335
10.4949999999997          -0.019592568432911017
10.4974999999997          -0.0197022507403829
10.499999999999702        -0.019811402851679816
10.502499999999701        -0.01992002193528375
10.5049999999997          -0.020028105278038333
10.507499999999698        -0.020135650283669926
10.5099999999997          -0.0202426544713038
10.512499999999699        -0.020349115473975
10.514999999999699        -0.020455031037136973
10.517499999999696        -0.02056039901716533
10.519999999999698        -0.020665217379861045
10.522499999999699        -0.020769484198949417
10.524999999999697        -0.0208731976545804
10.527499999999694        -0.020976356031826904
10.529999999999696        -0.021078957719183777
10.532499999999697        -0.02118100120706623
10.534999999999695        -0.021282485086311143
10.537499999999692        -0.021383408046679153
10.539999999999694        -0.02148376887535952
10.542499999999695        -0.021583566455476766
10.544999999999693        -0.021682799764601635
10.54749999999969         -0.02178146787326629
10.549999999999692        -0.02187956994348239
10.552499999999693        -0.021977105227264482
10.55499999999969         -0.022074073065159294
10.557499999999688        -0.022170472884779913
10.55999999999969         -0.022266304199346387
10.562499999999691        -0.022361566606231786
10.564999999999689        -0.022456259785516908
10.567499999999686        -0.022550383498550652
10.569999999999688        -0.02264393758651906
10.572499999999689        -0.022736921969020774
10.574999999999687        -0.022829336642652742
10.577499999999684        -0.02292118167960311
10.579999999999686        -0.02301245722625367
10.582499999999687        -0.023103163501790758
10.584999999999685        -0.023193300796826244
10.587499999999682        -0.023282869472028955
10.589999999999684        -0.023371869956764657
10.592499999999685        -0.02346030274774702
10.594999999999683        -0.023548168407699133
10.59749999999968         -0.02363546756402579
10.599999999999682        -0.023722200907496882
10.602499999999683        -0.02380836919094098
10.60499999999968         -0.023893973227951504
10.607499999999677        -0.02397901389160384
10.60999999999968         -0.02406349211318437
10.612499999999681        -0.024147408880930588
10.614999999999679        -0.024230765238784202
10.617499999999675        -0.024313562285156576
10.619999999999676        -0.024395801171705367
10.622499999999679        -0.024477483102124054
10.624999999999675        -0.024558609330944448
10.627499999999673        -0.02463918116235153
10.629999999999674        -0.02471919994901106
10.632499999999677        -0.02479866709090972
10.634999999999673        -0.024877584034208144
10.63749999999967         -0.024955952270108606
10.639999999999672        -0.02503377333373258
10.642499999999673        -0.025111048803014624
10.644999999999671        -0.025187780297606932
10.647499999999669        -0.025263969477799297
10.64999999999967         -0.02533961804345064
10.652499999999671        -0.02541472773293385
10.654999999999669        -0.02548930032209551
10.657499999999667        -0.025563337623227267
10.659999999999668        -0.02563684148405143
10.66249999999967         -0.025709813786719438
10.664999999999667        -0.025782256446823748
10.667499999999666        -0.025854171412423632
10.669999999999666        -0.02592556066308349
10.672499999999667        -0.02599642620892484
10.674999999999665        -0.026066770089691493
10.677499999999664        -0.026136594373828204
10.679999999999666        -0.026205901157572153
10.682499999999665        -0.0262746925640579
10.684999999999665        -0.026342970742435745
10.687499999999662        -0.026410737867001988
10.689999999999664        -0.026477996136344384
10.692499999999665        -0.026544747772497823
10.694999999999663        -0.026610995020115547
10.69749999999966         -0.02667674014565191
10.699999999999662        -0.026741985436557703
10.702499999999663        -0.026806733200489097
10.70499999999966         -0.02687098576452862
10.707499999999659        -0.02693474547441954
10.70999999999966         -0.026998014693811356
10.712499999999661        -0.027060795803519166
10.714999999999659        -0.02712309120079437
10.717499999999657        -0.027184903298608676
10.719999999999658        -0.027246234524949453
10.722499999999659        -0.027307087322126833
10.724999999999657        -0.027367464146094367
10.727499999999655        -0.027427367465780117
10.729999999999656        -0.027486799762430514
10.732499999999657        -0.02754576352896465
10.734999999999655        -0.027604261269342123
10.737499999999653        -0.027662295497940526
10.739999999999654        -0.02771986873894583
10.742499999999655        -0.027776983525752752
10.744999999999653        -0.027833642400377445
10.74749999999965         -0.027889847912880517
10.749999999999652        -0.027945602620801813
10.752499999999653        -0.028000909088604975
10.75499999999965         -0.028055769887133652
10.757499999999649        -0.028110187593078595
10.75999999999965         -0.02816416478845396
10.762499999999651        -0.028217704060085613
10.764999999999649        -0.028270807999108527
10.767499999999647        -0.028323479200475066
10.769999999999648        -0.028375720262473703
10.77249999999965         -0.028427533786256176
10.774999999999647        -0.028478922375376192
10.777499999999645        -0.02852988863533712
10.779999999999646        -0.028580435173149343
10.782499999999647        -0.028630564596896946
10.784999999999645        -0.028680279515314266
10.78749999999964         -0.028729582537371345
10.789999999999644        -0.02877847627186858
10.792499999999645        -0.0288269633270406
10.794999999999643        -0.028875046310168573
10.797499999999639        -0.02892272782720251
10.79999999999964         -0.02897001048239034
10.802499999999643        -0.02901689687791764
10.80499999999964         -0.029063389613553814
10.807499999999637        -0.029109491286308797
10.809999999999638        -0.029155204490095787
10.81249999999964         -0.02920053181540372
10.814999999999637        -0.029245475848976632
10.817499999999635        -0.029290039173501925
10.819999999999636        -0.029334224367305595
10.822499999999637        -0.029378034004055253
10.824999999999635        -0.029421470652470916
10.827499999999633        -0.029464536876043335
10.829999999999634        -0.02950723523275922
10.832499999999635        -0.029549568274833793
10.834999999999633        -0.029591538548450536
10.83749999999963         -0.029633148593508296
10.839999999999632        -0.02967440094337448
10.842499999999633        -0.02971529812464513
10.844999999999631        -0.02975584265691278
10.84749999999963         -0.029796037052539415
10.84999999999963         -0.029835883816436648
10.852499999999631        -0.029875385445851887
10.85499999999963         -0.029914544430161172
10.857499999999629        -0.029953363250668108
10.85999999999963         -0.02999184438040825
10.86249999999963         -0.030029990283959584
10.864999999999629        -0.03006780341726001
10.867499999999627        -0.030105286227428585
10.869999999999628        -0.030142441152593902
10.87249999999963         -0.03017927062172765
10.874999999999627        -0.030215777054483195
10.877499999999625        -0.030251962861039816
10.879999999999626        -0.03028783044195238
10.882499999999627        -0.0303233821880059
10.884999999999625        -0.03035862048007487
10.887499999999623        -0.03039354768898861
10.889999999999624        -0.030428166175400118
10.892499999999625        -0.030462478289660644
10.894999999999623        -0.030496486371698883
10.89749999999962         -0.030530192750904406
10.899999999999622        -0.030563599746015857
10.902499999999623        -0.030596709665013377
10.904999999999621        -0.030629524805015906
10.907499999999619        -0.03066204745218215
10.90999999999962         -0.030694279881616215
10.912499999999621        -0.030726224357276788
10.914999999999619        -0.030757883131890873
10.917499999999617        -0.030789258446871415
10.919999999999618        -0.03082035253223847
10.92249999999962         -0.030851167606544272
10.924999999999617        -0.030881705876802168
10.927499999999615        -0.03091196953841957
10.929999999999616        -0.030941960775133004
10.932499999999617        -0.03097168175894882
10.934999999999615        -0.031001134650085138
10.937499999999613        -0.031030321596918875
10.939999999999614        -0.03105924473593502
10.942499999999615        -0.03108790619167945
10.944999999999613        -0.031116308076714727
10.94749999999961         -0.03114445249157949
10.949999999999612        -0.031172341524750125
10.952499999999613        -0.031199977252605482
10.954999999999611        -0.031227361739395443
10.957499999999609        -0.031254497037210616
10.95999999999961         -0.03128138518595647
10.962499999999611        -0.031308028213328676
10.964999999999609        -0.03133442813479248
10.967499999999605        -0.03136058695356325
10.969999999999608        -0.03138650666059073
10.97249999999961         -0.03141218923454481
10.974999999999605        -0.03143763664180432
10.977499999999603        -0.03146285083644795
10.979999999999604        -0.03148783376024711
10.982499999999607        -0.03151258734266171
10.984999999999603        -0.03153711350083743
10.987499999999601        -0.03156141413960534
10.989999999999602        -0.031585491151484124
10.992499999999604        -0.03160934641668289
10.994999999999601        -0.03163298180310781
10.997499999999599        -0.03165639916636942
11                        -0.03167960034979522
11.00219512195122         -0.0316997953269762
11.004820443681819        -0.031723732826224094
11.00787596519181         -0.03175130020229
11.011361686481187        -0.03178236847885252
11.015277607549942        -0.03181679328249132
11.019623728398084        -0.03185441588524629
11.024400049025616        -0.03189506434688005
11.029606569432534        -0.031938554746981596
11.03524328961882         -0.031984692496143774
11.041310209584505        -0.032033273714606514
11.047807329329576        -0.03208408666602014
11.05473464885403         -0.03213691323335166
11.062092168157864        -0.0321915304234488
11.069879887241086        -0.032247711886416064
11.078097806103688        -0.032305229435746874
11.08674592474568         -0.03236385455511792
11.095824243167055        -0.032423359877886804
11.105332761367812        -0.03248352062565929
11.115271479347957        -0.03254411599279128
11.12564039710749         -0.03260493046438673
11.136439514646401        -0.03266575505621416
11.147668831964703        -0.0327263884659984
11.159328349062381        -0.032786638126724554
11.17141806593945         -0.03284632115391106
11.183937982595905        -0.03290526518022774
11.196888099031748        -0.032963309072347347
11.210268415246967        -0.033020303526482664
11.224078931241571        -0.033076111540654485
11.238319647015565        -0.03313060876332474
11.252990562568943        -0.03318368371958924
11.268091677901705        -0.03323523791762151
11.283622993013847        -0.03328518583947038
11.299584507905378        -0.03333345482161432
11.3159762225763          -0.033379984831846676
11.332798137026602        -0.033424728150081906
11.350050251256281        -0.03346764896153509
11.367732565265353        -0.033508722871413266
11.385845079053803        -0.03354793635076503
11.404387792621645        -0.03358528612347822
11.423360705968872        -0.033620778504568904
11.442763819095473        -0.033654428699907646
11.46259713200147         -0.033686260077368524
11.482860644686848        -0.03371630341908349
11.50355435715161         -0.033744596164055674
11.524678269395759        -0.03377118164984738
11.546232381419292        -0.03379610836142133
11.56821669322221         -0.0338194291945112
11.590631204804515        -0.03384120074013153
11.613475916166196        -0.03386148259603672
11.636750827307267        -0.0338803367101187
11.660455938227727        -0.033897826759907934
11.684591248927564        -0.03391401757152546
11.709156759406792        -0.03392897458064703
11.7341524696654          -0.03394276333728008
11.759578379703393        -0.033955449055446785
11.785434489520773        -0.03396709620820704
11.811720799117538        -0.03397776816785203
11.83843730849369         -0.03398752689056583
11.86558401764922         -0.033996432644374464
11.89316092658414         -0.03400454377879614
11.921168035298443        -0.034011916534264386
11.949605343792133        -0.034018604889116455
11.978472852065204        -0.034024660441721144
12.007770560117663        -0.0340301323251625
12.037498467949503        -0.03403506715178839
12.067656575560727        -0.03403950898487684
12.098244882951338        -0.03404349933466011
12.129263390121332        -0.03404707717597577
12.160712097070714        -0.03405027898487134
12.192591003799485        -0.03405313879158367
12.224900110307635        -0.03405568824742555
12.257639416595168        -0.034057956703247294
12.290808922662086        -0.03405997129729055
12.324408628508392        -0.03406175705040926
12.358438534134082        -0.03406333696680075
12.392898639539153        -0.03406473213856154
12.427788944723615        -0.034065961852548954
12.463109449687458        -0.03406704369820335
12.498860154430686        -0.03406799367514746
12.535041058953304        -0.034068826299537225
12.5716521632553          -0.03406955470829198
12.608693467336682        -0.034070190760469576
12.646164971197448        -0.034070745135188485
12.684066674837602        -0.0340712274256163
12.722398578257136        -0.03407164622865855
12.761160681456058        -0.03407200923007947
12.800352984434364        -0.034072323284878525
12.839975487192056        -0.03407259449282185
12.880028189729135        -0.03407282826910096
12.920511092045592        -0.034073029410145894
12.961424194141436        -0.03407320215467535
13.002767496016668        -0.03407335024010183
13.04454099767128         -0.03407347695445018
13.086744699105276        -0.034073585183968746
13.129378600318663        -0.034073677456638474
13.172442701311434        -0.03407375598179463
13.215937002083583        -0.03407382268608994
13.259861502635124        -0.03407387924602956
13.30421620296605         -0.0340739271173125
13.349001103076354        -0.03407396756121095
13.394216202966044        -0.03407400166821428
13.439861502635125        -0.034074030379160236
13.485937002083586        -0.03407405450406298
13.532442701311432        -0.034074074738843274
13.579378600318663        -0.03407409168015296
13.626744699105279        -0.03407410583847292
13.67454099767128         -0.03407411764965518
13.722767496016663        -0.03407412748506777
13.77142419414144         -0.03407413566048623
13.82051109204559         -0.03407414244386686
13.870028189729132        -0.0340741480621265
13.919975487192055        -0.034074152707037286
13.970352984434363        -0.0340741565403434
14.021160681456058        -0.034074159698187834
14.07239857825714         -0.03407416229493443
14.124066674837604        -0.03407416442646005
14.176164971197453        -0.034074166172982645
14.228693467336681        -0.034074167601485295
14.2816521632553          -0.03407416876778857
14.335041058953308        -0.034074169718319
14.388860154430686        -0.034074170491613986
14.44310944968746         -0.034074171119598984
14.49778894472362         -0.03407417162867077
14.55289863953916         -0.03407417204061114
14.608438534134088        -0.034074172373359746
14.664408628508399        -0.03407417264166235
14.72080892266209         -0.034074172857615936
14.777639416595171        -0.03407417303112559
14.834900110307638        -0.034074173170285604
14.892591003799485        -0.03407417328169804
14.950712097070719        -0.03407417337073737
15.009263390121335        -0.034074173441770106
15.068244882951342        -0.0340741734983373
15.12765657556073         -0.03407417354330511
15.187498467949503        -0.034074173578988454
15.247770560117662        -0.0340741736072544
15.3084728520652          -0.034074173629605076
15.369605343792127        -0.034074173647247075
15.431168035298441        -0.03407417366114773
15.493160926584135        -0.03407417367208121
15.555584017649213        -0.034074173680665565
15.618437308493684        -0.03407417368739374
15.681720799117533        -0.03407417369265764
15.745434489520775        -0.034074173696768795
15.80957837970339         -0.0340741736999739
15.8741524696654          -0.034074173702468236
15.939156759406787        -0.03407417370440602
16.004591248927554        -0.03407417370590882
16.070455938227724        -0.03407417370707222
16.13675082730726         -0.03407417370797117
16.2034759161662          -0.03407417370866472
16.270631204804513        -0.03407417370919874
16.338216693222208        -0.03407417370960919
16.406232381419283        -0.03407417370992427
16.47467826939576         -0.03407417371016552
16.543554357151606        -0.03407417371035004
16.612860644686844        -0.03407417371049082
16.68259713200147         -0.03407417371059818
16.752763819095478        -0.03407417371067978
16.823360705968867        -0.03407417371074173
16.894387792621643        -0.0340741737107888
16.965845079053803        -0.03407417371082433
17.03773256526535         -0.034074173710851086
17.11005025125628         -0.0340741737108714
17.182798137026598        -0.03407417371088661
17.255976222576294        -0.03407417371089805
17.329584507905377        -0.0340741737109066
17.403622993013848        -0.034074173710913036
17.4780916779017          -0.03407417371091792
17.552990562568944        -0.034074173710921474
17.62831964701556         -0.03407417371092414
17.704078931241572        -0.03407417371092614
17.780268415246965        -0.03407417371092758
17.85688809903174         -0.03407417371092869
17.933937982595907        -0.03407417371092947
18.01141806593945         -0.034074173710930133
18.089328349062384        -0.03407417371093047
18.1676688319647          -0.0340741737109308
18.246439514646404        -0.03407417371093102
18.325640397107485        -0.034074173710931244
18.40527147934796         -0.034074173710931355
18.485332761367815        -0.034074173710931466
18.565824243167057        -0.034074173710931466
18.646745924745677        -0.03407417371093158
18.72809780610369         -0.03407417371093158
18.809879887241078        -0.03407417371093169
18.892092168157866        -0.03407417371093169
18.974734648854024        -0.03407417371093169
19.05780732932957         -0.03407417371093169
19.141310209584507        -0.03407417371093169
19.225243289618824        -0.03407417371093169
19.309606569432525        -0.03407417371093169
19.394400049025617        -0.03407417371093169
19.479623728398085        -0.03407417371093169
19.565277607549937        -0.03407417371093169
19.651361686481184        -0.03407417371093169
19.73787596519181         -0.03407417371093169
19.824820443681823        -0.03407417371093169
19.91219512195122         -0.03407417371093169
19.999999999999996        -0.03407417371093169


==> Figures/pcp_1d/squared/1d_Fp12.txt <==
0                         0.25881904511070647
0.08780487804878047       0.25861433728190525
0.17517955631817597       0.2584105631975625
0.26212403480818747       0.2582077280428825
0.348638313518814         0.25800583653778775
0.43472239245005534       0.25780489297748843
0.5203762716019118        0.2576049012693474
0.605599950974384         0.2574058649663709
0.6903934305674715        0.25720778729762767
0.7747567103811741        0.25701067119586607
0.8586897904154923        0.2568145193225813
0.9421926706704258        0.2566193340907633
1.025265351145974         0.256425117685529
1.1079078318421378        0.25623187208283227
1.1901201127589174        0.25603959906642276
1.2719021938963115        0.2558483002432114
1.3532540752543205        0.2556579770571858
1.434175756832946         0.2554686308020054
1.5146672386321867        0.2552802626323944
1.594728520652042         0.2550928735744433
1.6743596028925116        0.25490646453491117
1.7535604853535984        0.2547210363096252
1.8323311680352996        0.25453658959105235
1.910671650937616         0.25435312497511936
1.9885819340605473        0.2541706429673493
2.0660620174040942        0.2539891439883735
2.1431119009682567        0.25380862837887685
2.219731584753033         0.2536290964040221
2.2959210687584264        0.2534505482574082
2.371680352984435         0.25327298406459364
2.447009437431057         0.25309640388623317
2.5219083220982967        0.2529208077208545
2.59637700698615          0.25274619550731353
2.67041549209462          0.2525725671269523
2.7440237774237035        0.25239992240549036
2.8172018629734037        0.25222826111467056
2.889949748743719         0.25205758297368236
2.9622674347346485        0.25188788765038655
3.034154920946194         0.2517191747623559
3.1056122073783547        0.25155144387774997
3.176639294031131         0.25138469451604434
3.2472361809045225        0.2512189261486209
3.3174028679985295        0.251054138199244
3.3871393553131512        0.25089033004442435
3.456445642848388         0.25072750101368785
3.525321730604239         0.25056565038976286
3.5937676185807086        0.25040477740869055
3.6617833067777914        0.2502448812598713
3.729368795195489         0.25008596108605613
3.7965240838338037        0.2499280159832912
3.863249172692733         0.24977104500082464
3.9295440617722774        0.24961504714097954
3.9954087510724365        0.24946002135900736
4.060843240593211         0.24930596656292137
4.1258475303346005        0.2491528816133215
4.190421620296608         0.2490007653232165
4.254565510479226         0.24884961645784576
4.318279200882462         0.24869943373451384
4.381562691506312         0.2485502158224344
4.444415982350778         0.24840196134259718
4.50683907341586          0.2482546688676589
4.56883196470156          0.24810833692186401
4.6303946562078675        0.24796296398100037
4.691527147934797         0.24781854847239548
4.752229439882338         0.2476750887749575
4.812501532050497         0.24753258321926497
4.872343424439269         0.24739103008771007
4.931755117048657         0.2472504276147016
4.990736609878664         0.2471107739869288
5.04928790292928          0.2469720673436921
5.107408996200517         0.2468343057773053
5.165099889692365         0.2466974873335704
5.2223605834048294        0.24656161001233345
5.2791910773379085        0.24642667176811997
5.335591371491605         0.24629267051085688
5.391561465865916         0.24615960410668428
5.447101360460842         0.2460274703788583
5.5022110552763825        0.24589626710875145
5.556890550312539         0.24576599203694938
5.611139845569312         0.24563664286445297
5.664958941046697         0.2455082172539812
5.718347836744697         0.24538071283138616
5.771306532663319         0.245254127187174
5.82383502880255          0.24512845787814255
5.875933325162399         0.24500370242913064
5.92760142174286          0.24487985833488882
5.978839318543941         0.24475692306206734
6.029647015565634         0.2446348940513258
6.0800245128079435        0.24451376871956926
6.129971810270868         0.24439354446230688
6.179488907954408         0.24427421865614032
6.228575805858563         0.24415578866137913
6.277232503983331         0.24403825182478942
6.325459002328719         0.24392160548247013
6.373255300894719         0.24380584696286664
6.420621399681336         0.24369097358991573
6.467557298688567         0.24357698268632638
6.514062997916412         0.24346387157699775
6.560138497364875         0.2433516375925714
6.60578379703395          0.2432402780731268
6.650998896923644         0.24312979037200358
6.69578379703395          0.24302017185978164
6.740138497364875         0.24291141992837748
6.784062997916411         0.24280353199530086
6.827557298688567         0.24269650550803548
6.870621399681333         0.242590337948573
6.913255300894718         0.242485026838078
6.955459002328718         0.24238056974169606
6.997232503983332         0.24227696427350784
7.038575805858563         0.2421742081016096
7.079488907954407         0.2420722989533587
7.119971810270865         0.24197123462073059
7.160024512807942         0.2418710129658384
7.199647015565633         0.2417716319265861
7.238839318543939         0.24167308952244967
7.27760142174286          0.24157538386042876
7.315933325162395         0.2414785131411001
7.353835028802551         0.24138247566483825
7.391306532663318         0.2412872698381697
7.428347836744698         0.24119289418024756
7.464958941046698         0.24109934732949984
7.50113984556931          0.24100662805038436
7.53689055031254          0.2409147352402888
7.572211055276383         0.24082366793658544
7.607101360460837         0.2407334253237989
7.641561465865914         0.24064400674091263
7.675591371491605         0.24055541168884623
7.70919107733791          0.24046763983800537
7.74236058340483          0.24038069103601314
7.775099889692365         0.2402945653155647
7.807408996200514         0.24020926290239117
7.8392879029292795        0.24012478422336092
7.870736609878661         0.2400411299147491
7.901755117048659         0.2399583008305522
7.93234342443927          0.23987629805098148
7.962501532050499         0.2397951228910714
7.99222943988234          0.2397147769093851
8.021527147934798         0.23963526191680262
8.05039465620787          0.23955657998549693
8.078831964701557         0.23947873345794168
8.106839073415856         0.2394017249559963
8.13441598235078          0.23932555739013167
8.161562691506312         0.23925023396871156
8.188279200882462         0.23917575820732564
8.214565510479224         0.23910213393813393
8.240421620296607         0.23902936531934754
8.265847530334602         0.23895745684470254
8.290843240593212         0.23888641335283897
8.31540875107244          0.23881624003677107
8.339544061772278         0.23874694245330436
8.363249172692734         0.23867852653237415
8.386524083833802         0.23861099858627666
8.409368795195489         0.23854436531871787
8.43178330677779          0.23847863383380413
8.453767618580708         0.2384138116448759
8.475321730604243         0.23834990668284886
8.49644564284839          0.2382869273044053
8.51713935531315          0.2382248822998314
8.53740286799853          0.2381637809004005
8.557236180904525         0.23810363278524566
8.576639294031132         0.23804444808763095
8.595612207378354         0.23798623740050182
8.614154920946193         0.23792901178119988
8.632267434734649         0.23787278275559595
8.649949748743717         0.237817562321018
8.667201862973403         0.23776336294781855
8.684023777423704         0.23771019757988607
8.700415492094614         0.23765807963372948
8.71637700698615          0.23760702299594819
8.731908322098297         0.237557042018921
8.747009437431057         0.23750815151452964
8.761680352984436         0.23746036674570828
8.775921068758425         0.23741370341557902
8.789731584753033         0.23736817765390789
8.803111900968258         0.23732380600059536
8.816062017404091         0.23728060538619203
8.828581934060544         0.237238593109535
8.840671650937615         0.23719778681101136
8.8523311680353           0.23715820444193342
8.863560485353597         0.23711986423008077
8.87435960289251          0.23708278464101412
8.88472852065204          0.23704698433494326
8.894667238632183         0.23701248211900147
8.904175756832945         0.23697929689481953
8.913254075254319         0.2369474476013159
8.921902193896312         0.23691695315266623
8.930120112758916         0.2368878323714635
8.937907831842136         0.23686010391715795
8.945265351145972         0.23683378620996381
8.952192670670424         0.23680889735054
8.958689790415491         0.23678545503588858
8.964756710381174         0.2367634764720623
8.970393430567473         0.23674297828441662
8.975599950974383         0.2367239764262704
8.980376271601912         0.23670648608695477
8.984722392450053         0.23669052160030904
8.988638313518816         0.23667609635474282
8.992124034808187         0.2366632227060201
8.995179556318176         0.23665191189393428
8.997804878048779         0.23664217396405243
9                         0.2366340176956958
9.002500000000001         0.23662471288753578
9.004999999999999         0.2366153911848043
9.007499999999997         0.23660605243051214
9.009999999999998         0.2365966964656064
9.0125                    0.23658732312879144
9.014999999999997         0.2365779322563797
9.017499999999993         0.236568523682154
9.019999999999996         0.23655909723724153
9.022499999999997         0.23654965274999892
9.024999999999993         0.23654019004590113
9.027499999999991         0.23653070894743716
9.029999999999992         0.23652120927400969
9.032499999999995         0.23651169084183687
9.034999999999991         0.23650215346385545
9.037499999999989         0.23649259694962274
9.03999999999999          0.2364830211052198
9.042499999999992         0.23647342573315258
9.04499999999999          0.23646381063224883
9.047499999999987         0.23645417559755386
9.049999999999988         0.23644452042022182
9.05249999999999          0.23643484488740293
9.054999999999987         0.23642514878212625
9.057499999999985         0.23641543188317596
9.059999999999986         0.23640569396496347
9.062499999999988         0.23639593479739354
9.064999999999985         0.23638615414572395
9.067499999999985         0.2363763517704177
9.069999999999984         0.2363665274269915
9.072499999999986         0.2363566808658548
9.074999999999985         0.2363468118321451
9.077499999999983         0.23633692006555554
9.079999999999984         0.2363270053001571
9.082499999999984         0.23631706726421675
9.084999999999983         0.23630710568001081
9.08749999999998          0.23629712026363456
9.089999999999982         0.23628711072481165
9.092499999999983         0.23627707676670476
9.094999999999981         0.2362670180857261
9.097499999999979         0.23625693437135784
9.09999999999998          0.23624682530597943
9.102499999999981         0.23623669056471605
9.104999999999979         0.23622652981529685
9.107499999999977         0.23621634271788158
9.109999999999978         0.23620612892504406
9.11249999999998          0.23619588808183878
9.114999999999977         0.23618561982567826
9.117499999999975         0.23617532378574832
9.119999999999976         0.23616499958133935
9.122499999999977         0.2361546468299231
9.124999999999975         0.23614426512923353
9.127499999999973         0.23613385407371745
9.129999999999974         0.23612341324463354
9.132499999999975         0.23611294221310514
9.134999999999973         0.23610244054135426
9.13749999999997          0.23609190777082603
9.139999999999972         0.23608134343399384
9.142499999999973         0.2360707470497157
9.144999999999971         0.23606011812332708
9.147499999999969         0.23604945614395725
9.14999999999997          0.2360387605844185
9.152499999999971         0.2360280309008816
9.15499999999997          0.23601726653240596
9.157499999999967         0.23600646690021385
9.159999999999968         0.23599563140700183
9.16249999999997          0.2359847594368351
9.164999999999967         0.23597385035432095
9.167499999999965         0.23596290350254037
9.169999999999966         0.23595191820259537
9.172499999999967         0.23594089375246702
9.174999999999965         0.2359298294258362
9.177499999999963         0.23591872447073572
9.179999999999964         0.2359075781082681
9.182499999999965         0.23589638953117414
9.184999999999963         0.23588515790225054
9.18749999999996          0.23587388235264445
9.189999999999962         0.2358625619800208
9.192499999999963         0.23585119584659225
9.194999999999961         0.23583978297699967
9.197499999999957         0.23582832235603624
9.199999999999958         0.23581681292598883
9.202499999999961         0.23580525358801077
9.204999999999957         0.23579364321079863
9.207499999999955         0.23578198061366804
9.209999999999956         0.23577026455891464
9.21249999999996          0.2357584937488883
9.214999999999955         0.23574666682229123
9.217499999999953         0.23573478235002698
9.219999999999954         0.23572283883055747
9.222499999999954         0.2357108346847163
9.224999999999953         0.2356987682499203
9.227499999999953         0.23568663777370666
9.229999999999952         0.23567444140650812
9.232499999999952         0.23566217719356936
9.234999999999951         0.23564984306588635
9.237499999999951         0.23563743683002633
9.23999999999995          0.23562495615666273
9.24249999999995          0.23561239856762323
9.24499999999995          0.235599761421216
9.247499999999949         0.2355870418955411
9.24999999999995          0.23557423696944202
9.25249999999995          0.2355613434006698
9.25499999999995          0.2355483577007431
9.257499999999949         0.23553527610585814
9.259999999999948         0.23552209454305284
9.262499999999948         0.23550880859062323
9.264999999999947         0.23549541343153407
9.267499999999947         0.23548190379821085
9.269999999999946         0.23546827390664163
9.272499999999946         0.23545451737708875
9.274999999999945         0.23544062713783365
9.277499999999945         0.23542659530700574
9.279999999999944         0.23541241304642482
9.282499999999944         0.23539807037842544
9.284999999999943         0.23538355595275764
9.287499999999943         0.23536885674613142
9.289999999999942         0.23535395766826772
9.292499999999942         0.2353388410351208
9.294999999999941         0.23532348584859217
9.29749999999994          0.23530786678582324
9.29999999999994          0.23529195273705864
9.30249999999994          0.23527570461195552
9.30499999999994          0.23525907189950507
9.307499999999939         0.23524198697008863
9.309999999999938         0.23522435496157632
9.312499999999938         0.2352060341417726
9.314999999999937         0.23518679297202977
9.317499999999937         0.2351662006632284
9.319999999999936         0.23514331080600007
9.322499999999936         0.23511613861823571
9.324999999999935         0.23508276963653016
9.327499999999935         0.23504267343772528
9.329999999999934         0.2349957868267072
9.332499999999934         0.23494209243652123
9.334999999999933         0.234881576631685
9.337499999999933         0.23481422636238083
9.339999999999932         0.23474002883228867
9.342499999999932         0.23465897144123044
9.344999999999931         0.23457104178457558
9.34749999999993          0.23447622767141224
9.34999999999993          0.23437451714857163
9.35249999999993          0.23426589852459598
9.35499999999993          0.23415036039118764
9.357499999999929         0.23402789164206075
9.359999999999928         0.23389848149000061
9.362499999999928         0.2337621194825452
9.364999999999927         0.23361879551695067
9.367499999999927         0.2334684998560229
9.369999999999926         0.2333112231465331
9.372499999999926         0.23314695644115258
9.374999999999925         0.232975691224942
9.377499999999923         0.23279741944837629
9.379999999999923         0.23261213356905655
9.382499999999922         0.23241982660350438
9.384999999999922         0.232220492190633
9.387499999999921         0.23201412466961102
9.38999999999992          0.23180071917514156
9.39249999999992          0.23158027175252582
9.39499999999992          0.23135277949525426
9.39749999999992          0.2311182407092212
9.399999999999919         0.23087665524003112
9.402499999999918         0.23062802273918673
9.404999999999918         0.23037233683429292
9.407499999999917         0.23010959031194256
9.409999999999917         0.2298397768886532
9.412499999999916         0.2295628910204039
9.414999999999916         0.22927892783938705
9.417499999999915         0.2289878830980371
9.419999999999915         0.2286897531200323
9.422499999999914         0.22838453475724796
9.424999999999914         0.22807222535174518
9.427499999999913         0.22775282270257777
9.429999999999914         0.22742632503736815
9.432499999999914         0.22709273098774965
9.434999999999913         0.2267520395678649
9.437499999999913         0.22640425015593288
9.439999999999912         0.22604936247902616
9.442499999999912         0.22568737660025856
9.444999999999911         0.22531829290764063
9.447499999999911         0.22494211210479995
9.44999999999991          0.2245588352038511
9.45249999999991          0.2241684635196854
9.45499999999991          0.22377099866499586
9.457499999999909         0.22336644254636193
9.459999999999908         0.22295479736179094
9.462499999999908         0.22253606559903394
9.464999999999907         0.22211025003402957
9.467499999999907         0.22167735372989802
9.469999999999906         0.221237380036958
9.472499999999906         0.22079033259312023
9.474999999999905         0.22033621532403624
9.477499999999905         0.21987503244349363
9.479999999999905         0.21940678845458483
9.482499999999904         0.2189314881510292
9.484999999999904         0.21844913661804147
9.487499999999903         0.21795973923328937
9.489999999999903         0.2174633016685045
9.492499999999902         0.21695982989114154
9.494999999999902         0.21644933016549617
9.497499999999901         0.21593180905385367
9.4999999999999           0.21540727341826146
9.5024999999999           0.21487573042233266
9.5049999999999           0.21433718753249872
9.507499999999899         0.2137916525193118
9.509999999999899         0.21323913345939907
9.512499999999898         0.21267963873749224
9.514999999999898         0.21211317704795424
9.517499999999897         0.2115397573964163
9.519999999999897         0.21095938910213916
9.522499999999896         0.2103720818005225
9.524999999999896         0.20977784544518893
9.527499999999895         0.2091766903102577
9.529999999999895         0.20856862699341788
9.532499999999894         0.20795366641922147
9.534999999999894         0.20733181984201227
9.537499999999893         0.20670309884909116
9.539999999999893         0.20606751536470724
9.542499999999892         0.2054250816542688
9.544999999999892         0.2047758103281584
9.547499999999891         0.20411971434570517
9.54999999999989          0.2034568070198547
9.55249999999989          0.2027871020218613
9.554999999999888         0.2021106133853093
9.557499999999887         0.20142735550991916
9.559999999999887         0.20073734316556618
9.562499999999886         0.2000405914956947
9.564999999999886         0.19933711601927634
9.567499999999885         0.19862693263157646
9.569999999999885         0.19791005760392857
9.572499999999884         0.19718650758144404
9.574999999999884         0.19645629957749078
9.577499999999883         0.19571945096485444
9.579999999999883         0.19497597946337264
9.582499999999882         0.1942259031224878
9.584999999999882         0.19346924029700194
9.587499999999881         0.19270600961531506
9.58999999999988          0.19193622993921933
9.59249999999988          0.19115992031285406
9.59499999999988          0.19037709989814944
9.59749999999988          0.18958778789495478
9.599999999999879         0.18879200343996008
9.602499999999878         0.18798976552820748
9.604999999999878         0.18718109329413035
9.60749999999988          0.18636600642713774
9.609999999999879         0.18554452519334197
9.612499999999878         0.18471667038785028
9.614999999999878         0.18388246329807545
9.617499999999877         0.18304192567199798
9.619999999999877         0.18219507969098395
9.622499999999876         0.18134194794643727
9.624999999999876         0.1804825534196245
9.627499999999875         0.1796169194644435
9.629999999999875         0.17874506979295382
9.632499999999874         0.17786702846314187
9.634999999999874         0.17698281986843042
9.637499999999873         0.1760924687288623
9.639999999999873         0.17519600008392552
9.642499999999872         0.174293439286613
9.644999999999872         0.17338481199834266
9.647499999999871         0.17247014418477205
9.64999999999987          0.1715494621125687
9.65249999999987          0.1706227923468128
9.65499999999987          0.16969016174872617
9.65749999999987          0.16875159747383256
9.659999999999869         0.16780712697067102
9.662499999999868         0.1668567779797896
9.664999999999868         0.1659005785327572
9.667499999999867         0.1649385569513439
9.669999999999867         0.16397074184702828
9.672499999999866         0.16299716212059154
9.674999999999866         0.16201784696156205
9.677499999999865         0.16103282584768777
9.679999999999865         0.1600421285446216
9.682499999999864         0.1590457851055936
9.684999999999864         0.158043825870853
9.687499999999863         0.15703628146707221
9.689999999999863         0.1560231828069131
9.692499999999862         0.15500456108854122
9.694999999999862         0.15398044779487588
9.697499999999861         0.15295087469278376
9.69999999999986          0.15191587383242042
9.70249999999986          0.1508754775465139
9.70499999999986          0.14982971844938325
9.70749999999986          0.14877862943590128
9.709999999999859         0.14772224368061876
9.712499999999858         0.1466605946368414
9.714999999999858         0.14559371603545518
9.717499999999857         0.14452164188371638
9.719999999999857         0.1434444064642231
9.722499999999856         0.14236204433386346
9.724999999999856         0.1412745903225345
9.727499999999855         0.1401820795318507
9.729999999999855         0.1390845473340619
9.732499999999852         0.1379820293709749
9.734999999999852         0.1368745615526658
9.737499999999851         0.1357621800562159
9.739999999999851         0.13464492132467365
9.74249999999985          0.13352282206604574
9.74499999999985          0.13239591925210004
9.74749999999985          0.13126425011719703
9.749999999999849         0.13012785215736944
9.752499999999849         0.1289867631294283
9.754999999999848         0.12784102104987607
9.757499999999848         0.12669066419383476
9.759999999999847         0.12553573109419555
9.762499999999847         0.12437626054075533
9.764999999999846         0.123212291579099
9.767499999999846         0.12204386350941708
9.769999999999845         0.12087101588544265
9.772499999999845         0.1196937885132402
9.774999999999844         0.11851222144956974
9.777499999999844         0.11732635499997603
9.779999999999843         0.1161362297167417
9.782499999999843         0.11494188639637877
9.784999999999842         0.11374336607631495
9.787499999999843         0.11254071003085042
9.789999999999843         0.11133395976644157
9.792499999999842         0.11012315701588068
9.794999999999842         0.10890834373091136
9.797499999999841         0.10768956207322482
9.79999999999984          0.10646685440856428
9.80249999999984          0.10524026321811439
9.80499999999984          0.10400983089894011
9.80749999999984          0.10277560005200667
9.809999999999839         0.10153761355904276
9.812499999999838         0.1002959145643718
9.814999999999838         0.09905054646394695
9.817499999999837         0.09780155289550226
9.819999999999837         0.09654897772983222
9.822499999999836         0.09529286506294352
9.824999999999836         0.09403325920883591
9.827499999999835         0.09277020469295884
9.829999999999835         0.09150374624640188
9.832499999999834         0.09023392880060394
9.834999999999834         0.08896079748237434
9.837499999999833         0.08768439760930664
9.839999999999833         0.08640477468567329
9.842499999999832         0.0851219743986131
9.844999999999832         0.08383604261443078
9.847499999999831         0.08254702537511008
9.849999999999831         0.08125496889515031
9.85249999999983          0.07995991955855662
9.85499999999983          0.07866192391581672
9.85749999999983          0.0773610286809855
9.859999999999829         0.07605728072899547
9.862499999999828         0.07475072709303845
9.864999999999828         0.07344141496186124
9.867499999999827         0.07212939167710469
9.869999999999827         0.07081470473081547
9.872499999999826         0.06949740176298108
9.874999999999826         0.06817753055893888
9.877499999999825         0.06685513904679409
9.879999999999825         0.06553027529498251
9.882499999999824         0.06420298750983229
9.884999999999824         0.06287332403298
9.887499999999823         0.06154133333877982
9.889999999999823         0.06020706403184574
9.892499999999822         0.05887056484458371
9.894999999999822         0.05753188463457068
9.897499999999821         0.05619107238192247
9.899999999999821         0.054848177186793835
9.90249999999982          0.05350324826686748
9.90499999999982          0.05215633495469134
9.90749999999982          0.05080748669500658
9.909999999999817         0.04945675304221415
9.912499999999817         0.048104183657830736
9.914999999999816         0.046749828307806114
9.917499999999816         0.045393736859829246
9.919999999999815         0.04403595928078366
9.922499999999815         0.042676545634203
9.924999999999814         0.04131554607758442
9.927499999999814         0.03995301085970565
9.929999999999813         0.03858899031809449
9.932499999999813         0.03722353487650316
9.934999999999812         0.035856695042242405
9.937499999999812         0.03448852140352104
9.939999999999811         0.03311906462693684
9.94249999999981          0.03174837545496909
9.94499999999981          0.03037650470332068
9.94749999999981          0.02900350325825214
9.94999999999981          0.027629422074051162
9.952499999999809         0.026254312170477842
9.954999999999808         0.0248782246300245
9.957499999999808         0.02350121059512458
9.959999999999807         0.022123321265444848
9.962499999999807         0.020744607895086097
9.964999999999808         0.01936512178951351
9.967499999999808         0.01798491430233535
9.969999999999807         0.016604036832045692
9.972499999999807         0.015222540818529466
9.974999999999806         0.01384047773912125
9.977499999999806         0.01245789910430578
9.979999999999805         0.011074856453141787
9.982499999999805         0.009691401348161812
9.984999999999804         0.008307585369488118
9.987499999999804         0.006923460108199102
9.989999999999803         0.005539077158966779
9.992499999999803         0.004154488111642092
9.994999999999802         0.002769744541442425
9.997499999999802         0.0013848979976841757
9.999999999999801         -9.68404583508287E-12
10.0024999999998          -0.0013848980170518986
10.0049999999998          -0.0027697445608090548
10.0074999999998          -0.004154488131006913
10.009999999999799        -0.00553907717832907
10.012499999999799        -0.006923460127558133
10.014999999999798        -0.008307585388843158
10.017499999999798        -0.009691401367512138
10.019999999999797        -0.01107485647248668
10.022499999999797        -0.012457899123644514
10.024999999999796        -0.013840477758453096
10.027499999999796        -0.0152225408378537
10.029999999999795        -0.016604036851361584
10.032499999999795        -0.017984914321642186
10.034999999999794        -0.019365121808810573
10.037499999999794        -0.02074460791437266
10.039999999999793        -0.022123321284720183
10.042499999999793        -0.02350121061438796
10.044999999999792        -0.024878224649275218
10.047499999999792        -0.026254312189715166
10.049999999999791        -0.02762942209327439
10.05249999999979         -0.029003503277460544
10.05499999999979         -0.030376504722513537
10.05749999999979         -0.03174837547414566
10.059999999999789        -0.03311906464609645
10.062499999999789        -0.034488521422662954
10.064999999999788        -0.035856695061365934
10.067499999999788        -0.03722353489560752
10.069999999999787        -0.038588990337179045
10.072499999999787        -0.03995301087876967
10.074999999999786        -0.04131554609662717
10.077499999999786        -0.04267654565322382
10.079999999999785        -0.04403595929978184
10.082499999999785        -0.04539373687880404
10.084999999999784        -0.046749828326756816
10.087499999999782        -0.04810418367675576
10.089999999999781        -0.04945675306111369
10.09249999999978         -0.050807486713880814
10.09499999999978         -0.052156334973538714
10.09749999999978         -0.053503248285687324
10.09999999999978         -0.054848177205585366
10.102499999999779        -0.05619107240068506
10.104999999999778        -0.057531884653303604
10.107499999999778        -0.0588705648632863
10.109999999999777        -0.06020706405051732
10.112499999999777        -0.061541333357419625
10.114999999999776        -0.06287332405158742
10.117499999999776        -0.06420298752840661
10.119999999999775        -0.0655302753135231
10.122499999999775        -0.06685513906530025
10.124999999999774        -0.06817753057740991
10.127499999999774        -0.06949740178141632
10.129999999999773        -0.07081470474921422
10.132499999999773        -0.07212939169546628
10.134999999999772        -0.07344141498018507
10.137499999999772        -0.0747507271113238
10.139999999999771        -0.07605728074724172
10.142499999999771        -0.07736102869919192
10.144999999999772        -0.07866192393398276
10.147499999999772        -0.07995991957668147
10.149999999999771        -0.08125496891323347
10.15249999999977         -0.08254702539315073
10.15499999999977         -0.08383604263242839
10.15749999999977         -0.08512197441656699
10.15999999999977         -0.08640477470358277
10.162499999999769        -0.08768439762717115
10.164999999999768        -0.08896079750019315
10.167499999999768        -0.09023392881837647
10.169999999999767        -0.09150374626412748
10.172499999999767        -0.09277020471063692
10.174999999999766        -0.09403325922646577
10.177499999999766        -0.09529286508052459
10.179999999999765        -0.0965489777473638
10.182499999999765        -0.09780155291298386
10.184999999999764        -0.09905054648137773
10.187499999999764        -0.10029591458175137
10.189999999999763        -0.10153761357637041
10.192499999999763        -0.10277560006928174
10.194999999999762        -0.10400983091616202
10.197499999999762        -0.10524026323528261
10.199999999999761        -0.10646685442567815
10.20249999999976         -0.10768956209028376
10.20499999999976         -0.10890834374791478
10.20749999999976         -0.11012315703282793
10.20999999999976         -0.11133395978333208
10.212499999999759        -0.1125407100476836
10.214999999999758        -0.11374336609309021
10.217499999999758        -0.11494188641309565
10.219999999999757        -0.11613622973339947
10.222499999999757        -0.1173263550165742
10.224999999999756        -0.11851222146610776
10.227499999999756        -0.11969378852971745
10.229999999999755        -0.12087101590185856
10.232499999999755        -0.12204386352577111
10.234999999999754        -0.12321229159539057
10.237499999999754        -0.1243762605569839
10.239999999999753        -0.12553573111036062
10.242499999999753        -0.1266906642099358
10.244999999999752        -0.1278410210659125
10.247499999999752        -0.12898676314539942
10.249999999999751        -0.13012785217327488
10.25249999999975         -0.13126425013303628
10.25499999999975         -0.13239591926787253
10.25749999999975         -0.1335228220817509
10.25999999999975         -0.13464492134031095
10.262499999999749        -0.1357621800717849
10.264999999999747        -0.13687456156816524
10.267499999999746        -0.1379820293864049
10.269999999999746        -0.13908454734942285
10.272499999999745        -0.14018207954714126
10.274999999999745        -0.14127459033775416
10.277499999999744        -0.14236204434901184
10.279999999999744        -0.14344440647929965
10.282499999999743        -0.14452164189872058
10.284999999999743        -0.14559371605038657
10.287499999999742        -0.14666059465169942
10.289999999999742        -0.14772224369540304
10.292499999999741        -0.14877862945061118
10.29499999999974         -0.1498297184640185
10.29749999999974         -0.15087547756107397
10.29999999999974         -0.15191587384690478
10.302499999999739        -0.152950874707192
10.304999999999739        -0.1539804478092076
10.307499999999738        -0.15500456110279584
10.309999999999738        -0.1560231828210903
10.312499999999737        -0.15703628148117146
10.314999999999737        -0.15804382588487387
10.317499999999736        -0.1590457851195357
10.319999999999736        -0.1600421285584845
10.322499999999737        -0.1610328258614711
10.324999999999736        -0.1620178469752653
10.327499999999736        -0.16299716213421434
10.329999999999735        -0.16397074186057028
10.332499999999735        -0.16493855696480453
10.334999999999734        -0.1659005785461362
10.337499999999734        -0.16685677799308643
10.339999999999733        -0.1678071269838854
10.342499999999733        -0.16875159748696408
10.344999999999732        -0.16969016176177448
10.347499999999732        -0.1706227923597775
10.349999999999731        -0.17154946212544933
10.352499999999731        -0.17247014419756837
10.35499999999973         -0.17338481201105413
10.35749999999973         -0.17429343929923943
10.35999999999973         -0.1751960000964665
10.362499999999729        -0.17609246874131748
10.364999999999728        -0.17698281988079934
10.367499999999728        -0.1778670284754242
10.369999999999727        -0.17874506980514934
10.372499999999727        -0.17961691947655173
10.374999999999726        -0.1804825534316452
10.377499999999726        -0.18134194795837005
10.379999999999725        -0.1821950797028285
10.382499999999725        -0.18304192568375408
10.384999999999724        -0.18388246330974273
10.387499999999724        -0.1847166703994284
10.389999999999723        -0.1855445252048307
10.392499999999723        -0.1863660064385366
10.394999999999722        -0.18718109330543914
10.397499999999722        -0.18798976553942592
10.399999999999721        -0.18879200345108788
10.402499999999721        -0.18958778790599173
10.40499999999972         -0.19037709990909515
10.40749999999972         -0.19115992032370824
10.40999999999972         -0.19193622994998172
10.412499999999719        -0.19270600962598552
10.414999999999718        -0.19346924030758011
10.417499999999718        -0.19422590313297336
10.419999999999717        -0.19497597947376547
10.422499999999717        -0.19571945097515425
10.424999999999716        -0.1964562995876973
10.427499999999716        -0.197186507591557
10.429999999999715        -0.19791005761394787
10.432499999999715        -0.19862693264150175
10.434999999999715        -0.19933711602910742
10.437499999999714        -0.20004059150543133
10.439999999999714        -0.2007373431752082
10.442499999999711        -0.201427355519466
10.44499999999971         -0.2021106133947611
10.44749999999971         -0.20278710203121816
10.44999999999971         -0.2034568070291162
10.45249999999971         -0.20411971435487097
10.454999999999709        -0.20477581033722828
10.457499999999706        -0.20542508166324236
10.459999999999708        -0.20606751537358498
10.462499999999709        -0.20670309885787297
10.464999999999707        -0.20733181985069707
10.467499999999704        -0.20795366642780916
10.469999999999706        -0.20856862700190915
10.472499999999707        -0.20917669031865233
10.474999999999705        -0.20977784545348602
10.477499999999702        -0.21037208180872188
10.479999999999704        -0.2109593891102415
10.482499999999705        -0.21153975740442135
10.484999999999703        -0.2121131770558612
10.487499999999702        -0.21267963874530102
10.489999999999702        -0.21323913346711013
10.492499999999703        -0.21379165252692503
10.4949999999997          -0.2143371875400135
10.4974999999997          -0.2148757304297487
10.499999999999702        -0.21540727342557942
10.502499999999701        -0.2159318090610734
10.5049999999997          -0.21644933017261694
10.507499999999698        -0.21695982989816334
10.5099999999997          -0.21746330167542777
10.512499999999699        -0.21795973924011405
10.514999999999699        -0.21844913662476678
10.517499999999696        -0.21893148815765506
10.519999999999698        -0.219406788461112
10.522499999999699        -0.21987503244992188
10.524999999999697        -0.22033621533036513
10.527499999999694        -0.22079033259934944
10.529999999999696        -0.22123738004308804
10.532499999999697        -0.22167735373592895
10.534999999999695        -0.2221102500399608
10.537499999999692        -0.22253606560486539
10.539999999999694        -0.22295479736752313
10.542499999999695        -0.2233664425519948
10.544999999999693        -0.22377099867052883
10.54749999999969         -0.22416846352511846
10.549999999999692        -0.22455883520918482
10.552499999999693        -0.22494211211003431
10.55499999999969         -0.22531829291277508
10.557499999999688        -0.2256873766052931
10.55999999999969         -0.22604936248396146
10.562499999999691        -0.2264042501607686
10.564999999999689        -0.22675203957260084
10.567499999999686        -0.2270927309923857
10.569999999999688        -0.2274263250419048
10.572499999999689        -0.22775282270701513
10.574999999999687        -0.22807222535608282
10.577499999999684        -0.2283845347614858
10.579999999999686        -0.22868975312417086
10.582499999999687        -0.2289878831020764
10.584999999999685        -0.2292789278433268
10.587499999999682        -0.22956289102424404
10.589999999999684        -0.22983977689239427
10.592499999999685        -0.23010959031558453
10.594999999999683        -0.23037233683783556
10.59749999999968         -0.23062802274263
10.599999999999682        -0.2308766552433755
10.602499999999683        -0.23111824071246692
10.60499999999968         -0.23135277949840058
10.607499999999677        -0.23158027175557305
10.60999999999968         -0.23180071917809036
10.612499999999681        -0.2320141246724612
10.614999999999679        -0.23222049219338453
10.617499999999675        -0.23241982660615726
10.619999999999676        -0.23261213357161115
10.622499999999679        -0.23279741945083282
10.624999999999675        -0.23297569122730036
10.627499999999673        -0.23314695644341268
10.629999999999674        -0.2333112231486955
10.632499999999677        -0.23346849985808768
10.634999999999673        -0.23361879551891754
10.63749999999967         -0.2337621194844143
10.639999999999672        -0.23389848149177245
10.642499999999673        -0.23402789164373536
10.644999999999671        -0.234150360392765
10.647499999999669        -0.23426589852607624
10.64999999999967         -0.2343745171499552
10.652499999999671        -0.23447622767269927
10.654999999999669        -0.23457104178576602
10.657499999999667        -0.23465897144232453
10.659999999999668        -0.23474002883328662
10.66249999999967         -0.23481422636328278
10.664999999999667        -0.23488157663249118
10.667499999999666        -0.23494209243723174
10.669999999999666        -0.23499578682732225
10.672499999999667        -0.23504267343824517
10.674999999999665        -0.23508276963695507
10.677499999999664        -0.2351161386185679
10.679999999999666        -0.2351433108062557
10.682499999999665        -0.23516620066344066
10.684999999999665        -0.23518679297221848
10.687499999999662        -0.2352060341419461
10.689999999999664        -0.23522435496173888
10.692499999999665        -0.23524198697024276
10.694999999999663        -0.23525907189965228
10.69749999999966         -0.235275704612097
10.699999999999662        -0.235291952737195
10.702499999999663        -0.23530786678595544
10.70499999999966         -0.23532348584872037
10.707499999999659        -0.23533884103524547
10.70999999999966         -0.23535395766838912
10.712499999999661        -0.23536885674624988
10.714999999999659        -0.23538355595287355
10.717499999999657        -0.23539807037853888
10.719999999999658        -0.2354124130465359
10.722499999999659        -0.2354265953071148
10.724999999999657        -0.23544062713794062
10.727499999999655        -0.2354545173771938
10.729999999999656        -0.23546827390674474
10.732499999999657        -0.2354819037983123
10.734999999999655        -0.23549541343163397
10.737499999999653        -0.23550880859072157
10.739999999999654        -0.23552209454314962
10.742499999999655        -0.2355352761059537
10.744999999999653        -0.2355483577008371
10.74749999999965         -0.23556134340076257
10.749999999999652        -0.23557423696953358
10.752499999999653        -0.2355870418956314
10.75499999999965         -0.2355997614213051
10.757499999999649        -0.23561239856771132
10.75999999999965         -0.23562495615674964
10.762499999999651        -0.23563743683011226
10.764999999999649        -0.23564984306597106
10.767499999999647        -0.23566217719365312
10.769999999999648        -0.23567444140659102
10.77249999999965         -0.23568663777378868
10.774999999999647        -0.23569876825000144
10.777499999999645        -0.23571083468479656
10.779999999999646        -0.23572283883063705
10.782499999999647        -0.23573478235010561
10.784999999999645        -0.23574666682236903
10.78749999999964         -0.23575849374896543
10.789999999999644        -0.23577026455899097
10.792499999999645        -0.23578198061374367
10.794999999999643        -0.23579364321087362
10.797499999999639        -0.23580525358808502
10.79999999999964         -0.23581681292606238
10.802499999999643        -0.23582832235610907
10.80499999999964         -0.2358397829770718
10.807499999999637        -0.23585119584666375
10.809999999999638        -0.23586256198009173
10.81249999999964         -0.2358738823527146
10.814999999999637        -0.23588515790232023
10.817499999999635        -0.23589638953124317
10.819999999999636        -0.23590757810833654
10.822499999999637        -0.23591872447080364
10.824999999999635        -0.2359298294259035
10.827499999999633        -0.23594089375253371
10.829999999999634        -0.2359519182026615
10.832499999999635        -0.23596290350260593
10.834999999999633        -0.23597385035438603
10.83749999999963         -0.23598475943689964
10.839999999999632        -0.23599563140706586
10.842499999999633        -0.23600646690027716
10.844999999999631        -0.23601726653246888
10.84749999999963         -0.23602803090094404
10.84999999999963         -0.23603876058448042
10.852499999999631        -0.23604945614401868
10.85499999999963         -0.2360601181233881
10.857499999999629        -0.2360707470497761
10.85999999999963         -0.23608134343405393
10.86249999999963         -0.23609190777088568
10.864999999999629        -0.23610244054141347
10.867499999999627        -0.23611294221316398
10.869999999999628        -0.23612341324469185
10.87249999999963         -0.23613385407377543
10.874999999999627        -0.236144265129291
10.877499999999625        -0.2361546468299802
10.879999999999626        -0.2361649995813961
10.882499999999627        -0.23617532378580477
10.884999999999625        -0.23618561982573436
10.887499999999623        -0.23619588808189443
10.889999999999624        -0.2362061289250993
10.892499999999625        -0.2362163427179365
10.894999999999623        -0.23622652981535153
10.89749999999962         -0.23623669056477029
10.899999999999622        -0.23624682530603353
10.902499999999623        -0.23625693437141163
10.904999999999621        -0.23626701808577957
10.907499999999619        -0.23627707676675774
10.90999999999962         -0.2362871107248644
10.912499999999621        -0.23629712026368693
10.914999999999619        -0.2363071056800629
10.917499999999617        -0.2363170672642686
10.919999999999618        -0.23632700530020861
10.92249999999962         -0.23633692006560666
10.924999999999617        -0.2363468118321959
10.927499999999615        -0.23635668086590517
10.929999999999616        -0.23636652742704178
10.932499999999617        -0.2363763517704676
10.934999999999615        -0.2363861541457735
10.937499999999613        -0.2363959347974429
10.939999999999614        -0.2364056939650123
10.942499999999615        -0.23641543188322456
10.944999999999613        -0.2364251487821747
10.94749999999961         -0.23643484488745112
10.949999999999612        -0.2364445204202696
10.952499999999613        -0.23645417559760146
10.954999999999611        -0.23646381063229616
10.957499999999609        -0.2364734257331996
10.95999999999961         -0.23648302110526664
10.962499999999611        -0.23649259694966915
10.964999999999609        -0.23650215346390172
10.967499999999605        -0.23651169084188295
10.969999999999608        -0.23652120927405543
10.97249999999961         -0.23653070894748265
10.974999999999605        -0.23654019004594637
10.977499999999603        -0.23654965275004383
10.979999999999604        -0.23655909723728624
10.982499999999607        -0.23656852368219836
10.984999999999603        -0.23657793225642404
10.987499999999601        -0.23658732312883543
10.989999999999602        -0.23659669646565018
10.992499999999604        -0.23660605243055577
10.994999999999601        -0.23661539118484762
10.997499999999599        -0.2366247128875788
11                        -0.23663401769574016
11.00219512195122         -0.23664217396409648
11.004820443681819        -0.2366519118939782
11.00787596519181         -0.23666322270606352
11.011361686481187        -0.23667609635478618
11.015277607549942        -0.236690521600352
11.019623728398084        -0.2367064860869975
11.024400049025616        -0.23672397642631265
11.029606569432534        -0.23674297828445845
11.03524328961882         -0.23676347647210383
11.041310209584505        -0.2367854550359295
11.047807329329576        -0.23680889735058058
11.05473464885403         -0.23683378621000392
11.062092168157864        -0.23686010391719728
11.069879887241086        -0.23688783237150224
11.078097806103688        -0.2369169531527044
11.08674592474568         -0.2369474476013534
11.095824243167055        -0.23697929689485633
11.105332761367812        -0.23701248211903778
11.115271479347957        -0.23704698433497876
11.12564039710749         -0.23708278464104918
11.136439514646401        -0.23711986423011497
11.147668831964703        -0.23715820444196692
11.159328349062381        -0.23719778681104434
11.17141806593945         -0.23723859310956733
11.183937982595905        -0.23728060538622384
11.196888099031748        -0.2373238060006264
11.210268415246967        -0.23736817765393817
11.224078931241571        -0.23741370341560877
11.238319647015565        -0.23746036674573728
11.252990562568943        -0.23750815151455795
11.268091677901705        -0.23755704201894867
11.283622993013847        -0.2376070229959752
11.299584507905378        -0.23765807963375574
11.3159762225763          -0.23771019757991185
11.332798137026602        -0.23776336294784386
11.350050251256281        -0.23781756232104242
11.367732565265353        -0.23787278275561977
11.385845079053803        -0.2379290117812231
11.404387792621645        -0.2379862374005243
11.423360705968872        -0.2380444480876529
11.442763819095473        -0.23810363278526692
11.46259713200147         -0.23816378090042112
11.482860644686848        -0.2382248822998516
11.50355435715161         -0.2382869273044249
11.524678269395759        -0.23834990668286776
11.546232381419292        -0.2384138116448944
11.56821669322221         -0.238478633833822
11.590631204804515        -0.23854436531873524
11.613475916166196        -0.23861099858629353
11.636750827307267        -0.23867852653239052
11.660455938227727        -0.23874694245332018
11.684591248927564        -0.23881624003678642
11.709156759406792        -0.23888641335285382
11.7341524696654          -0.23895745684471695
11.759578379703393        -0.23902936531936148
11.785434489520773        -0.23910213393814755
11.811720799117538        -0.2391757582073386
11.83843730849369         -0.23925023396872414
11.86558401764922         -0.23932555739014388
11.89316092658414         -0.23940172495600806
11.921168035298443        -0.239478733457953
11.949605343792133        -0.23955657998550783
11.978472852065204        -0.23963526191681317
12.007770560117663        -0.23971477690939533
12.037498467949503        -0.2397951228910812
12.067656575560727        -0.23987629805099092
12.098244882951338        -0.23995830083056136
12.129263390121332        -0.24004112991475796
12.160712097070714        -0.24012478422336941
12.192591003799485        -0.24020926290239947
12.224900110307635        -0.24029456531557256
12.257639416595168        -0.24038069103602097
12.290808922662086        -0.24046763983801284
12.324408628508392        -0.24055541168885328
12.358438534134082        -0.2406440067409194
12.392898639539153        -0.24073342532380537
12.427788944723615        -0.24082366793659163
12.463109449687458        -0.2409147352402947
12.498860154430686        -0.2410066280503899
12.535041058953304        -0.2410993473295054
12.5716521632553          -0.24119289418025278
12.608693467336682        -0.2412872698381746
12.646164971197448        -0.2413824756648432
12.684066674837602        -0.24147851314110483
12.722398578257136        -0.2415753838604332
12.761160681456058        -0.24167308952245398
12.800352984434364        -0.24177163192659043
12.839975487192056        -0.24187101296584249
12.880028189729135        -0.24197123462073458
12.920511092045592        -0.24207229895336238
12.961424194141436        -0.2421742081016132
13.002767496016668        -0.24227696427351122
13.04454099767128         -0.24238056974169922
13.086744699105276        -0.24248502683808115
13.129378600318663        -0.24259033794857598
13.172442701311434        -0.24269650550803826
13.215937002083583        -0.24280353199530344
13.259861502635124        -0.24291141992838003
13.30421620296605         -0.24302017185978403
13.349001103076354        -0.24312979037200597
13.394216202966044        -0.2432402780731289
13.439861502635125        -0.24335163759257344
13.485937002083586        -0.24346387157699956
13.532442701311432        -0.24357698268632821
13.579378600318663        -0.24369097358991754
13.626744699105279        -0.24380584696286825
13.67454099767128         -0.24392160548247155
13.722767496016663        -0.24403825182479075
13.77142419414144         -0.24415578866138063
13.82051109204559         -0.24427421865614155
13.870028189729132        -0.24439354446230807
13.919975487192055        -0.2445137687195704
13.970352984434363        -0.24463489405132677
14.021160681456058        -0.2447569230620682
14.07239857825714         -0.2448798583348897
14.124066674837604        -0.24500370242913136
14.176164971197453        -0.24512845787814316
14.228693467336681        -0.24525412718717476
14.2816521632553          -0.24538071283138682
14.335041058953308        -0.24550821725398175
14.388860154430686        -0.24563664286445358
14.44310944968746         -0.24576599203694988
14.49778894472362         -0.24589626710875195
14.55289863953916         -0.24602747037885872
14.608438534134088        -0.24615960410668475
14.664408628508399        -0.2462926705108573
14.72080892266209         -0.24642667176812028
14.777639416595171        -0.24656161001233393
14.834900110307638        -0.24669748733357072
14.892591003799485        -0.2468343057773057
14.950712097070719        -0.24697206734369248
15.009263390121335        -0.24711077398692924
15.068244882951342        -0.24725042761470212
15.12765657556073         -0.24739103008771038
15.187498467949503        -0.2475325832192653
15.247770560117662        -0.24767508877495797
15.3084728520652          -0.24781854847239582
15.369605343792127        -0.24796296398100073
15.431168035298441        -0.24810833692186432
15.493160926584135        -0.24825466886765948
15.555584017649213        -0.2484019613425976
15.618437308493684        -0.24855021582243486
15.681720799117533        -0.24869943373451425
15.745434489520775        -0.2488496164578462
15.80957837970339         -0.2490007653232168
15.8741524696654          -0.24915288161332197
15.939156759406787        -0.24930596656292173
16.004591248927554        -0.2494600213590077
16.070455938227724        -0.24961504714097993
16.13675082730726         -0.24977104500082484
16.2034759161662          -0.24992801598329167
16.270631204804513        -0.2500859610860564
16.338216693222208        -0.2502448812598716
16.406232381419283        -0.25040477740869077
16.47467826939576         -0.250565650389763
16.543554357151606        -0.25072750101368785
16.612860644686844        -0.2508903300444245
16.68259713200147         -0.2510541381992445
16.752763819095478        -0.2512189261486211
16.823360705968867        -0.2513846945160445
16.894387792621643        -0.25155144387775047
16.965845079053803        -0.25171917476235617
17.03773256526535         -0.2518878876503866
17.11005025125628         -0.2520575829736824
17.182798137026598        -0.2522282611146705
17.255976222576294        -0.2523999224054905
17.329584507905377        -0.25257256712695236
17.403622993013848        -0.25274619550731364
17.4780916779017          -0.2529208077208547
17.552990562568944        -0.2530964038862334
17.62831964701556         -0.253272984064594
17.704078931241572        -0.2534505482574082
17.780268415246965        -0.2536290964040222
17.85688809903174         -0.2538086283788767
17.933937982595907        -0.25398914398837386
18.01141806593945         -0.2541706429673494
18.089328349062384        -0.2543531249751193
18.1676688319647          -0.2545365895910526
18.246439514646404        -0.2547210363096252
18.325640397107485        -0.2549064645349111
18.40527147934796         -0.2550928735744434
18.485332761367815        -0.2552802626323946
18.565824243167057        -0.25546863080200544
18.646745924745677        -0.255657977057186
18.72809780610369         -0.2558483002432116
18.809879887241078        -0.2560395990664228
18.892092168157866        -0.2562318720828323
18.974734648854024        -0.2564251176855291
19.05780732932957         -0.2566193340907636
19.141310209584507        -0.2568145193225814
19.225243289618824        -0.2570106711958661
19.309606569432525        -0.2572077872976279
19.394400049025617        -0.2574058649663712
19.479623728398085        -0.25760490126934765
19.565277607549937        -0.25780489297748854
19.651361686481184        -0.25800583653778775
19.73787596519181         -0.25820772804288256
19.824820443681823        -0.2584105631975629
19.91219512195122         -0.2586143372819054
19.999999999999996        -0.25881904511070664


==> Figures/pcp_1d/squared/1d_Fp120.txt <==
0                         0.25881904510252074
0.08780487804878047       0.25881904510252074
0.17517955631817597       0.25881904510252074
0.26212403480818747       0.25881904510252074
0.348638313518814         0.25881904510252074
0.43472239245005534       0.25881904510252074
0.5203762716019118        0.2588190451025207
0.605599950974384         0.2588190451025207
0.6903934305674715        0.2588190451025207
0.7747567103811741        0.2588190451025207
0.8586897904154923        0.2588190451025207
0.9421926706704258        0.25881904510252063
1.025265351145974         0.2588190451025206
1.1079078318421378        0.2588190451025206
1.1901201127589174        0.25881904510252046
1.2719021938963115        0.2588190451025204
1.3532540752543205        0.25881904510252024
1.434175756832946         0.25881904510252
1.5146672386321867        0.2588190451025198
1.594728520652042         0.25881904510251946
1.6743596028925116        0.258819045102519
1.7535604853535984        0.2588190451025183
1.8323311680352996        0.25881904510251746
1.910671650937616         0.25881904510251624
1.9885819340605473        0.25881904510251463
2.0660620174040942        0.25881904510251236
2.1431119009682567        0.25881904510250936
2.219731584753033         0.25881904510250536
2.2959210687584264        0.2588190451024998
2.371680352984435         0.25881904510249243
2.447009437431057         0.25881904510248244
2.5219083220982967        0.2588190451024691
2.59637700698615          0.25881904510245113
2.67041549209462          0.25881904510242715
2.7440237774237035        0.2588190451023951
2.8172018629734037        0.25881904510235243
2.889949748743719         0.2588190451022956
2.9622674347346485        0.25881904510222004
3.034154920946194         0.2588190451021199
3.1056122073783547        0.2588190451019872
3.176639294031131         0.25881904510181186
3.2472361809045225        0.2588190451015806
3.3174028679985295        0.258819045101276
3.3871393553131512        0.2588190451008755
3.456445642848388         0.25881904510034986
3.525321730604239         0.25881904509966136
3.5937676185807086        0.2588190450987608
3.6617833067777914        0.2588190450975852
3.729368795195489         0.2588190450960532
3.7965240838338037        0.2588190450940601
3.863249172692733         0.2588190450914719
3.9295440617722774        0.2588190450881168
3.9954087510724365        0.2588190450837751
4.060843240593211         0.2588190450781667
4.1258475303346005        0.25881904507093473
4.190421620296608         0.2588190450616257
4.254565510479226         0.25881904504966396
4.318279200882462         0.258819045034321
4.381562691506312         0.25881904501467573
4.444415982350778         0.258819044989566
4.50683907341586          0.25881904495752855
4.56883196470156          0.2588190449167244
4.6303946562078675        0.25881904486484625
4.691527147934797         0.25881904479900547
4.752229439882338         0.25881904471559175
4.812501532050497         0.258819044610102
4.872343424439269         0.2588190444769296
4.931755117048657         0.2588190443091078
4.990736609878664         0.25881904409799605
5.04928790292928          0.2588190438328982
5.107408996200517         0.25881904350059903
5.165099889692365         0.2588190430848019
5.2223605834048294        0.2588190425654495
5.2791910773379085        0.2588190419179028
5.335591371491605         0.25881904111195303
5.391561465865916         0.25881904011063434
5.447101360460842         0.2588190388687996
5.5022110552763825        0.2588190373314168
5.556890550312539         0.25881903543153534
5.611139845569312         0.258819033087863
5.664958941046697         0.2588190302018868
5.718347836744697         0.25881902665445855
5.771306532663319         0.25881902230175524
5.82383502880255          0.2588190169705104
5.875933325162399         0.25881901045239836
5.92760142174286          0.258819002497435
5.978839318543941         0.2588189928062429
6.029647015565634         0.25881898102100437
6.0800245128079435        0.25881896671490684
6.129971810270868         0.25881894937985744
6.179488907954408         0.2588189284122182
6.228575805858563         0.2588189030962831
6.277232503983331         0.25881887258518643
6.325459002328719         0.2588188358788978
6.373255300894719         0.25881879179892325
6.420621399681336         0.25881873895929286
6.467557298688567         0.25881867573337564
6.514062997916412         0.25881860021602
6.560138497364875         0.2588185101804749
6.60578379703395          0.2588184030295049
6.650998896923644         0.25881827574006316
6.69578379703395          0.2588181248008516
6.740138497364875         0.2588179461420444
6.784062997916411         0.2588177350564232
6.827557298688567         0.258817486111125
6.870621399681333         0.25881719304918255
6.913255300894718         0.2588168486800043
6.955459002328718         0.2588164447579305
6.997232503983332         0.25881597184798905
7.038575805858563         0.2588154191779872
7.079488907954407         0.25881477447608564
7.119971810270865         0.2588140237930437
7.160024512807942         0.25881315130837446
7.199647015565633         0.2588121391197248
7.238839318543939         0.2588109670148934
7.27760142174286          0.25880961222602633
7.315933325162395         0.258808049165679
7.353835028802551         0.2588062491446254
7.391306532663318         0.2588041800715056
7.428347836744698         0.25880180613466086
7.464958941046698         0.2587990874667963
7.50113984556931          0.258795979793437
7.53689055031254          0.2587924340665149
7.572211055276383         0.2587883960848294
7.607101360460837         0.25878380610357193
7.641561465865914         0.2587785984355887
7.675591371491605         0.25877270104757455
7.70919107733791          0.25876603515494256
7.74236058340483          0.25875851481969514
7.775099889692365         0.2587500465562185
7.807408996200514         0.25874052895054633
7.8392879029292795        0.2587298522992565
7.870736609878661         0.25871789827479014
7.901755117048659         0.25870453962459034
7.93234342443927          0.2586896399120423
7.962501532050499         0.2586730533077424
7.99222943988234          0.258654624440115
8.021527147934798         0.25863418831482404
8.05039465620787          0.25861157031275905
8.078831964701557         0.25858658627661835
8.106839073415856         0.25855904269622465
8.13441598235078          0.2585287370026888
8.161562691506312         0.25849545798136325
8.188279200882462         0.2584589863131784
8.214565510479224         0.25841909525342066
8.240421620296607         0.25837555145627966
8.265847530334602         0.25832811595254107
8.290843240593212         0.2582765452866363
8.31540875107244          0.2582205928178641
8.339544061772278         0.2581600101889738
8.363249172692734         0.2580945489634494
8.386524083833802         0.2580239624307628
8.409368795195489         0.2579480075765835
8.43178330677779          0.2578664472124666
8.453767618580708         0.25777905225690023
8.475321730604243         0.2576856041568249
8.49644564284839          0.2575858974358578
8.51713935531315          0.25747974235251836
8.53740286799853          0.25736696764879713
8.557236180904525         0.2572474233664899
8.576639294031132         0.25712098370589
8.595612207378354         0.25698754989874634
8.614154920946193         0.2568470530649223
8.632267434734649         0.2566994570199813
8.649949748743717         0.25654476099904616
8.667201862973403         0.2563830022607911
8.684023777423704         0.256214258534374
8.700415492094614         0.2560386502715637
8.71637700698615          0.25585634266629514
8.731908322098297         0.2556675474044412
8.747009437431057         0.25547252410773397
8.761680352984436         0.25527158143753664
8.775921068758425         0.2550650778265405
8.789731584753033         0.2548534218094477
8.803111900968258         0.25463707192727353
8.816062017404091         0.25441653618401916
8.828581934060544         0.2541923710390937
8.840671650937615         0.25396517992393436
8.8523311680353           0.25373561127671723
8.863560485353597         0.2535043560947935
8.87435960289251          0.2532721450104332
8.88472852065204          0.2530397449015279
8.894667238632183         0.2528079550549806
8.904175756832945         0.2525776029065181
8.913254075254319         0.25234953938648463
8.921902193896312         0.2521246339067201
8.930120112758916         0.25190376902881556
8.937907831842136         0.25168783485876667
8.945265351145972         0.2514777232172571
8.952192670670424         0.25127432163841895
8.958689790415491         0.2510785072528872
8.964756710381174         0.2508911406132443
8.970393430567473         0.2507130595215119
8.975599950974383         0.2505450729191625
8.980376271601912         0.2503879549001957
8.984722392450053         0.2502424389071563
8.988638313518816         0.25010921216856336
8.992124034808187         0.24998891043413113
8.995179556318176         0.24988211306137675
8.997804878048779         0.2497893385038285
9                         0.24971104024705795
9.002500000000001         0.249621054249367
9.004999999999999         0.2495301947029001
9.007499999999997         0.24943845343587912
9.009999999999998         0.24934582220621843
9.0125                    0.2492522927010433
9.014999999999997         0.24915785653620817
9.017499999999993         0.24906250525581383
9.019999999999996         0.2489662303317239
9.022499999999997         0.2488690231630828
9.024999999999993         0.24877087507583048
9.027499999999991         0.24867177732221796
9.029999999999992         0.2485717210803236
9.032499999999995         0.24847069745356812
9.034999999999991         0.24836869747023008
9.037499999999989         0.2482657120829598
9.03999999999999          0.24816173216829587
9.042499999999992         0.24805674852618018
9.04499999999999          0.24795075187947346
9.047499999999987         0.24784373287347097
9.049999999999988         0.247735682075419
9.05249999999999          0.2476265899740321
9.054999999999987         0.2475164469790103
9.057499999999985         0.247405243420557
9.059999999999986         0.24729296954889823
9.062499999999988         0.24717961553380283
9.064999999999985         0.24706517146410317
9.067499999999985         0.2469496273472167
9.069999999999984         0.24683297310867017
9.072499999999986         0.24671519859162344
9.074999999999985         0.24659629355639648
9.077499999999983         0.24647624767999626
9.079999999999984         0.24635505055564624
9.082499999999984         0.24623269169231835
9.084999999999983         0.2461091605142654
9.08749999999998          0.24598444636055689
9.089999999999982         0.24585853848461584
9.092499999999983         0.24573142605375972
9.094999999999981         0.2456030981487423
9.097499999999979         0.24547354376329794
9.09999999999998          0.24534275180369047
9.102499999999981         0.2452107110882635
9.104999999999979         0.24507741034699443
9.107499999999977         0.24494283822105076
9.109999999999978         0.24480698326235106
9.11249999999998          0.24466983393312927
9.114999999999977         0.24453137860550195
9.117499999999975         0.24439160556103962
9.119999999999976         0.2442505029903425
9.122499999999977         0.24410805899262103
9.124999999999975         0.24396426157527942
9.127499999999973         0.2438190986535043
9.129999999999974         0.24367255804985857
9.132499999999975         0.2435246274938804
9.134999999999973         0.24337529462168644
9.13749999999997          0.24322454697558044
9.139999999999972         0.24307237200366816
9.142499999999973         0.2429187570594781
9.144999999999971         0.24276368940158735
9.147499999999969         0.24260715619325346
9.14999999999997          0.24244914450205352
9.152499999999971         0.24228964129953012
9.15499999999997          0.24212863346084293
9.157499999999967         0.24196610776442723
9.159999999999968         0.24180205089166107
9.16249999999997          0.24163644942653945
9.164999999999967         0.2414692898553555
9.167499999999965         0.24130055856638963
9.169999999999966         0.24113024184960768
9.172499999999967         0.2409583258963681
9.174999999999965         0.24078479679913578
9.177499999999963         0.24060964055120618
9.179999999999964         0.24043284304643878
9.182499999999965         0.24025439007900012
9.184999999999963         0.24007426734311627
9.18749999999996          0.23989246043283452
9.189999999999962         0.23970895484179647
9.192499999999963         0.2395237359630232
9.194999999999961         0.23933678908870806
9.197499999999957         0.23914809941002246
9.199999999999958         0.2389576520169328
9.202499999999961         0.23876543189803082
9.204999999999957         0.23857142394037417
9.207499999999955         0.23837561292933815
9.209999999999956         0.23817798354848385
9.21249999999996          0.2379785203794373
9.214999999999955         0.2377772079017824
9.217499999999953         0.23757403049296535
9.219999999999954         0.2373689724282172
9.222499999999954         0.23716201788048885
9.224999999999953         0.23695315092039929
9.227499999999953         0.2367423555162016
9.229999999999952         0.23652961553376237
9.232499999999952         0.23631491473655833
9.234999999999951         0.2360982367856883
9.237499999999951         0.23587956523990203
9.23999999999995          0.235658883555646
9.24249999999995          0.23543617508712628
9.24499999999995          0.23521142308638954
9.247499999999949         0.2349846107034216
9.24999999999995          0.23475572098626474
9.25249999999995          0.23452473688115455
9.25499999999995          0.23429164123267426
9.257499999999949         0.2340564167839308
9.259999999999948         0.23381904617674967
9.262499999999948         0.23357951195189106
9.264999999999947         0.2333377965492863
9.267499999999947         0.23309388230829622
9.269999999999946         0.23284775146799117
9.272499999999946         0.23259938616745307
9.274999999999945         0.23234876844610042
9.277499999999945         0.2320958802440364
9.279999999999944         0.23184070340242066
9.282499999999944         0.23158321966386483
9.284999999999943         0.23132341067285292
9.287499999999943         0.23106125797618654
9.289999999999942         0.23079674302345562
9.292499999999942         0.23052984716753502
9.294999999999941         0.2302605516651075
9.29749999999994          0.2299888376772139
9.29999999999994          0.22971468626983
9.30249999999994          0.22943807841447225
9.30499999999994          0.22915899498883097
9.307499999999939         0.2288774167774328
9.309999999999938         0.2285933244723328
9.312499999999938         0.2283066986738356
9.314999999999937         0.228017519891248
9.317499999999937         0.22772576854366167
9.319999999999936         0.22743142496076754
9.322499999999936         0.22713446938370224
9.324999999999935         0.2268348819659269
9.327499999999935         0.22653264277413887
9.329999999999934         0.2262277317892171
9.332499999999934         0.22592012890720162
9.334999999999933         0.22560981394030735
9.337499999999933         0.22529676661797346
9.339999999999932         0.22498096658794786
9.342499999999932         0.22466239341740854
9.344999999999931         0.22434102659412106
9.34749999999993          0.2240168455276339
9.34999999999993          0.22368982955051114
9.35249999999993          0.22335995791960403
9.35499999999993          0.22302720981736116
9.357499999999929         0.22269156435317825
9.359999999999928         0.22235300056478813
9.362499999999928         0.22201149741969134
9.364999999999927         0.2216670338166274
9.367499999999927         0.22131958858708858
9.369999999999926         0.22096914049687535
9.372499999999926         0.22061566824769493
9.374999999999925         0.22025915047880318
9.377499999999923         0.21989956576869057
9.379999999999923         0.21953689263681164
9.382499999999922         0.21917110954536154
9.384999999999922         0.21880219490109615
9.387499999999921         0.21843012705719933
9.38999999999992          0.21805488431519657
9.39249999999992          0.2176764449269158
9.39499999999992          0.21729478709649613
9.39749999999992          0.21690988898244484
9.399999999999919         0.21652172869974293
9.402499999999918         0.21613028432200038
9.404999999999918         0.21573553388366085
9.407499999999917         0.2153374553822571
9.409999999999917         0.21493602678071713
9.412499999999916         0.21453122600972174
9.414999999999916         0.214123030970114
9.417499999999915         0.2137114195353609
9.419999999999915         0.21329636955406833
9.422499999999914         0.21287785885254878
9.424999999999914         0.21245586523744348
9.427499999999913         0.2120303664983983
9.429999999999914         0.21160134041079434
9.432499999999914         0.21116876473853538
9.434999999999913         0.21073261723688738
9.437499999999913         0.21029287565537758
9.439999999999912         0.2098495177407483
9.442499999999912         0.20940252123996786
9.444999999999911         0.20895186390329884
9.447499999999911         0.20849752348742395
9.44999999999991          0.20803947775862988
9.45249999999991          0.2075777044960495
9.45499999999991          0.20711218149496263
9.457499999999909         0.20664288657015611
9.459999999999908         0.20616979755934292
9.462499999999908         0.20569289232664087
9.464999999999907         0.20521214876611157
9.467499999999907         0.20472754480535918
9.469999999999906         0.20423905840918957
9.472499999999906         0.20374666758333032
9.474999999999905         0.2032503503782116
9.477499999999905         0.20275008489280752
9.479999999999905         0.20224584927853942
9.482499999999904         0.20173762174324003
9.484999999999904         0.2012253805551791
9.487499999999903         0.20070910404715084
9.489999999999903         0.20018877062062265
9.492499999999902         0.19966435874994606
9.494999999999902         0.19913584698662887
9.497499999999901         0.19860321396366934
9.4999999999999           0.1980664383999522
9.5024999999999           0.19752549910470601
9.5049999999999           0.19698037498202245
9.507499999999899         0.1964310450354371
9.509999999999899         0.1958774883725713
9.512499999999898         0.19531968420983586
9.514999999999898         0.19475761187719526
9.517499999999897         0.19419125082299307
9.519999999999897         0.1936205806188376
9.522499999999896         0.19304558096454869
9.524999999999896         0.1924662316931633
9.527499999999895         0.1918825127760019
9.529999999999895         0.19129440432779365
9.532499999999894         0.19070188661186055
9.534999999999894         0.19010494004535994
9.537499999999893         0.18950354520458523
9.539999999999893         0.18889768283032402
9.542499999999892         0.18828733383327279
9.544999999999892         0.18767247929950842
9.547499999999891         0.18705310049601492
9.54999999999989          0.18642917887626548
9.55249999999989          0.1858006960858587
9.554999999999888         0.18516763396820846
9.557499999999887         0.18452997457028528
9.559999999999887         0.18388770014841263
9.562499999999886         0.18324079317411107
9.564999999999886         0.18258923633999402
9.567499999999885         0.18193301256571234
9.569999999999885         0.18127210500394733
9.572499999999884         0.18060649704644996
9.574999999999884         0.17993617233012746
9.577499999999883         0.17926111474317305
9.579999999999883         0.17858130843124081
9.582499999999882         0.17789673780366158
9.584999999999882         0.17720738753970108
9.587499999999881         0.17651324259485687
9.58999999999988          0.17581428820719427
9.59249999999988          0.17511050990371876
9.59499999999988          0.1744018935067839
9.59749999999988          0.17368842514053331
9.599999999999879         0.1729700912373748
9.602499999999878         0.17224687854448498
9.604999999999878         0.17151877413034303
9.60749999999988          0.17078576539129103
9.609999999999879         0.17004784005812254
9.612499999999878         0.1693049862026892
9.614999999999878         0.16855719224453436
9.617499999999877         0.1678044469575439
9.619999999999877         0.16704673947661516
9.622499999999876         0.16628405930434173
9.624999999999876         0.16551639631771137
9.627499999999875         0.16474374077481582
9.629999999999875         0.16396608332156964
9.632499999999874         0.1631834149984356
9.634999999999874         0.16239572724715545
9.637499999999873         0.1616030119174821
9.639999999999873         0.16080526127391223
9.642499999999872         0.16000246800241594
9.644999999999872         0.1591946252171614
9.647499999999871         0.1583817264672318
9.64999999999987          0.15756376574333172
9.65249999999987          0.15674073748448067
9.65499999999987          0.15591263658469107
9.65749999999987          0.1550794583996273
9.659999999999869         0.15424119875324396
9.662499999999868         0.1533978539443993
9.664999999999868         0.15254942075344247
9.667499999999867         0.15169589644877002
9.669999999999867         0.15083727879334952
9.672499999999866         0.1499735660512074
9.674999999999866         0.14910475699387765
9.677499999999865         0.1482308509068079
9.679999999999865         0.14735184759572045
9.682499999999864         0.14646774739292448
9.684999999999864         0.14557855116357662
9.687499999999863         0.14468426031188636
9.689999999999863         0.14378487678726265
9.692499999999862         0.14288040309039943
9.694999999999862         0.1419708422792954
9.697499999999861         0.14105619797520574
9.69999999999986          0.14013647436852114
9.70249999999986          0.13921167622457248
9.70499999999986          0.13828180888935546
9.70749999999986          0.13734687829517342
9.709999999999859         0.1364068909661945
9.712499999999858         0.13546185402391817
9.714999999999858         0.13451177519255017
9.717499999999857         0.13355666280427939
9.719999999999857         0.13259652580445555
9.722499999999856         0.13163137375666242
9.724999999999856         0.13066121684768384
9.727499999999855         0.12968606589235845
9.729999999999855         0.12870593233831995
9.732499999999852         0.12772082827061942
9.734999999999852         0.1267307664162225
9.737499999999851         0.1257357601483875
9.739999999999851         0.12473582349090781
9.74249999999985          0.12373097112222464
9.74499999999985          0.12272121837940263
9.74749999999985          0.12170658126196568
9.749999999999849         0.12068707643558901
9.752499999999849         0.11966272123564402
9.754999999999848         0.1186335336705927
9.757499999999848         0.1175995324252278
9.759999999999847         0.11656073686375526
9.762499999999847         0.1155171670327157
9.764999999999846         0.11446884366374137
9.767499999999846         0.11341578817614521
9.769999999999845         0.11235802267933881
9.772499999999845         0.11129556997507589
9.774999999999844         0.110228453559518
9.777499999999844         0.10915669762511931
9.779999999999843         0.10808032706232755
9.782499999999843         0.10699936746109757
9.784999999999842         0.10591384511221498
9.787499999999843         0.10482378700842565
9.789999999999843         0.10372922084537359
9.792499999999842         0.10263017502233157
9.794999999999842         0.10152667864273845
9.797499999999841         0.10041876151452823
9.79999999999984          0.0993064541502529
9.80249999999984          0.09818978776699612
9.80499999999984          0.09706879428607484
9.80749999999984          0.09594350633252706
9.809999999999839         0.09481395723438286
9.812499999999838         0.09368018102171721
9.814999999999838         0.0925422124254817
9.817499999999837         0.0914000868761141
9.819999999999837         0.09025384050192316
9.822499999999836         0.08910351012724718
9.824999999999836         0.08794913327038488
9.827499999999835         0.08679074814129666
9.829999999999835         0.0856283936390751
9.832499999999834         0.08446210934918313
9.834999999999834         0.0832919355404592
9.837499999999833         0.0821179131618875
9.839999999999833         0.08094008383913336
9.842499999999832         0.07975848987084184
9.844999999999832         0.07857317422470018
9.847499999999831         0.07738418053326186
9.849999999999831         0.07619155308953374
9.85249999999983          0.07499533684232416
9.85499999999983          0.07379557739135327
9.85749999999983          0.07259232098212477
9.859999999999829         0.07138561450055934
9.862499999999828         0.07017550546739013
9.864999999999828         0.0689620420323207
9.867499999999827         0.06774527296794583
9.869999999999827         0.06652524766343602
9.872499999999826         0.06530201611798647
9.874999999999826         0.0640756289340312
9.877499999999825         0.06284613731022438
9.879999999999825         0.06161359303418875
9.882499999999824         0.060378048475034106
9.884999999999824         0.05913955657564586
9.887499999999823         0.05789817084474692
9.889999999999823         0.05665394534873322
9.892499999999822         0.05540693470328663
9.894999999999822         0.05415719406476576
9.897499999999821         0.052904779121378
9.899999999999821         0.051649746084135265
9.90249999999982          0.05039215167759539
9.90499999999982          0.049132053130392525
9.90749999999982          0.0478695081655593
9.909999999999817         0.046604574990644805
9.912499999999817         0.04533731228762564
9.914999999999816         0.044067779202627624
9.917499999999816         0.042796035335443766
9.919999999999815         0.04152214072886384
9.922499999999815         0.04024615585781705
9.924999999999814         0.0389681416183292
9.927499999999814         0.037688159316301054
9.929999999999813         0.03640627065611062
9.932499999999813         0.03512253772904373
9.934999999999812         0.03383702300155851
9.937499999999812         0.03254978930338601
9.939999999999811         0.03126089981547468
9.94249999999981          0.029970418057780522
9.94499999999981          0.028678407876909447
9.94749999999981          0.027384933433617236
9.94999999999981          0.02609005919017029
9.952499999999809         0.02479384989757451
9.954999999999808         0.023496370582676406
9.957499999999808         0.02219768653514203
9.959999999999807         0.020897863294319537
9.962499999999807         0.019596966635990587
9.964999999999808         0.018295062559015658
9.967499999999808         0.016992217271884595
9.969999999999807         0.015688497179164092
9.972499999999807         0.014383968867866404
9.974999999999806         0.013078699093732226
9.977499999999806         0.011772754767438238
9.979999999999805         0.010466202940735306
9.982499999999805         0.009159110792523162
9.984999999999804         0.00785154561486742
9.987499999999804         0.006543574798966313
9.989999999999803         0.005235265821071854
9.992499999999803         0.003926686228373441
9.994999999999802         0.0026179036248485804
9.997499999999802         0.0013089856570884177
9.999999999999801         1.0417100580719113E-13
10.0024999999998          -0.001308985656880134
10.0049999999998          -0.002617903624640268
10.0074999999998          -0.0039266862281651296
10.009999999999799        -0.005235265820863601
10.012499999999799        -0.006543574798758093
10.014999999999798        -0.00785154561465926
10.017499999999798        -0.009159110792315118
10.019999999999797        -0.010466202940527383
10.022499999999797        -0.011772754767230319
10.024999999999796        -0.013078699093524366
10.027499999999796        -0.014383968867658723
10.029999999999795        -0.0156884971789565
10.032499999999795        -0.016992217271677185
10.034999999999794        -0.018295062558808396
10.037499999999794        -0.01959696663578252
10.039999999999793        -0.020897863294111647
10.042499999999793        -0.02219768653493432
10.044999999999792        -0.023496370582468878
10.047499999999792        -0.024793849897367163
10.049999999999791        -0.026090059189963155
10.05249999999979         -0.027384933433410308
10.05499999999979         -0.028678407876702762
10.05749999999979         -0.02997041805757404
10.059999999999789        -0.03126089981526853
10.062499999999789        -0.032549789303180095
10.064999999999788        -0.033837023001352814
10.067499999999788        -0.035122537728838395
10.069999999999787        -0.036406270655905494
10.072499999999787        -0.03768815931609629
10.074999999999786        -0.03896814161812472
10.077499999999786        -0.04024615585761289
10.079999999999785        -0.041522140728660034
10.082499999999785        -0.042796035335240235
10.084999999999784        -0.044067779202424565
10.087499999999782        -0.045337312287421896
10.089999999999781        -0.04660457499044151
10.09249999999978         -0.04786950816535727
10.09499999999978         -0.04913205313019085
10.09749999999978         -0.05039215167739411
10.09999999999978         -0.0516497460839344
10.102499999999779        -0.05290477912117758
10.104999999999778        -0.054157194064565733
10.107499999999778        -0.055406934703087087
10.109999999999777        -0.05665394534853412
10.112499999999777        -0.05789817084454821
10.114999999999776        -0.05913955657544764
10.117499999999776        -0.06037804847483633
10.119999999999775        -0.06161359303399145
10.122499999999775        -0.06284613731002753
10.124999999999774        -0.06407562893383492
10.127499999999774        -0.06530201611779063
10.129999999999773        -0.06652524766324074
10.132499999999773        -0.06774527296775107
10.134999999999772        -0.06896204203212637
10.137499999999772        -0.07017550546719638
10.139999999999771        -0.0713856145003662
10.142499999999771        -0.07259232098193212
10.144999999999772        -0.07379557739116202
10.147499999999772        -0.07499533684213348
10.149999999999771        -0.0761915530893436
10.15249999999977         -0.0773841805330724
10.15499999999977         -0.07857317422451122
10.15749999999977         -0.07975848987065345
10.15999999999977         -0.08094008383894559
10.162499999999769        -0.08211791316170033
10.164999999999768        -0.08329193554027264
10.167499999999768        -0.0844621093489972
10.169999999999767        -0.08562839363888981
10.172499999999767        -0.08679074814111196
10.174999999999766        -0.08794913327020083
10.177499999999766        -0.08910351012706379
10.179999999999765        -0.09025384050174039
10.182499999999765        -0.09140008687593199
10.184999999999764        -0.09254221242530027
10.187499999999764        -0.0936801810215364
10.189999999999763        -0.09481395723420273
10.192499999999763        -0.09594350633234762
10.194999999999762        -0.09706879428589606
10.197499999999762        -0.09818978776681805
10.199999999999761        -0.09930645415007555
10.20249999999976         -0.10041876151435153
10.20499999999976         -0.10152667864256242
10.20749999999976         -0.10263017502215625
10.20999999999976         -0.10372922084519905
10.212499999999759        -0.10482378700825178
10.214999999999758        -0.10591384511204101
10.217499999999758        -0.1069993674609244
10.219999999999757        -0.10808032706215509
10.222499999999757        -0.10915669762494759
10.224999999999756        -0.11022845355934707
10.227499999999756        -0.11129556997490568
10.229999999999755        -0.11235802267916932
10.232499999999755        -0.11341578817597647
10.234999999999754        -0.11446884366357338
10.237499999999754        -0.11551716703254848
10.239999999999753        -0.1165607368635888
10.242499999999753        -0.11759953242506212
10.244999999999752        -0.11863353367042775
10.247499999999752        -0.11966272123547989
10.249999999999751        -0.12068707643542562
10.25249999999975         -0.12170658126180306
10.25499999999975         -0.12272121837924077
10.25749999999975         -0.1237309711220636
10.25999999999975         -0.12473582349074756
10.262499999999749        -0.12573576014822802
10.264999999999747        -0.1267307664160631
10.267499999999746        -0.1277208282704608
10.269999999999746        -0.1287059323381629
10.272499999999745        -0.12968606589220216
10.274999999999745        -0.13066121684752832
10.277499999999744        -0.13163137375650769
10.279999999999744        -0.13259652580430162
10.282499999999743        -0.1335566628041263
10.284999999999743        -0.13451177519239785
10.287499999999742        -0.13546185402376665
10.289999999999742        -0.13640689096604383
10.292499999999741        -0.13734687829502357
10.29499999999974         -0.13828180888920633
10.29749999999974         -0.13921167622442424
10.29999999999974         -0.14013647436837376
10.302499999999739        -0.1410561979750591
10.304999999999739        -0.1419708422791496
10.307499999999738        -0.14288040309025443
10.309999999999738        -0.14378487678711846
10.312499999999737        -0.14468426031174297
10.314999999999737        -0.1455785511634341
10.317499999999736        -0.14646774739278276
10.319999999999736        -0.1473518475955795
10.322499999999737        -0.14823085090666843
10.324999999999736        -0.149104756993739
10.327499999999736        -0.14997356605106948
10.329999999999735        -0.1508372787932124
10.332499999999735        -0.15169589644863377
10.334999999999734        -0.15254942075330702
10.337499999999734        -0.1533978539442647
10.339999999999733        -0.15424119875311007
10.342499999999733        -0.1550794583994943
10.344999999999732        -0.15591263658455884
10.347499999999732        -0.15674073748434933
10.349999999999731        -0.15756376574320113
10.352499999999731        -0.15838172646710202
10.35499999999973         -0.1591946252170324
10.35749999999973         -0.1600024680022878
10.35999999999973         -0.16080526127378486
10.362499999999729        -0.16160301191735557
10.364999999999728        -0.1623957272470297
10.367499999999728        -0.16318341499831066
10.369999999999727        -0.16396608332144544
10.372499999999727        -0.16474374077469248
10.374999999999726        -0.1655163963175888
10.377499999999726        -0.1662840593042199
10.379999999999725        -0.16704673947649423
10.382499999999725        -0.16780444695742366
10.384999999999724        -0.1685571922444149
10.387499999999724        -0.16930498620257056
10.389999999999723        -0.1700478400580047
10.392499999999723        -0.17078576539117396
10.394999999999722        -0.17151877413022623
10.397499999999722        -0.17224687854436896
10.399999999999721        -0.17297009123725957
10.402499999999721        -0.17368842514041888
10.40499999999972         -0.17440189350667015
10.40749999999972         -0.17511050990360585
10.40999999999972         -0.17581428820708217
10.412499999999719        -0.17651324259474555
10.414999999999718        -0.17720738753959048
10.417499999999718        -0.17789673780355172
10.419999999999717        -0.17858130843113176
10.422499999999717        -0.17926111474306483
10.424999999999716        -0.17993617233001988
10.427499999999716        -0.18060649704634318
10.429999999999715        -0.18127210500384128
10.432499999999715        -0.18193301256560712
10.434999999999715        -0.18258923633988947
10.437499999999714        -0.1832407931740072
10.439999999999714        -0.18388770014830957
10.442499999999711        -0.18452997457018247
10.44499999999971         -0.1851676339681065
10.44749999999971         -0.1858006960857578
10.44999999999971         -0.1864291788761654
10.45249999999971         -0.1870531004959156
10.454999999999709        -0.1876724792994098
10.457499999999706        -0.18828733383317442
10.459999999999708        -0.18889768283022673
10.462499999999709        -0.18950354520448917
10.464999999999707        -0.19010494004526413
10.467499999999704        -0.19070188661176501
10.469999999999706        -0.19129440432769926
10.472499999999707        -0.19188251277590865
10.474999999999705        -0.19246623169307034
10.477499999999702        -0.193045580964456
10.479999999999704        -0.193620580618746
10.482499999999705        -0.19419125082290256
10.484999999999703        -0.19475761187710508
10.487499999999702        -0.19531968420974632
10.489999999999702        -0.1958774883724825
10.492499999999703        -0.19643104503534936
10.4949999999997          -0.19698037498193496
10.4974999999997          -0.19752549910461917
10.499999999999702        -0.19806643839986643
10.502499999999701        -0.1986032139635843
10.5049999999997          -0.19913584698654435
10.507499999999698        -0.19966435874986188
10.5099999999997          -0.2001887706205395
10.512499999999699        -0.2007091040470683
10.514999999999699        -0.2012253805550973
10.517499999999696        -0.20173762174315843
10.519999999999698        -0.2022458492784589
10.522499999999699        -0.20275008489272794
10.524999999999697        -0.2032503503781323
10.527499999999694        -0.20374666758325127
10.529999999999696        -0.20423905840911144
10.532499999999697        -0.20472754480528207
10.534999999999695        -0.20521214876603483
10.537499999999692        -0.2056928923265643
10.539999999999694        -0.20616979755926731
10.542499999999695        -0.20664288657008142
10.544999999999693        -0.2071121814948883
10.54749999999969         -0.20757770449597537
10.549999999999692        -0.20803947775855677
10.552499999999693        -0.20849752348735165
10.55499999999969         -0.20895186390322681
10.557499999999688        -0.20940252123989608
10.55999999999969         -0.2098495177406774
10.562499999999691        -0.2102928756553077
10.564999999999689        -0.21073261723681763
10.567499999999686        -0.211168764738466
10.569999999999688        -0.21160134041072576
10.572499999999689        -0.21203036649833032
10.574999999999687        -0.21245586523737572
10.577499999999684        -0.21287785885248126
10.579999999999686        -0.21329636955400164
10.582499999999687        -0.2137114195352952
10.584999999999685        -0.21412303097004845
10.587499999999682        -0.21453122600965652
10.589999999999684        -0.2149360267806527
10.592499999999685        -0.21533745538219345
10.594999999999683        -0.2157355338835975
10.59749999999968         -0.21613028432193723
10.599999999999682        -0.21652172869968067
10.602499999999683        -0.21690988898238325
10.60499999999968         -0.2172947870964348
10.607499999999677        -0.21767644492685445
10.60999999999968         -0.21805488431513634
10.612499999999681        -0.21843012705713982
10.614999999999679        -0.21880219490103692
10.617499999999675        -0.21917110954530233
10.619999999999676        -0.2195368926367531
10.622499999999679        -0.21989956576863318
10.624999999999675        -0.22025915047874595
10.627499999999673        -0.22061566824763798
10.629999999999674        -0.220969140496819
10.632499999999677        -0.22131958858703327
10.634999999999673        -0.22166703381657205
10.63749999999967         -0.22201149741963627
10.639999999999672        -0.22235300056473384
10.642499999999673        -0.22269156435312457
10.644999999999671        -0.22302720981730764
10.647499999999669        -0.22335995791955085
10.64999999999967         -0.22368982955045866
10.652499999999671        -0.22401684552758205
10.654999999999669        -0.22434102659406954
10.657499999999667        -0.2246623934173572
10.659999999999668        -0.2249809665878971
10.66249999999967         -0.22529676661792342
10.664999999999667        -0.2256098139402576
10.667499999999666        -0.22592012890715224
10.669999999999666        -0.22622773178916816
10.672499999999667        -0.22653264277409052
10.674999999999665        -0.22683488196587875
10.677499999999664        -0.22713446938365456
10.679999999999666        -0.22743142496072052
10.682499999999665        -0.22772576854361504
10.684999999999665        -0.22801751989120178
10.687499999999662        -0.22830669867378955
10.689999999999664        -0.2285933244722874
10.692499999999665        -0.228877416777388
10.694999999999663        -0.22915899498878628
10.69749999999966         -0.2294380784144278
10.699999999999662        -0.22971468626978614
10.702499999999663        -0.22998883767717068
10.70499999999966         -0.23026055166506446
10.707499999999659        -0.23052984716749217
10.70999999999966         -0.23079674302341335
10.712499999999661        -0.23106125797614485
10.714999999999659        -0.23132341067281137
10.717499999999657        -0.2315832196638235
10.719999999999658        -0.23184070340237986
10.722499999999659        -0.23209588024399616
10.724999999999657        -0.23234876844606026
10.727499999999655        -0.23259938616741316
10.729999999999656        -0.2328477514679518
10.732499999999657        -0.23309388230825737
10.734999999999655        -0.23333779654924763
10.737499999999653        -0.23357951195185261
10.739999999999654        -0.2338190461767117
10.742499999999655        -0.23405641678389327
10.744999999999653        -0.23429164123263702
10.74749999999965         -0.23452473688111752
10.749999999999652        -0.2347557209862281
10.752499999999653        -0.23498461070338528
10.75499999999965         -0.23521142308635337
10.757499999999649        -0.2354361750870904
10.75999999999965         -0.2356588835556106
10.762499999999651        -0.23587956523986708
10.764999999999649        -0.23609823678565353
10.767499999999647        -0.23631491473652372
10.769999999999648        -0.2365296155337282
10.77249999999965         -0.23674235551616785
10.774999999999647        -0.23695315092036576
10.777499999999645        -0.23716201788045543
10.779999999999646        -0.23736897242818422
10.782499999999647        -0.23757403049293266
10.784999999999645        -0.23777720790175008
10.78749999999964         -0.23797852037940523
10.789999999999644        -0.23817798354845215
10.792499999999645        -0.23837561292930667
10.794999999999643        -0.238571423940343
10.797499999999639        -0.238765431898
10.79999999999964         -0.23895765201690214
10.802499999999643        -0.23914809940999215
10.80499999999964         -0.23933678908867803
10.807499999999637        -0.23952373596299345
10.809999999999638        -0.23970895484176694
10.81249999999964         -0.23989246043280524
10.814999999999637        -0.24007426734308734
10.817499999999635        -0.24025439007897148
10.819999999999636        -0.24043284304641035
10.822499999999637        -0.24060964055117812
10.824999999999635        -0.24078479679910786
10.827499999999633        -0.24095832589634045
10.829999999999634        -0.24113024184958037
10.832499999999635        -0.24130055856636257
10.834999999999633        -0.2414692898553286
10.83749999999963         -0.24163644942651283
10.839999999999632        -0.24180205089163478
10.842499999999633        -0.24196610776440114
10.844999999999631        -0.242128633460817
10.84749999999963         -0.24228964129950462
10.84999999999963         -0.24244914450202815
10.852499999999631        -0.2426071561932283
10.85499999999963         -0.2427636894015624
10.857499999999629        -0.24291875705945354
10.85999999999963         -0.24307237200364382
10.86249999999963         -0.24322454697555623
10.864999999999629        -0.2433752946216626
10.867499999999627        -0.2435246274938568
10.869999999999628        -0.24367255804983512
10.87249999999963         -0.24381909865348103
10.874999999999627        -0.24396426157525633
10.877499999999625        -0.24410805899259824
10.879999999999626        -0.24425050299031992
10.882499999999627        -0.2443916055610173
10.884999999999625        -0.24453137860547983
10.887499999999623        -0.24466983393310732
10.889999999999624        -0.24480698326232933
10.892499999999625        -0.24494283822102922
10.894999999999623        -0.2450774103469731
10.89749999999962         -0.24521071108824238
10.899999999999622        -0.24534275180366952
10.902499999999623        -0.2454735437632773
10.904999999999621        -0.2456030981487217
10.907499999999619        -0.24573142605373943
10.90999999999962         -0.2458585384845957
10.912499999999621        -0.24598444636053696
10.914999999999619        -0.24610916051424564
10.917499999999617        -0.24623269169229867
10.919999999999618        -0.2463550505556269
10.92249999999962         -0.2464762476799771
10.924999999999617        -0.2465962935563774
10.927499999999615        -0.24671519859160457
10.929999999999616        -0.24683297310865138
10.932499999999617        -0.24694962734719825
10.934999999999615        -0.24706517146408477
10.937499999999613        -0.24717961553378456
10.939999999999614        -0.24729296954888028
10.942499999999615        -0.24740524342053916
10.944999999999613        -0.24751644697899255
10.94749999999961         -0.24762658997401457
10.949999999999612        -0.24773568207540167
10.952499999999613        -0.24784373287345376
10.954999999999611        -0.24795075187945642
10.957499999999609        -0.2480567485261633
10.95999999999961         -0.24816173216827916
10.962499999999611        -0.24826571208294324
10.964999999999609        -0.24836869747021367
10.967499999999605        -0.24847069745355188
10.969999999999608        -0.2485717210803075
10.97249999999961         -0.24867177732220197
10.974999999999605        -0.24877087507581463
10.977499999999603        -0.24886902316306725
10.979999999999604        -0.24896623033170848
10.982499999999607        -0.24906250525579846
10.984999999999603        -0.24915785653619302
10.987499999999601        -0.24925229270102825
10.989999999999602        -0.24934582220620355
10.992499999999604        -0.2494384534358644
10.994999999999601        -0.24953019470288554
10.997499999999599        -0.2496210542493526
11                        -0.24971104024705795
11.00219512195122         -0.24978933850382845
11.004820443681819        -0.2498821130613766
11.00787596519181         -0.24998891043413107
11.011361686481187        -0.25010921216856347
11.015277607549942        -0.25024243890715614
11.019623728398084        -0.2503879549001956
11.024400049025616        -0.2505450729191624
11.029606569432534        -0.25071305952151207
11.03524328961882         -0.25089114061324413
11.041310209584505        -0.25107850725288705
11.047807329329576        -0.251274321638419
11.05473464885403         -0.25147772321725714
11.062092168157864        -0.25168783485876667
11.069879887241086        -0.2519037690288156
11.078097806103688        -0.25212463390672
11.08674592474568         -0.25234953938648463
11.095824243167055        -0.2525776029065181
11.105332761367812        -0.2528079550549805
11.115271479347957        -0.25303974490152786
11.12564039710749         -0.25327214501043316
11.136439514646401        -0.25350435609479344
11.147668831964703        -0.25373561127671734
11.159328349062381        -0.2539651799239343
11.17141806593945         -0.2541923710390936
11.183937982595905        -0.25441653618401916
11.196888099031748        -0.2546370719272736
11.210268415246967        -0.2548534218094477
11.224078931241571        -0.25506507782654037
11.238319647015565        -0.25527158143753675
11.252990562568943        -0.25547252410773397
11.268091677901705        -0.25566754740444125
11.283622993013847        -0.2558563426662951
11.299584507905378        -0.2560386502715636
11.3159762225763          -0.256214258534374
11.332798137026602        -0.25638300226079114
11.350050251256281        -0.25654476099904616
11.367732565265353        -0.25669945701998137
11.385845079053803        -0.25684705306492234
11.404387792621645        -0.2569875498987462
11.423360705968872        -0.2571209837058901
11.442763819095473        -0.25724742336648987
11.46259713200147         -0.25736696764879713
11.482860644686848        -0.25747974235251836
11.50355435715161         -0.25758589743585775
11.524678269395759        -0.25768560415682484
11.546232381419292        -0.2577790522569003
11.56821669322221         -0.25786644721246665
11.590631204804515        -0.2579480075765835
11.613475916166196        -0.25802396243076287
11.636750827307267        -0.25809454896344947
11.660455938227727        -0.25816001018897383
11.684591248927564        -0.2582205928178641
11.709156759406792        -0.25827654528663624
11.7341524696654          -0.25832811595254107
11.759578379703393        -0.25837555145627966
11.785434489520773        -0.25841909525342066
11.811720799117538        -0.25845898631317826
11.83843730849369         -0.25849545798136325
11.86558401764922         -0.2585287370026888
11.89316092658414         -0.2585590426962247
11.921168035298443        -0.2585865862766184
11.949605343792133        -0.258611570312759
11.978472852065204        -0.25863418831482404
12.007770560117663        -0.258654624440115
12.037498467949503        -0.2586730533077423
12.067656575560727        -0.2586896399120423
12.098244882951338        -0.25870453962459034
12.129263390121332        -0.25871789827479014
12.160712097070714        -0.2587298522992565
12.192591003799485        -0.2587405289505463
12.224900110307635        -0.25875004655621847
12.257639416595168        -0.25875851481969514
12.290808922662086        -0.2587660351549425
12.324408628508392        -0.2587727010475745
12.358438534134082        -0.2587785984355887
12.392898639539153        -0.258783806103572
12.427788944723615        -0.25878839608482945
12.463109449687458        -0.25879243406651486
12.498860154430686        -0.258795979793437
12.535041058953304        -0.25879908746679636
12.5716521632553          -0.25880180613466086
12.608693467336682        -0.25880418007150563
12.646164971197448        -0.2588062491446254
12.684066674837602        -0.258808049165679
12.722398578257136        -0.2588096122260264
12.761160681456058        -0.25881096701489353
12.800352984434364        -0.2588121391197248
12.839975487192056        -0.25881315130837446
12.880028189729135        -0.2588140237930437
12.920511092045592        -0.25881477447608564
12.961424194141436        -0.2588154191779872
13.002767496016668        -0.25881597184798905
13.04454099767128         -0.2588164447579305
13.086744699105276        -0.2588168486800043
13.129378600318663        -0.25881719304918255
13.172442701311434        -0.258817486111125
13.215937002083583        -0.2588177350564232
13.259861502635124        -0.2588179461420444
13.30421620296605         -0.25881812480085153
13.349001103076354        -0.25881827574006316
13.394216202966044        -0.2588184030295048
13.439861502635125        -0.25881851018047497
13.485937002083586        -0.25881860021602004
13.532442701311432        -0.25881867573337564
13.579378600318663        -0.2588187389592928
13.626744699105279        -0.2588187917989232
13.67454099767128         -0.2588188358788977
13.722767496016663        -0.25881887258518643
13.77142419414144         -0.258818903096283
13.82051109204559         -0.25881892841221815
13.870028189729132        -0.2588189493798574
13.919975487192055        -0.2588189667149069
13.970352984434363        -0.2588189810210044
14.021160681456058        -0.2588189928062429
14.07239857825714         -0.258819002497435
14.124066674837604        -0.25881901045239825
14.176164971197453        -0.2588190169705104
14.228693467336681        -0.25881902230175524
14.2816521632553          -0.25881902665445855
14.335041058953308        -0.25881903020188674
14.388860154430686        -0.258819033087863
14.44310944968746         -0.2588190354315353
14.49778894472362         -0.2588190373314168
14.55289863953916         -0.2588190388687996
14.608438534134088        -0.25881904011063434
14.664408628508399        -0.2588190411119531
14.72080892266209         -0.2588190419179028
14.777639416595171        -0.2588190425654496
14.834900110307638        -0.25881904308480197
14.892591003799485        -0.2588190435005989
14.950712097070719        -0.2588190438328982
15.009263390121335        -0.25881904409799605
15.068244882951342        -0.2588190443091078
15.12765657556073         -0.25881904447692955
15.187498467949503        -0.25881904461010197
15.247770560117662        -0.25881904471559175
15.3084728520652          -0.2588190447990055
15.369605343792127        -0.2588190448648463
15.431168035298441        -0.25881904491672447
15.493160926584135        -0.25881904495752855
15.555584017649213        -0.2588190449895659
15.618437308493684        -0.25881904501467573
15.681720799117533        -0.258819045034321
15.745434489520775        -0.258819045049664
15.80957837970339         -0.2588190450616256
15.8741524696654          -0.2588190450709348
15.939156759406787        -0.2588190450781667
16.004591248927554        -0.2588190450837751
16.070455938227724        -0.2588190450881168
16.13675082730726         -0.2588190450914719
16.2034759161662          -0.25881904509406006
16.270631204804513        -0.25881904509605325
16.338216693222208        -0.2588190450975852
16.406232381419283        -0.2588190450987608
16.47467826939576         -0.25881904509966136
16.543554357151606        -0.2588190451003499
16.612860644686844        -0.2588190451008755
16.68259713200147         -0.258819045101276
16.752763819095478        -0.25881904510158055
16.823360705968867        -0.25881904510181186
16.894387792621643        -0.2588190451019872
16.965845079053803        -0.25881904510211984
17.03773256526535         -0.25881904510222
17.11005025125628         -0.2588190451022956
17.182798137026598        -0.25881904510235243
17.255976222576294        -0.25881904510239506
17.329584507905377        -0.25881904510242715
17.403622993013848        -0.2588190451024511
17.4780916779017          -0.2588190451024691
17.552990562568944        -0.25881904510248244
17.62831964701556         -0.25881904510249243
17.704078931241572        -0.2588190451024998
17.780268415246965        -0.25881904510250536
17.85688809903174         -0.25881904510250936
17.933937982595907        -0.2588190451025124
18.01141806593945         -0.2588190451025147
18.089328349062384        -0.25881904510251624
18.1676688319647          -0.25881904510251746
18.246439514646404        -0.25881904510251835
18.325640397107485        -0.2588190451025189
18.40527147934796         -0.2588190451025195
18.485332761367815        -0.2588190451025198
18.565824243167057        -0.25881904510252
18.646745924745677        -0.2588190451025203
18.72809780610369         -0.2588190451025204
18.809879887241078        -0.2588190451025205
18.892092168157866        -0.2588190451025205
18.974734648854024        -0.25881904510252063
19.05780732932957         -0.25881904510252063
19.141310209584507        -0.25881904510252063
19.225243289618824        -0.25881904510252074
19.309606569432525        -0.25881904510252074
19.394400049025617        -0.25881904510252074
19.479623728398085        -0.25881904510252074
19.565277607549937        -0.25881904510252074
19.651361686481184        -0.25881904510252074
19.73787596519181         -0.25881904510252074
19.824820443681823        -0.25881904510252074
19.91219512195122         -0.25881904510252074
19.999999999999996        -0.25881904510252074


==> Figures/pcp_1d/squared/1d_Fp21.txt <==
0                         -0.2588190451094825
0.08780487804878047       -0.2586148584383709
0.17517955631817597       -0.25841158062301073
0.26212403480818747       -0.25820921824801446
0.348638313518814         -0.2580077774377573
0.43472239245005534       -0.2578072638211437
0.5203762716019118        -0.2576076825658566
0.605599950974384         -0.25740903841690804
0.6903934305674715        -0.2572113357299899
0.7747567103811741        -0.25701457850765785
0.8586897904154923        -0.25681877042252843
0.9421926706704258        -0.2566239148465191
1.025265351145974         -0.25643001487266526
1.1079078318421378        -0.25623707333735757
1.1901201127589174        -0.25604509284101673
1.2719021938963115        -0.2558540757647731
1.3532540752543205        -0.25566402429005936
1.434175756832946         -0.2554749404105508
1.5146672386321867        -0.25528682594580465
1.594728520652042         -0.2550996825539358
1.6743596028925116        -0.2549135117430185
1.7535604853535984        -0.2547283148838968
1.8323311680352996        -0.2545440932166159
1.910671650937616         -0.25436084785854646
1.9885819340605473        -0.25417857981274355
2.0660620174040942        -0.25399728997526366
2.1431119009682567        -0.2538169791431399
2.219731584753033         -0.2536376480173533
2.2959210687584264        -0.25345929720766225
2.371680352984435         -0.25328192723948467
2.447009437431057         -0.2531055385578407
2.5219083220982967        -0.252930131530417
2.59637700698615          -0.25275570644940765
2.67041549209462          -0.252582263535633
2.7440237774237035        -0.2524098029446166
2.8172018629734037        -0.25223832476488955
2.889949748743719         -0.2520678290190692
2.9622674347346485        -0.25189831566960946
3.034154920946194         -0.2517297846204913
3.1056122073783547        -0.25156223571495645
3.176639294031131         -0.2513956687373767
3.2472361809045225        -0.2512300834185967
3.3174028679985295        -0.25106547943439145
3.3871393553131512        -0.25090185640274454
3.456445642848388         -0.25073921388877946
3.525321730604239         -0.2505775514079241
3.5937676185807086        -0.250416868418538
3.6617833067777914        -0.25025716432514034
3.729368795195489         -0.2500984384867607
3.7965240838338037        -0.24994069020548632
3.863249172692733         -0.24978391872833908
3.9295440617722774        -0.2496281232599023
3.9954087510724365        -0.24947330294695708
4.060843240593211         -0.24931945688084647
4.1258475303346005        -0.24916658411228812
4.190421620296608         -0.24901468363202772
4.254565510479226         -0.24886375437745561
4.318279200882462         -0.24871379524472814
4.381562691506312         -0.24856480506674442
4.444415982350778         -0.24841678262987343
4.50683907341586          -0.24826972667331443
4.56883196470156          -0.2481236358709087
4.6303946562078675        -0.24797850886179967
4.691527147934797         -0.2478343442237748
4.752229439882338         -0.24769114047773585
4.812501532050497         -0.24754889611037947
4.872343424439269         -0.24740760953446703
4.931755117048657         -0.24726727913201918
4.990736609878664         -0.24712790322634848
5.04928790292928          -0.24698948008017468
5.107408996200517         -0.2468520079308126
5.165099889692365         -0.2467154849363144
5.2223605834048294        -0.24657990923546033
5.2791910773379085        -0.24644527889456547
5.335591371491605         -0.2463115919414254
5.391561465865916         -0.2461788463637718
5.447101360460842         -0.2460470400799177
5.5022110552763825        -0.2459161710024688
5.556890550312539         -0.24578623695679847
5.611139845569312         -0.24565723576862128
5.664958941046697         -0.24552916517041856
5.718347836744697         -0.2454020229060052
5.771306532663319         -0.24527580663991733
5.82383502880255          -0.24515051403790725
5.875933325162399         -0.24502614269853906
5.92760142174286          -0.24490269019354544
5.978839318543941         -0.2447801540648211
6.029647015565634         -0.24465853183531802
6.0800245128079435        -0.24453782099746274
6.129971810270868         -0.24441801899459756
6.179488907954408         -0.24429912326764358
6.228575805858563         -0.24418113124370885
6.277232503983331         -0.24406404032957935
6.325459002328719         -0.24394784789138171
6.373255300894719         -0.24383255129735856
6.420621399681336         -0.24371814794582317
6.467557298688567         -0.2436046351675629
6.514062997916412         -0.24349201032675358
6.560138497364875         -0.24338027076256052
6.60578379703395          -0.24326941389719958
6.650998896923644         -0.24315943699418424
6.69578379703395          -0.24305033753775082
6.740138497364875         -0.24294211286929498
6.784062997916411         -0.2428347604302424
6.827557298688567         -0.2427282776505853
6.870621399681333         -0.24262266203289679
6.913255300894718         -0.24251791105516723
6.955459002328718         -0.24241402224757297
6.997232503983332         -0.24231099328645633
7.038575805858563         -0.24220882163632093
7.079488907954407         -0.24210750516495816
7.119971810270865         -0.24200704153227637
7.160024512807942         -0.241907428541684
7.199647015565633         -0.24180866420222663
7.238839318543939         -0.2417107462071641
7.27760142174286          -0.24161367285996144
7.315933325162395         -0.2415174421662837
7.353835028802551         -0.2414220523290065
7.391306532663318         -0.2413275017723712
7.428347836744698         -0.2412337887446164
7.464958941046698         -0.24114091195161402
7.50113984556931          -0.24104886998398256
7.53689055031254          -0.2409576615774183
7.572211055276383         -0.2408672856665913
7.607101360460837         -0.24077774148718423
7.641561465865914         -0.24068902782390245
7.675591371491605         -0.24060114443771546
7.70919107733791          -0.2405140906664481
7.74236058340483          -0.24042786616046868
7.775099889692365         -0.24034247082851953
7.807408996200514         -0.24025790494449914
7.8392879029292795        -0.24017416816914777
7.870736609878661         -0.24009126151477236
7.901755117048659         -0.2400091854026418
7.93234342443927          -0.23992794064265957
7.962501532050499         -0.23984752833614395
7.99222943988234          -0.2397679501047896
8.021527147934798         -0.23968920701889554
8.05039465620787          -0.23961130119019533
8.078831964701557         -0.23953423480150962
8.106839073415856         -0.2394580100215017
8.13441598235078          -0.23938262943245014
8.161562691506312         -0.2393080959595205
8.188279200882462         -0.23923441313162347
8.214565510479224         -0.23916158427187306
8.240421620296607         -0.23908961279383092
8.265847530334602         -0.2390185035697507
8.290843240593212         -0.23894826078251716
8.31540875107244          -0.23887888915246236
8.339544061772278         -0.23881039382095387
8.363249172692734         -0.23874278037611638
8.386524083833802         -0.23867605522246832
8.409368795195489         -0.23861022482943064
8.43178330677779          -0.23854529403490796
8.453767618580708         -0.23848127193358734
8.475321730604243         -0.23841816560910647
8.49644564284839          -0.2383559826569021
8.51713935531315          -0.23829473126167364
8.53740286799853          -0.23823442005500423
8.557236180904525         -0.2381750581805779
8.576639294031132         -0.23811665566613904
8.595612207378354         -0.23805922419108316
8.614154920946193         -0.2380027712796995
8.632267434734649         -0.2379473079485873
8.649949748743717         -0.23789284836360983
8.667201862973403         -0.23783940417743316
8.684023777423704         -0.23778698747777016
8.700415492094614         -0.2377356109520135
8.71637700698615          -0.23768528763976993
8.731908322098297         -0.23763603076016063
8.747009437431057         -0.23758785374146096
8.761680352984436         -0.2375407705257607
8.775921068758425         -0.23749479621287325
8.789731584753033         -0.2374499481217022
8.803111900968258         -0.23740624486016446
8.816062017404091         -0.2373636873946115
8.828581934060544         -0.23732230162936735
8.840671650937615         -0.23728211036543767
8.8523311680353           -0.23724313354586776
8.863560485353597         -0.2372053909019423
8.87435960289251          -0.23716890212583092
8.88472852065204          -0.23713368616924005
8.894667238632183         -0.23709976038651343
8.904175756832945         -0.23706713989015848
8.913254075254319         -0.23703583734877698
8.921902193896312         -0.2370058633581634
8.930120112758916         -0.23697722742548
8.937907831842136         -0.23694993946198098
8.945265351145972         -0.23692401155903975
8.952192670670424         -0.2368994597323012
8.958689790415491         -0.23687630523528788
8.964756710381174         -0.23685457505911592
8.970393430567473         -0.23683430137257008
8.975599950974383         -0.23681551979077672
8.980376271601912         -0.23679826657362057
8.984722392450053         -0.23678257517192267
8.988638313518816         -0.23676847254877323
8.992124034808187         -0.23675597601586001
8.995179556318176         -0.2367450911291118
8.997804878048779         -0.23673581114660253
9                         -0.23672811826252446
9.002500000000001         -0.23671945514177647
9.004999999999999         -0.23671056653070027
9.007499999999997         -0.23670150087325206
9.009999999999998         -0.2366922975835414
9.0125                    -0.23668298728106033
9.014999999999997         -0.23667359468759708
9.017499999999993         -0.23666414071309222
9.019999999999996         -0.2366546418342587
9.022499999999997         -0.23664510995449128
9.024999999999993         -0.23663555420011462
9.027499999999991         -0.23662598228137788
9.029999999999992         -0.23661639995431427
9.032499999999995         -0.2366068107356421
9.034999999999991         -0.2365972170834887
9.037499999999989         -0.23658762133886396
9.03999999999999          -0.2365780252145426
9.042499999999992         -0.23656842941970813
9.04499999999999          -0.2365588344912162
9.047499999999987         -0.23654924149365725
9.049999999999988         -0.23653965151191084
9.05249999999999          -0.23653006521152078
9.054999999999987         -0.23652048346287255
9.057499999999985         -0.23651090789160636
9.059999999999986         -0.23650134034881912
9.062499999999988         -0.23649178240684798
9.064999999999985         -0.23648223583777359
9.067499999999985         -0.236472703040637
9.069999999999984         -0.23646318644781295
9.072499999999986         -0.23645368792976532
9.074999999999985         -0.23644420912418165
9.077499999999983         -0.23643475170598383
9.079999999999984         -0.23642531666205469
9.082499999999984         -0.23641590354644837
9.084999999999983         -0.23640651058899034
9.08749999999998          -0.23639713470344614
9.089999999999982         -0.23638777051901844
9.092499999999983         -0.23637840937754473
9.094999999999981         -0.23636903905315998
9.097499999999979         -0.2363596432651307
9.09999999999998          -0.2363502002239934
9.102499999999981         -0.23634068122076218
9.104999999999979         -0.23633104820839113
9.107499999999977         -0.23632125151975925
9.109999999999978         -0.23631123635292822
9.11249999999998          -0.2363009369901447
9.114999999999977         -0.23629027368427194
9.117499999999975         -0.23627989606270136
9.119999999999976         -0.23626877218412473
9.122499999999977         -0.2362576604598752
9.124999999999975         -0.23624666587478502
9.127499999999973         -0.2362359451904172
9.129999999999974         -0.23622471200495296
9.132499999999975         -0.23621353229359124
9.134999999999973         -0.23620246792833144
9.13749999999997          -0.23619130800391958
9.139999999999972         -0.23618033443265188
9.142499999999973         -0.23616943416233074
9.144999999999971         -0.2361589209583899
9.147499999999969         -0.23614863354858284
9.14999999999997          -0.23613846083611748
9.152499999999971         -0.23612835195734075
9.15499999999997          -0.236118266237567
9.157499999999967         -0.23610816656967346
9.159999999999968         -0.23609796252784404
9.16249999999997          -0.23608767547771395
9.164999999999967         -0.23607747644673105
9.167499999999965         -0.23606727358065893
9.169999999999966         -0.23605704688896675
9.172499999999967         -0.23604679550662996
9.174999999999965         -0.23603651439551548
9.177499999999963         -0.23602619329667343
9.179999999999964         -0.23601583244659724
9.182499999999965         -0.2360054323446285
9.184999999999963         -0.23599499366907908
9.18749999999996          -0.2359845173943901
9.189999999999962         -0.23597400382509018
9.192499999999963         -0.23596345107292818
9.194999999999961         -0.23595285507394984
9.197499999999957         -0.2359422099821132
9.199999999999958         -0.2359315077600772
9.202499999999961         -0.23591767836273503
9.204999999999957         -0.23590433914228648
9.207499999999955         -0.2358913856454037
9.209999999999956         -0.23587873083515862
9.21249999999996          -0.23586630215542137
9.214999999999955         -0.23585403874806118
9.217499999999953         -0.2358418889649828
9.219999999999954         -0.23582980999567316
9.222499999999954         -0.23581776751504957
9.224999999999953         -0.2358057337209706
9.227499999999953         -0.23579368570451734
9.229999999999952         -0.23578160557882485
9.232499999999952         -0.23576948040870455
9.234999999999951         -0.23575730086308047
9.237499999999951         -0.235745060228955
9.23999999999995          -0.23573275464738405
9.24249999999995          -0.23572038300835277
9.24499999999995          -0.2357079461101177
9.247499999999949         -0.23569544619974456
9.24999999999995          -0.23568288704926013
9.25249999999995          -0.23567027356926007
9.25499999999995          -0.23565761135573038
9.257499999999949         -0.23564490658850723
9.259999999999948         -0.23563216559423
9.262499999999948         -0.2356193940202029
9.264999999999947         -0.23560659687596694
9.267499999999947         -0.23559377886899063
9.269999999999946         -0.23558094291829265
9.272499999999946         -0.23556808851422495
9.274999999999945         -0.23555522590315642
9.277499999999945         -0.23554234463466364
9.279999999999944         -0.23552942847155345
9.282499999999944         -0.23551647523089336
9.284999999999943         -0.23550346238037462
9.287499999999943         -0.2354903554982576
9.289999999999942         -0.23547710961904939
9.292499999999942         -0.23546366591812604
9.294999999999941         -0.235449950037204
9.29749999999994          -0.23543587019477386
9.29999999999994          -0.235421312630572
9.30249999999994          -0.23540613666519183
9.30499999999994          -0.23539017256263978
9.307499999999939         -0.23537321852012966
9.309999999999938         -0.23535503269678754
9.312499999999938         -0.23533532203927096
9.314999999999937         -0.2353137280817514
9.317499999999937         -0.23528979390001084
9.319999999999936         -0.2352628664014424
9.322499999999936         -0.23523194417926313
9.324999999999935         -0.23519606642846388
9.327499999999935         -0.2351547608273515
9.329999999999934         -0.23510775158040767
9.332499999999934         -0.2350548169209849
9.334999999999933         -0.23499577201664776
9.337499999999933         -0.23493046517930147
9.339999999999932         -0.2348587709105569
9.342499999999932         -0.23478058329274296
9.344999999999931         -0.23469581480292734
9.34749999999993          -0.2346043957664673
9.34999999999993          -0.23450626907735503
9.35249999999993          -0.23440138494524876
9.35499999999993          -0.23428970121168763
9.357499999999929         -0.23417118407502419
9.359999999999928         -0.23404580349639179
9.362499999999928         -0.2339135284609578
9.364999999999927         -0.233774328007664
9.367499999999927         -0.23362817249198575
9.369999999999926         -0.23347502900380365
9.372499999999926         -0.233314856496302
9.374999999999925         -0.23314760688485306
9.377499999999923         -0.23297322621542885
9.379999999999923         -0.23279164948045675
9.382499999999922         -0.23260279499290812
9.384999999999922         -0.23240656490153094
9.387499999999921         -0.2322028455892888
9.38999999999992          -0.23199150119234385
9.39249999999992          -0.23177236648048372
9.39499999999992          -0.231545245985147
9.39749999999992          -0.23130991276222973
9.399999999999919         -0.23106609433955225
9.402499999999918         -0.23082619670768312
9.404999999999918         -0.23057864498063277
9.407499999999917         -0.23032353131816136
9.409999999999917         -0.230060933279586
9.412499999999916         -0.229790917278888
9.414999999999916         -0.22951354138983363
9.417499999999915         -0.22922885866938156
9.419999999999915         -0.22893691574982553
9.422499999999914         -0.22863775071070558
9.424999999999914         -0.22833139619290774
9.427499999999913         -0.22801788292727407
9.429999999999914         -0.22769723760546967
9.432499999999914         -0.22736948017833153
9.434999999999913         -0.22703462722332254
9.437499999999913         -0.2266926956375241
9.439999999999912         -0.2263436999385245
9.442499999999912         -0.22598764912011232
9.444999999999911         -0.22562455022678019
9.447499999999911         -0.22525441217805772
9.44999999999991          -0.22487724262962236
9.45249999999991          -0.22449304449625285
9.45499999999991          -0.22410181969286977
9.457499999999909         -0.22370357306173733
9.459999999999908         -0.22329830890190022
9.462499999999908         -0.22288602724861967
9.464999999999907         -0.22246672774493972
9.467499999999907         -0.2220404136464275
9.469999999999906         -0.22160708810621269
9.472499999999906         -0.2211667502815044
9.474999999999905         -0.22071939930349704
9.477499999999905         -0.22026503833697172
9.479999999999905         -0.2198036706899004
9.482499999999904         -0.2193352958014901
9.484999999999904         -0.21885991328206716
9.487499999999903         -0.21837752700746135
9.489999999999903         -0.21788814110673949
9.492499999999902         -0.21739175587282408
9.494999999999902         -0.21688837184794604
9.497499999999901         -0.21637799393602541
9.4999999999999           -0.2158606273095208
9.5024999999999           -0.21533627327308852
9.5049999999999           -0.21480493337497036
9.507499999999899         -0.2142666135246554
9.509999999999899         -0.21372131985051335
9.512499999999898         -0.21316905453946233
9.514999999999898         -0.21260981996062403
9.517499999999897         -0.21204362278150501
9.519999999999897         -0.2114704698023618
9.522499999999896         -0.21089036379091658
9.524999999999896         -0.21030330761319763
9.527499999999895         -0.20970930835029897
9.529999999999895         -0.2091083731344864
9.532499999999894         -0.2085005049990903
9.534999999999894         -0.20788570702429593
9.537499999999893         -0.20726398647052482
9.539999999999893         -0.20663535064714583
9.542499999999892         -0.20599980280613955
9.544999999999892         -0.20535734633084982
9.547499999999891         -0.20470798892458966
9.54999999999989          -0.204051738559042
9.55249999999989          -0.203388599460225
9.554999999999888         -0.20271857640078544
9.557499999999887         -0.20204167901896997
9.559999999999887         -0.20135791792632554
9.562499999999886         -0.20066730087247972
9.564999999999886         -0.19996983725409623
9.567499999999885         -0.19926554269850116
9.569999999999885         -0.19855443546836637
9.572499999999884         -0.19783653295827336
9.574999999999884         -0.19711185661786404
9.577499999999883         -0.19638043702928518
9.579999999999883         -0.19564231084464112
9.582499999999882         -0.1948975178783043
9.584999999999882         -0.19414610677604277
9.587499999999881         -0.193388140966339
9.58999999999988          -0.19262369652639505
9.59249999999988          -0.19185286031409038
9.59499999999988          -0.19107573692649493
9.59749999999988          -0.19029245614212276
9.599999999999879         -0.1895031725189156
9.602499999999878         -0.18870758120580644
9.604999999999878         -0.18790511836112953
9.60749999999988          -0.18709585855529248
9.609999999999879         -0.1862798691843671
9.612499999999878         -0.18545721021996533
9.614999999999878         -0.18462793627926188
9.617499999999877         -0.1837920986389477
9.619999999999877         -0.18294974452459073
9.622499999999876         -0.18210091630463685
9.624999999999876         -0.18124565330880857
9.627499999999875         -0.18038399361399848
9.629999999999875         -0.17951597308521394
9.632499999999874         -0.17864162434676928
9.634999999999874         -0.1777609784393543
9.637499999999873         -0.17687406646024384
9.639999999999873         -0.1759809184356338
9.642499999999872         -0.1750815621413122
9.644999999999872         -0.17417602465969537
9.647499999999871         -0.17326433393012228
9.64999999999987          -0.17234651750726782
9.65249999999987          -0.17142260128065057
9.65499999999987          -0.1704926109725089
9.65749999999987          -0.16955657363529253
9.659999999999869         -0.168614516333193
9.662499999999868         -0.16766646479371847
9.664999999999868         -0.16671244487314021
9.667499999999867         -0.1657524840254001
9.669999999999867         -0.1647866099315176
9.672499999999866         -0.16381484910517433
9.674999999999866         -0.16283722834284908
9.677499999999865         -0.1618537761795734
9.679999999999865         -0.16086452148241653
9.682499999999864         -0.15986949202433628
9.684999999999864         -0.1588687159295559
9.687499999999863         -0.1578622231257806
9.689999999999863         -0.15685004391212623
9.692499999999862         -0.15583220751014304
9.694999999999862         -0.15480874351080262
9.697499999999861         -0.15377968332893122
9.69999999999986          -0.15274505875201383
9.70249999999986          -0.15170490047377722
9.70499999999986          -0.15065923954645366
9.70749999999986          -0.14960810884087836
9.709999999999859         -0.14855154158003595
9.712499999999858         -0.14748956985829406
9.714999999999858         -0.14642222610118164
9.717499999999857         -0.1453495445333433
9.719999999999857         -0.14427155969922387
9.722499999999856         -0.14318830496980164
9.724999999999856         -0.14209981401159713
9.727499999999855         -0.14100612226449838
9.729999999999855         -0.13990726545137602
9.732499999999852         -0.13880327807394366
9.734999999999852         -0.13769419489320242
9.737499999999851         -0.13658005241988522
9.739999999999851         -0.13546088741542445
9.74249999999985          -0.13433673537933952
9.74499999999985          -0.13320763204510777
9.74749999999985          -0.13207361488804675
9.749999999999849         -0.13093472162201208
9.752499999999849         -0.1297909886832218
9.754999999999848         -0.1286424527489427
9.757499999999848         -0.12748915227170227
9.759999999999847         -0.12633112598023538
9.762499999999847         -0.12516841136945442
9.764999999999846         -0.12400104625553834
9.767499999999846         -0.12282907035237793
9.769999999999845         -0.12165252379278477
9.772499999999845         -0.12047144564294186
9.774999999999844         -0.11928587551780565
9.777499999999844         -0.11809585522749226
9.779999999999843         -0.11690142734752103
9.782499999999843         -0.11570263379056787
9.784999999999842         -0.11449951752312595
9.787499999999843         -0.11329212432865368
9.789999999999843         -0.11208050147670816
9.792499999999842         -0.11086469640852005
9.794999999999842         -0.10964475862314293
9.797499999999841         -0.10842074163485037
9.79999999999984          -0.10719270162809492
9.80249999999984          -0.10596114963291474
9.80499999999984          -0.10472554009105849
9.80749999999984          -0.10348593064081177
9.809999999999839         -0.10224237725547845
9.812499999999838         -0.1009949336916658
9.814999999999838         -0.09974365263584119
9.817499999999837         -0.09848858683059455
9.819999999999837         -0.09722978822272488
9.822499999999836         -0.09596730710083333
9.824999999999836         -0.09470119318163865
9.827499999999835         -0.09343149668221308
9.829999999999835         -0.09215826742282339
9.832499999999834         -0.09088155392247552
9.834999999999834         -0.08960140444446502
9.837499999999833         -0.08831786803257999
9.839999999999833         -0.08703099358339264
9.842499999999832         -0.08574082891305831
9.844999999999832         -0.08444742177605431
9.847499999999831         -0.08315082087818254
9.849999999999831         -0.0818510749281894
9.85249999999983          -0.08054823168467395
9.85499999999983          -0.07924233895792814
9.85749999999983          -0.07793344560888685
9.859999999999829         -0.0766216005864676
9.862499999999828         -0.07530685196025018
9.864999999999828         -0.07398924791246737
9.867499999999827         -0.07266883772942756
9.869999999999827         -0.07134567082850168
9.872499999999826         -0.0700197957799426
9.874999999999826         -0.0686912612940852
9.877499999999825         -0.06736011720995547
9.879999999999825         -0.0660264135140713
9.882499999999824         -0.06469019935318263
9.884999999999824         -0.06335152402038408
9.887499999999823         -0.06201043794437569
9.889999999999823         -0.0606669917010662
9.892499999999822         -0.05932123501791171
9.894999999999822         -0.05797321776175853
9.897499999999821         -0.056622990931458214
9.899999999999821         -0.05527060566246656
9.90249999999982          -0.053916112222764434
9.90499999999982          -0.05255956100475658
9.90749999999982          -0.051201003523533024
9.909999999999817         -0.049840491414217085
9.912499999999817         -0.04847807541911943
9.914999999999816         -0.047113806385849166
9.917499999999816         -0.04574773627346807
9.919999999999815         -0.044379917142262075
9.922499999999815         -0.04301040013176626
9.924999999999814         -0.04163923646748727
9.927499999999814         -0.04026647847753455
9.929999999999813         -0.03889217857481981
9.932499999999813         -0.037516388226039525
9.934999999999812         -0.03613915897012923
9.937499999999812         -0.03476054344883641
9.939999999999811         -0.03338059438225342
9.94249999999981          -0.03199936352992773
9.94499999999981          -0.0306169027256083
9.94749999999981          -0.029233264926888554
9.94999999999981          -0.027848503186755347
9.952499999999809         -0.026462669610050588
9.954999999999808         -0.025075816411589742
9.957499999999808         -0.023687996992899776
9.959999999999807         -0.022299264915586325
9.962499999999807         -0.020909672859929278
9.964999999999808         -0.019519273717681786
9.967499999999808         -0.018128121708709633
9.969999999999807         -0.016736271367211328
9.972499999999807         -0.015343776515137538
9.974999999999806         -0.013950691407843314
9.977499999999806         -0.012557071911161378
9.979999999999805         -0.01116297452000877
9.982499999999805         -0.009768455368865737
9.984999999999804         -0.008373571459383096
9.987499999999804         -0.006978381930682873
9.989999999999803         -0.005582947143390485
9.992499999999803         -0.0041873277645392585
9.994999999999802         -0.0027915861233771514
9.997499999999802         -0.0013957876268404453
9.999999999999801         9.762700137264952E-12
10.0024999999998          0.0013957876463654194
10.0049999999998          0.002791586142900998
10.0074999999998          0.0041873277840612615
10.009999999999799        0.005582947162909845
10.012499999999799        0.0069783819501988455
10.014999999999798        0.008373571478895267
10.017499999999798        0.009768455388372687
10.019999999999797        0.011162974539510491
10.022499999999797        0.012557071930656251
10.024999999999796        0.013950691427331362
10.027499999999796        0.015343776534617779
10.029999999999795        0.016736271386682468
10.032499999999795        0.018128121728171166
10.034999999999794        0.01951927373713311
10.037499999999794        0.020909672879369793
10.039999999999793        0.02229926493501459
10.042499999999793        0.023687997012316137
10.044999999999792        0.02507581643099299
10.047499999999792        0.026462669629439817
10.049999999999791        0.027848503206130002
10.05249999999979         0.029233264946247547
10.05499999999979         0.030616902744951033
10.05749999999979         0.031999363549253756
10.059999999999789        0.033380594401561714
10.062499999999789        0.034760543468126036
10.064999999999788        0.03613915898939987
10.067499999999788        0.03751638824529062
10.069999999999787        0.03889217859405003
10.072499999999787        0.040266478496743086
10.074999999999786        0.041639236486673996
10.077499999999786        0.043010400150930383
10.079999999999785        0.044379917161402126
10.082499999999785        0.04574773629258384
10.084999999999784        0.047113806404940325
10.087499999999782        0.048478075438183915
10.089999999999781        0.0498404914332548
10.09249999999978         0.051201003542544456
10.09499999999978         0.05255956102374059
10.09749999999978         0.05391611224171913
10.09999999999978         0.05527060568139226
10.102499999999779        0.05662299095035464
10.104999999999778        0.057973217780623316
10.107499999999778        0.059321235036744885
10.109999999999777        0.06066699171986805
10.112499999999777        0.06201043796314473
10.114999999999776        0.06335152403911934
10.117499999999776        0.06469019937188365
10.119999999999775        0.06602641353273751
10.122499999999775        0.06736011722858569
10.124999999999774        0.0686912613126792
10.127499999999774        0.07001979579849887
10.129999999999773        0.07134567084702065
10.132499999999773        0.07266883774790826
10.134999999999772        0.07398924793090902
10.137499999999772        0.0753068519786523
10.139999999999771        0.076621600604829
10.142499999999771        0.0779334456272067
10.144999999999772        0.07924233897620708
10.147499999999772        0.08054823170290953
10.149999999999771        0.08185107494638151
10.15249999999977         0.0831508208963316
10.15499999999977         0.08444742179415826
10.15749999999977         0.08574082893111724
10.15999999999977         0.08703099360140527
10.162499999999769        0.08831786805054577
10.164999999999768        0.08960140446238272
10.167499999999768        0.09088155394034679
10.169999999999767        0.09215826744064624
10.172499999999767        0.09343149669998586
10.174999999999766        0.09470119319936103
10.177499999999766        0.09596730711850683
10.179999999999765        0.09722978824034725
10.182499999999765        0.09848858684816465
10.184999999999764        0.09974365265335822
10.187499999999764        0.10099493370912996
10.189999999999763        0.10224237727288887
10.192499999999763        0.10348593065816866
10.194999999999762        0.10472554010836103
10.197499999999762        0.10596114965016142
10.199999999999761        0.1071927016452856
10.20249999999976         0.10842074165198291
10.20499999999976         0.10964475864021785
10.20749999999976         0.11086469642553759
10.20999999999976         0.11208050149366715
10.212499999999759        0.11329212434555366
10.214999999999758        0.11449951753996578
10.217499999999758        0.11570263380734748
10.219999999999757        0.11690142736423861
10.222499999999757        0.1180958552441484
10.224999999999756        0.11928587553440022
10.227499999999756        0.12047144565947254
10.229999999999755        0.12165252380925232
10.232499999999755        0.12282907036878216
10.234999999999754        0.12400104627187808
10.237499999999754        0.1251684113857303
10.239999999999753        0.12633112599644436
10.242499999999753        0.12748915228784694
10.244999999999752        0.12864245276502004
10.247499999999752        0.12979098869923186
10.249999999999751        0.1309347216379538
10.25249999999975         0.13207361490392008
10.25499999999975         0.1332076320609119
10.25749999999975         0.13433673539507418
10.25999999999975         0.13546088743108903
10.262499999999749        0.1365800524354805
10.264999999999747        0.13769419490872617
10.267499999999746        0.13880327808939505
10.269999999999746        0.13990726546675697
10.272499999999745        0.1410061222798065
10.274999999999745        0.14209981402683425
10.277499999999744        0.14318830498496282
10.279999999999744        0.144271559714312
10.282499999999743        0.14534954454835666
10.284999999999743        0.14642222611611896
10.287499999999742        0.14748956987315825
10.289999999999742        0.14855154159482364
10.292499999999741        0.14960810885558892
10.29499999999974         0.15065923956108748
10.29749999999974         0.15170490048833327
10.29999999999974         0.1527450587664936
10.302499999999739        0.15377968334333306
10.304999999999739        0.15480874352512417
10.307499999999738        0.1558322075243864
10.309999999999738        0.15685004392629068
10.312499999999737        0.15786222313986525
10.314999999999737        0.15886871594356045
10.317499999999736        0.15986949203825931
10.319999999999736        0.16086452149625843
10.322499999999737        0.1618537761933331
10.324999999999736        0.1628372283565285
10.327499999999736        0.16381484911877042
10.329999999999735        0.16478660994503078
10.332499999999735        0.16575248403883178
10.334999999999734        0.16671244488648684
10.337499999999734        0.1676664648069813
10.339999999999733        0.16861451634637167
10.342499999999733        0.16955657364838592
10.344999999999732        0.17049261098551816
10.347499999999732        0.17142260129357345
10.349999999999731        0.17234651752010394
10.352499999999731        0.1732643339428738
10.35499999999973         0.17417602467235876
10.35749999999973         0.17508156215388992
10.35999999999973         0.1759809184481251
10.362499999999729        0.17687406647264795
10.364999999999728        0.17776097845166947
10.367499999999728        0.17864162435899525
10.369999999999727        0.17951597309735162
10.372499999999727        0.18038399362604843
10.374999999999726        0.18124565332077003
10.377499999999726        0.18210091631650782
10.379999999999725        0.18294974453637208
10.382499999999725        0.18379209865063773
10.384999999999724        0.18462793629086283
10.387499999999724        0.185457210231475
10.389999999999723        0.1862798691957869
10.392499999999723        0.18709585856662042
10.394999999999722        0.18790511837236407
10.397499999999722        0.18870758121694958
10.399999999999721        0.18950317252996846
10.402499999999721        0.190292456153083
10.40499999999972         0.19107573693736143
10.40749999999972         0.19185286032486243
10.40999999999972         0.19262369653707662
10.412499999999719        0.19338814097692797
10.414999999999718        0.19414610678653613
10.417499999999718        0.1948975178887046
10.419999999999717        0.19564231085494746
10.422499999999717        0.19638043703949767
10.424999999999716        0.19711185662798134
10.427499999999716        0.19783653296829676
10.429999999999715        0.19855443547829432
10.432499999999715        0.19926554270833574
10.434999999999715        0.19996983726383424
10.437499999999714        0.20066730088212298
10.439999999999714        0.20135791793587499
10.442499999999711        0.20204167902842368
10.44499999999971         0.20271857641014165
10.44749999999971         0.20338859946948432
10.44999999999971         0.20405173856820538
10.45249999999971         0.20470798893365827
10.454999999999709        0.20535734633981922
10.457499999999706        0.20599980281501254
10.459999999999708        0.20663535065592342
10.462499999999709        0.20726398647920577
10.464999999999707        0.20788570703287867
10.467499999999704        0.2085005050075759
10.469999999999706        0.20910837314287445
10.472499999999707        0.20970930835858956
10.474999999999705        0.21030330762139085
10.477499999999702        0.21089036379901088
10.479999999999704        0.21147046981035922
10.482499999999705        0.21204362278940556
10.484999999999703        0.2126098199684276
10.487499999999702        0.21316905454716706
10.489999999999702        0.21372131985811949
10.492499999999703        0.21426661353216275
10.4949999999997          0.21480493338237844
10.4974999999997          0.21533627328039953
10.499999999999702        0.21586062731673136
10.502499999999701        0.21637799394313975
10.5049999999997          0.21688837185496018
10.507499999999698        0.2173917558797401
10.5099999999997          0.21788814111355595
10.512499999999699        0.21837752701418056
10.514999999999699        0.21885991328868742
10.517499999999696        0.2193352958080119
10.519999999999698        0.21980367069632234
10.522499999999699        0.2202650383432966
10.524999999999697        0.22071939930972123
10.527499999999694        0.22116675028762814
10.529999999999696        0.2216070881122394
10.532499999999697        0.22204041365235586
10.534999999999695        0.2224667277507702
10.537499999999692        0.22288602725434908
10.539999999999694        0.2232983089075289
10.542499999999695        0.22370357306726932
10.544999999999693        0.22410181969830015
10.54749999999969         0.22449304450158555
10.549999999999692        0.22487724263485656
10.552499999999693        0.22525441218319414
10.55499999999969         0.22562455023181713
10.557499999999688        0.2259876491250476
10.55999999999969         0.22634369994336173
10.562499999999691        0.22669269564226363
10.564999999999689        0.22703462722796144
10.567499999999686        0.2273694801828753
10.569999999999688        0.22769723760991606
10.572499999999689        0.22801788293162048
10.574999999999687        0.22833139619715426
10.577499999999684        0.22863775071485465
10.579999999999686        0.228936915753878
10.582499999999687        0.22922885867333356
10.584999999999685        0.22951354139368915
10.587499999999682        0.22979091728264314
10.589999999999684        0.2300609332832442
10.592499999999685        0.2303235313217215
10.594999999999683        0.23057864498409578
10.59749999999968         0.2308261967110459
10.599999999999682        0.23106609434281813
10.602499999999683        0.23130991276539611
10.60499999999968         0.23154524598821505
10.607499999999677        0.2317723664834564
10.60999999999968         0.2319915011952173
10.612499999999681        0.23220284559206628
10.614999999999679        0.23240656490421058
10.617499999999675        0.23260279499549055
10.619999999999676        0.23279164948294165
10.622499999999679        0.23297322621781646
10.624999999999675        0.23314760688714242
10.627499999999673        0.23331485649849637
10.629999999999674        0.23347502900589906
10.632499999999677        0.23362817249398365
10.634999999999673        0.2337743280095649
10.63749999999967         0.23391352846276273
10.639999999999672        0.23404580349809964
10.642499999999673        0.2341711840766366
10.644999999999671        0.23428970121320422
10.647499999999669        0.2344013849466679
10.64999999999967         0.23450626907867972
10.652499999999671        0.23460439576769695
10.654999999999669        0.23469581480406057
10.657499999999667        0.23478058329378623
10.659999999999668        0.23485877091150534
10.66249999999967         0.23493046518016228
10.664999999999667        0.23499577201741811
10.667499999999666        0.23505481692166766
10.669999999999666        0.2351077515810035
10.672499999999667        0.2351547608278665
10.674999999999665        0.23519606642890048
10.677499999999664        0.23523194417962565
10.679999999999666        0.23526286640173957
10.682499999999665        0.23528979390026106
10.684999999999665        0.23531372808196405
10.687499999999662        0.2353353220394549
10.689999999999664        0.2353550326969475
10.692499999999665        0.23537321852027326
10.694999999999663        0.23539017256276776
10.69749999999966         0.23540613666531118
10.699999999999662        0.23542131263068009
10.702499999999663        0.23543587019487777
10.70499999999966         0.2354499500373021
10.707499999999659        0.23546366591821896
10.70999999999966         0.23547710961914042
10.712499999999661        0.23549035549834368
10.714999999999659        0.23550346238045708
10.717499999999657        0.23551647523097197
10.719999999999658        0.23552942847162586
10.722499999999659        0.23554234463473173
10.724999999999657        0.23555522590322014
10.727499999999655        0.23556808851428315
10.729999999999656        0.23558094291834458
10.732499999999657        0.23559377886903557
10.734999999999655        0.23560659687600274
10.737499999999653        0.23561939402023133
10.739999999999654        0.23563216559425043
10.742499999999655        0.23564490658851672
10.744999999999653        0.23565761135573263
10.74749999999965         0.23567027356925196
10.749999999999652        0.23568288704924248
10.752499999999653        0.2356954461997189
10.75499999999965         0.23570794611008175
10.757499999999649        0.2357203830083087
10.75999999999965         0.23573275464732904
10.762499999999651        0.23574506022889283
10.764999999999649        0.23575730086301402
10.767499999999647        0.23576948040863158
10.769999999999648        0.23578160557874814
10.77249999999965         0.2357936857044372
10.774999999999647        0.23580573372089125
10.777499999999645        0.2358177675149731
10.779999999999646        0.2358298099956009
10.782499999999647        0.23584188896492048
10.784999999999645        0.23585403874800753
10.78749999999964         0.23586630215538398
10.789999999999644        0.23587873083514255
10.792499999999645        0.23589138564540998
10.794999999999643        0.23590433914232226
10.797499999999639        0.23591767836280414
10.79999999999964         0.2359315077601857
10.802499999999643        0.23594220998226328
10.80499999999964         0.23595285507414782
10.807499999999637        0.2359634510731737
10.809999999999638        0.23597400382539138
10.81249999999964         0.2359845173947485
10.814999999999637        0.2359949936694923
10.817499999999635        0.236005432345095
10.819999999999636        0.23601583244711347
10.822499999999637        0.23602619329723207
10.824999999999635        0.23603651439610468
10.827499999999633        0.23604679550723046
10.829999999999634        0.23605704688956394
10.832499999999635        0.23606727358121707
10.834999999999633        0.23607747644721208
10.83749999999963         0.2360876754780704
10.839999999999632        0.23609796252802082
10.842499999999633        0.23610816656965192
10.844999999999631        0.2361182662373222
10.84749999999963         0.2361283519569319
10.84999999999963         0.23613846083559162
10.852499999999631        0.23614863354797488
10.85499999999963         0.23615892095772728
10.857499999999629        0.23616943416163655
10.85999999999963         0.23618033443192585
10.86249999999963         0.23619130800318633
10.864999999999629        0.2362024679276925
10.867499999999627        0.23621353229298436
10.869999999999628        0.23622471200438266
10.87249999999963         0.23623594518991348
10.874999999999627        0.2362466658743811
10.877499999999625        0.23625766045963795
10.879999999999626        0.23626877218404455
10.882499999999627        0.23627989606281374
10.884999999999625        0.23629027368408803
10.887499999999623        0.23630093699022925
10.889999999999624        0.23631123635320775
10.892499999999625        0.23632125152017627
10.894999999999623        0.23633104820889356
10.89749999999962         0.23634068122131563
10.899999999999622        0.23635020022456588
10.902499999999623        0.23635964326570075
10.904999999999621        0.23636903905370685
10.907499999999619        0.23637840937805726
10.90999999999962         0.23638777051949145
10.912499999999621        0.2363971347038682
10.914999999999619        0.23640651058936363
10.917499999999617        0.2364159035467725
10.919999999999618        0.23642531666233024
10.92249999999962         0.23643475170621028
10.924999999999617        0.23644420912436362
10.927499999999615        0.2364536879299059
10.929999999999616        0.23646318644791656
10.932499999999617        0.23647270304070891
10.934999999999615        0.2364822358378185
10.937499999999613        0.2364917824068704
10.939999999999614        0.23650134034881778
10.942499999999615        0.23651090789158863
10.944999999999613        0.23652048346284027
10.94749999999961         0.23653006521147887
10.949999999999612        0.23653965151185896
10.952499999999613        0.23654924149359952
10.954999999999611        0.23655883449115464
10.957499999999609        0.2365684294196486
10.95999999999961         0.23657802521448312
10.962499999999611        0.23658762133880726
10.964999999999609        0.23659721708343426
10.967499999999605        0.2366068107355915
10.969999999999608        0.2366163999542717
10.97249999999961         0.23662598228134238
10.974999999999605        0.2366355542000853
10.977499999999603        0.2366451099544681
10.979999999999604        0.23665464183424306
10.982499999999607        0.23666414071308217
10.984999999999603        0.23667359468759613
10.987499999999601        0.23668298728106246
10.989999999999602        0.2366922975835554
10.992499999999604        0.23670150087326847
10.994999999999601        0.23671056653072292
10.997499999999599        0.23671945514180553
11                        0.23672811826255974
11.00219512195122         0.23673581114664144
11.004820443681819        0.23674509112915335
11.00787596519181         0.23675597601590767
11.011361686481187        0.2367684725488254
11.015277607549942        0.2367825751719777
11.019623728398084        0.2367982665736791
11.024400049025616        0.23681551979083765
11.029606569432534        0.23683430137263425
11.03524328961882         0.2368545750591782
11.041310209584505        0.2368763052353511
11.047807329329576        0.2368994597323624
11.05473464885403         0.2369240115590958
11.062092168157864        0.23694993946203585
11.069879887241086        0.2369772274255328
11.078097806103688        0.23700586335821083
11.08674592474568         0.23703583734882033
11.095824243167055        0.23706713989019915
11.105332761367812        0.23709976038655187
11.115271479347957        0.23713368616927757
11.12564039710749         0.23716890212586694
11.136439514646401        0.23720539090197798
11.147668831964703        0.23724313354590265
11.159328349062381        0.23728211036547361
11.17141806593945         0.23732230162940318
11.183937982595905        0.2373636873946474
11.196888099031748        0.23740624486019904
11.210268415246967        0.23744994812173703
11.224078931241571        0.2374947962129078
11.238319647015565        0.23754077052579317
11.252990562568943        0.23758785374149172
11.268091677901705        0.23763603076019202
11.283622993013847        0.23768528763980207
11.299584507905378        0.23773561095204374
11.3159762225763          0.23778698747779883
11.332798137026602        0.2378394041774612
11.350050251256281        0.23789284836363803
11.367732565265353        0.23794730794861485
11.385845079053803        0.238002771279725
11.404387792621645        0.23805922419110884
11.423360705968872        0.2381166556661629
11.442763819095473        0.23817505818060136
11.46259713200147         0.2382344200550274
11.482860644686848        0.238294731261695
11.50355435715161         0.23835598265692343
11.524678269395759        0.23841816560912743
11.546232381419292        0.2384812719336075
11.56821669322221         0.23854529403492603
11.590631204804515        0.23861022482944969
11.613475916166196        0.23867605522248803
11.636750827307267        0.23874278037613478
11.660455938227727        0.2388103938209714
11.684591248927564        0.23887888915247993
11.709156759406792        0.2389482607825331
11.7341524696654          0.2390185035697673
11.759578379703393        0.2390896127938447
11.785434489520773        0.23916158427188852
11.811720799117538        0.23923441313163735
11.83843730849369         0.23930809595953467
11.86558401764922         0.23938262943246366
11.89316092658414         0.23945801002151432
11.921168035298443        0.23953423480152397
11.949605343792133        0.2396113011902064
11.978472852065204        0.23968920701890764
12.007770560117663        0.23976795010480098
12.037498467949503        0.2398475283361549
12.067656575560727        0.2399279406426701
12.098244882951338        0.2400091854026526
12.129263390121332        0.24009126151478213
12.160712097070714        0.24017416816915785
12.192591003799485        0.24025790494450702
12.224900110307635        0.2403424708285281
12.257639416595168        0.24042786616047637
12.290808922662086        0.24051409066645527
12.324408628508392        0.24060114443772443
12.358438534134082        0.24068902782391224
12.392898639539153        0.24077774148719086
12.427788944723615        0.24086728566659912
12.463109449687458        0.24095766157742401
12.498860154430686        0.241048869983988
12.535041058953304        0.24114091195161802
12.5716521632553          0.2412337887446212
12.608693467336682        0.24132750177237539
12.646164971197448        0.24142205232901026
12.684066674837602        0.241517442166288
12.722398578257136        0.2416136728599654
12.761160681456058        0.24171074620716781
12.800352984434364        0.24180866420222968
12.839975487192056        0.24190742854168773
12.880028189729135        0.24200704153227923
12.920511092045592        0.24210750516496057
12.961424194141436        0.24220882163632348
13.002767496016668        0.2423109932864615
13.04454099767128         0.2424140222475764
13.086744699105276        0.24251791105516804
13.129378600318663        0.24262266203290092
13.172442701311434        0.24272827765058894
13.215937002083583        0.24283476043024257
13.259861502635124        0.24294211286929698
13.30421620296605         0.24305033753775412
13.349001103076354        0.24315943699418582
13.394216202966044        0.24326941389720344
13.439861502635125        0.24338027076256513
13.485937002083586        0.2434920103267561
13.532442701311432        0.2436046351675634
13.579378600318663        0.24371814794582647
13.626744699105279        0.24383255129736084
13.67454099767128         0.24394784789138407
13.722767496016663        0.2440640403295814
13.77142419414144         0.24418113124370938
13.82051109204559         0.2442991232676451
13.870028189729132        0.24441801899460017
13.919975487192055        0.24453782099746219
13.970352984434363        0.2446585318353185
14.021160681456058        0.24478015406482273
14.07239857825714         0.24490269019354807
14.124066674837604        0.24502614269853842
14.176164971197453        0.24515051403790858
14.228693467336681        0.24527580663991672
14.2816521632553          0.24540202290600524
14.335041058953308        0.24552916517041742
14.388860154430686        0.2456572357686213
14.44310944968746         0.24578623695680205
14.49778894472362         0.2459161710024684
14.55289863953916         0.24604704007991676
14.608438534134088        0.24617884636377518
14.664408628508399        0.24631159194142674
14.72080892266209         0.24644527889456588
14.777639416595171        0.24657990923546272
14.834900110307638        0.2467154849363148
14.892591003799485        0.24685200793081236
14.950712097070719        0.24698948008017563
15.009263390121335        0.24712790322634837
15.068244882951342        0.24726727913202082
15.12765657556073         0.24740760953446916
15.187498467949503        0.2475488961103774
15.247770560117662        0.24769114047773816
15.3084728520652          0.2478343442237751
15.369605343792127        0.24797850886179987
15.431168035298441        0.2481236358709104
15.493160926584135        0.24826972667331293
15.555584017649213        0.24841678262987443
15.618437308493684        0.24856480506674547
15.681720799117533        0.24871379524472806
15.745434489520775        0.2488637543774551
15.80957837970339         0.24901468363202892
15.8741524696654          0.24916658411228926
15.939156759406787        0.2493194568808457
16.004591248927554        0.2494733029469572
16.070455938227724        0.2496281232599027
16.13675082730726         0.2497839187283402
16.2034759161662          0.24994069020548837
16.270631204804513        0.2500984384867634
16.338216693222208        0.2502571643251398
16.406232381419283        0.2504168684185404
16.47467826939576         0.2505775514079236
16.543554357151606        0.2507392138887826
16.612860644686844        0.2509018564027456
16.68259713200147         0.2510654794343902
16.752763819095478        0.25123008341859415
16.823360705968867        0.2513956687373772
16.894387792621643        0.25156223571495645
16.965845079053803        0.2517297846204922
17.03773256526535         0.25189831566961074
17.11005025125628         0.25206782901906927
17.182798137026598        0.2522383247648907
17.255976222576294        0.2524098029446174
17.329584507905377        0.25258226353563346
17.403622993013848        0.25275570644940876
17.4780916779017          0.2529301315304184
17.552990562568944        0.25310553855783957
17.62831964701556         0.253281927239485
17.704078931241572        0.25345929720766247
17.780268415246965        0.2536376480173539
17.85688809903174         0.25381697914313994
17.933937982595907        0.25399728997526405
18.01141806593945         0.2541785798127444
18.089328349062384        0.25436084785854857
18.1676688319647          0.25454409321661725
18.246439514646404        0.2547283148838969
18.325640397107485        0.2549135117430201
18.40527147934796         0.25509968255393695
18.485332761367815        0.255286825945806
18.565824243167057        0.2554749404105507
18.646745924745677        0.25566402429006024
18.72809780610369         0.2558540757647739
18.809879887241078        0.25604509284101784
18.892092168157866        0.2562370733373579
18.974734648854024        0.2564300148726669
19.05780732932957         0.25662391484652025
19.141310209584507        0.2568187704225296
19.225243289618824        0.2570145785076571
19.309606569432525        0.2572113357299914
19.394400049025617        0.25740903841690754
19.479623728398085        0.25760768256585775
19.565277607549937        0.2578072638211442
19.651361686481184        0.2580077774377565
19.73787596519181         0.2582092182480138
19.824820443681823        0.25841158062301167
19.91219512195122         0.25861485843836884
19.999999999999996        0.25881904510948267


==> Figures/pcp_1d/squared/1d_Fp210.txt <==
0                         -0.25881904510252074
0.08780487804878047       -0.25881904510252074
0.17517955631817597       -0.25881904510252074
0.26212403480818747       -0.25881904510252074
0.348638313518814         -0.25881904510252074
0.43472239245005534       -0.25881904510252074
0.5203762716019118        -0.2588190451025207
0.605599950974384         -0.2588190451025207
0.6903934305674715        -0.2588190451025207
0.7747567103811741        -0.2588190451025207
0.8586897904154923        -0.2588190451025207
0.9421926706704258        -0.25881904510252063
1.025265351145974         -0.2588190451025206
1.1079078318421378        -0.2588190451025206
1.1901201127589174        -0.25881904510252046
1.2719021938963115        -0.2588190451025204
1.3532540752543205        -0.25881904510252024
1.434175756832946         -0.25881904510252
1.5146672386321867        -0.2588190451025198
1.594728520652042         -0.25881904510251946
1.6743596028925116        -0.258819045102519
1.7535604853535984        -0.2588190451025183
1.8323311680352996        -0.25881904510251746
1.910671650937616         -0.25881904510251624
1.9885819340605473        -0.25881904510251463
2.0660620174040942        -0.25881904510251236
2.1431119009682567        -0.25881904510250936
2.219731584753033         -0.25881904510250536
2.2959210687584264        -0.2588190451024998
2.371680352984435         -0.25881904510249243
2.447009437431057         -0.25881904510248244
2.5219083220982967        -0.2588190451024691
2.59637700698615          -0.25881904510245113
2.67041549209462          -0.25881904510242715
2.7440237774237035        -0.2588190451023951
2.8172018629734037        -0.25881904510235243
2.889949748743719         -0.2588190451022956
2.9622674347346485        -0.25881904510222004
3.034154920946194         -0.2588190451021199
3.1056122073783547        -0.2588190451019872
3.176639294031131         -0.25881904510181186
3.2472361809045225        -0.2588190451015806
3.3174028679985295        -0.258819045101276
3.3871393553131512        -0.2588190451008755
3.456445642848388         -0.25881904510034986
3.525321730604239         -0.25881904509966136
3.5937676185807086        -0.2588190450987608
3.6617833067777914        -0.2588190450975852
3.729368795195489         -0.2588190450960532
3.7965240838338037        -0.2588190450940601
3.863249172692733         -0.2588190450914719
3.9295440617722774        -0.2588190450881168
3.9954087510724365        -0.2588190450837751
4.060843240593211         -0.2588190450781667
4.1258475303346005        -0.25881904507093473
4.190421620296608         -0.2588190450616257
4.254565510479226         -0.25881904504966396
4.318279200882462         -0.258819045034321
4.381562691506312         -0.25881904501467573
4.444415982350778         -0.258819044989566
4.50683907341586          -0.25881904495752855
4.56883196470156          -0.2588190449167244
4.6303946562078675        -0.25881904486484625
4.691527147934797         -0.25881904479900547
4.752229439882338         -0.25881904471559175
4.812501532050497         -0.258819044610102
4.872343424439269         -0.2588190444769296
4.931755117048657         -0.2588190443091078
4.990736609878664         -0.25881904409799605
5.04928790292928          -0.2588190438328982
5.107408996200517         -0.25881904350059903
5.165099889692365         -0.2588190430848019
5.2223605834048294        -0.2588190425654495
5.2791910773379085        -0.2588190419179028
5.335591371491605         -0.25881904111195303
5.391561465865916         -0.25881904011063434
5.447101360460842         -0.2588190388687996
5.5022110552763825        -0.2588190373314168
5.556890550312539         -0.25881903543153534
5.611139845569312         -0.258819033087863
5.664958941046697         -0.2588190302018868
5.718347836744697         -0.25881902665445855
5.771306532663319         -0.25881902230175524
5.82383502880255          -0.2588190169705104
5.875933325162399         -0.25881901045239836
5.92760142174286          -0.258819002497435
5.978839318543941         -0.2588189928062429
6.029647015565634         -0.25881898102100437
6.0800245128079435        -0.25881896671490684
6.129971810270868         -0.25881894937985744
6.179488907954408         -0.2588189284122182
6.228575805858563         -0.2588189030962831
6.277232503983331         -0.25881887258518643
6.325459002328719         -0.2588188358788978
6.373255300894719         -0.25881879179892325
6.420621399681336         -0.25881873895929286
6.467557298688567         -0.25881867573337564
6.514062997916412         -0.25881860021602
6.560138497364875         -0.2588185101804749
6.60578379703395          -0.2588184030295049
6.650998896923644         -0.25881827574006316
6.69578379703395          -0.2588181248008516
6.740138497364875         -0.2588179461420444
6.784062997916411         -0.2588177350564232
6.827557298688567         -0.258817486111125
6.870621399681333         -0.25881719304918255
6.913255300894718         -0.2588168486800043
6.955459002328718         -0.2588164447579305
6.997232503983332         -0.25881597184798905
7.038575805858563         -0.2588154191779872
7.079488907954407         -0.25881477447608564
7.119971810270865         -0.2588140237930437
7.160024512807942         -0.25881315130837446
7.199647015565633         -0.2588121391197248
7.238839318543939         -0.2588109670148934
7.27760142174286          -0.25880961222602633
7.315933325162395         -0.258808049165679
7.353835028802551         -0.2588062491446254
7.391306532663318         -0.2588041800715056
7.428347836744698         -0.25880180613466086
7.464958941046698         -0.2587990874667963
7.50113984556931          -0.258795979793437
7.53689055031254          -0.2587924340665149
7.572211055276383         -0.2587883960848294
7.607101360460837         -0.25878380610357193
7.641561465865914         -0.2587785984355887
7.675591371491605         -0.25877270104757455
7.70919107733791          -0.25876603515494256
7.74236058340483          -0.25875851481969514
7.775099889692365         -0.2587500465562185
7.807408996200514         -0.25874052895054633
7.8392879029292795        -0.2587298522992565
7.870736609878661         -0.25871789827479014
7.901755117048659         -0.25870453962459034
7.93234342443927          -0.2586896399120423
7.962501532050499         -0.2586730533077424
7.99222943988234          -0.258654624440115
8.021527147934798         -0.25863418831482404
8.05039465620787          -0.25861157031275905
8.078831964701557         -0.25858658627661835
8.106839073415856         -0.25855904269622465
8.13441598235078          -0.2585287370026888
8.161562691506312         -0.25849545798136325
8.188279200882462         -0.2584589863131784
8.214565510479224         -0.25841909525342066
8.240421620296607         -0.25837555145627966
8.265847530334602         -0.25832811595254107
8.290843240593212         -0.2582765452866363
8.31540875107244          -0.2582205928178641
8.339544061772278         -0.2581600101889738
8.363249172692734         -0.2580945489634494
8.386524083833802         -0.2580239624307628
8.409368795195489         -0.2579480075765835
8.43178330677779          -0.2578664472124666
8.453767618580708         -0.25777905225690023
8.475321730604243         -0.2576856041568249
8.49644564284839          -0.2575858974358578
8.51713935531315          -0.25747974235251836
8.53740286799853          -0.25736696764879713
8.557236180904525         -0.2572474233664899
8.576639294031132         -0.25712098370589
8.595612207378354         -0.25698754989874634
8.614154920946193         -0.2568470530649223
8.632267434734649         -0.2566994570199813
8.649949748743717         -0.25654476099904616
8.667201862973403         -0.2563830022607911
8.684023777423704         -0.256214258534374
8.700415492094614         -0.2560386502715637
8.71637700698615          -0.25585634266629514
8.731908322098297         -0.2556675474044412
8.747009437431057         -0.25547252410773397
8.761680352984436         -0.25527158143753664
8.775921068758425         -0.2550650778265405
8.789731584753033         -0.2548534218094477
8.803111900968258         -0.25463707192727353
8.816062017404091         -0.25441653618401916
8.828581934060544         -0.2541923710390937
8.840671650937615         -0.25396517992393436
8.8523311680353           -0.25373561127671723
8.863560485353597         -0.2535043560947935
8.87435960289251          -0.2532721450104332
8.88472852065204          -0.2530397449015279
8.894667238632183         -0.2528079550549806
8.904175756832945         -0.2525776029065181
8.913254075254319         -0.25234953938648463
8.921902193896312         -0.2521246339067201
8.930120112758916         -0.25190376902881556
8.937907831842136         -0.25168783485876667
8.945265351145972         -0.2514777232172571
8.952192670670424         -0.25127432163841895
8.958689790415491         -0.2510785072528872
8.964756710381174         -0.2508911406132443
8.970393430567473         -0.2507130595215119
8.975599950974383         -0.2505450729191625
8.980376271601912         -0.2503879549001957
8.984722392450053         -0.2502424389071563
8.988638313518816         -0.25010921216856336
8.992124034808187         -0.24998891043413113
8.995179556318176         -0.24988211306137675
8.997804878048779         -0.2497893385038285
9                         -0.24971104024705795
9.002500000000001         -0.249621054249367
9.004999999999999         -0.2495301947029001
9.007499999999997         -0.24943845343587912
9.009999999999998         -0.24934582220621843
9.0125                    -0.2492522927010433
9.014999999999997         -0.24915785653620817
9.017499999999993         -0.24906250525581383
9.019999999999996         -0.2489662303317239
9.022499999999997         -0.2488690231630828
9.024999999999993         -0.24877087507583048
9.027499999999991         -0.24867177732221796
9.029999999999992         -0.2485717210803236
9.032499999999995         -0.24847069745356812
9.034999999999991         -0.24836869747023008
9.037499999999989         -0.2482657120829598
9.03999999999999          -0.24816173216829587
9.042499999999992         -0.24805674852618018
9.04499999999999          -0.24795075187947346
9.047499999999987         -0.24784373287347097
9.049999999999988         -0.247735682075419
9.05249999999999          -0.2476265899740321
9.054999999999987         -0.2475164469790103
9.057499999999985         -0.247405243420557
9.059999999999986         -0.24729296954889823
9.062499999999988         -0.24717961553380283
9.064999999999985         -0.24706517146410317
9.067499999999985         -0.2469496273472167
9.069999999999984         -0.24683297310867017
9.072499999999986         -0.24671519859162344
9.074999999999985         -0.24659629355639648
9.077499999999983         -0.24647624767999626
9.079999999999984         -0.24635505055564624
9.082499999999984         -0.24623269169231835
9.084999999999983         -0.2461091605142654
9.08749999999998          -0.24598444636055689
9.089999999999982         -0.24585853848461584
9.092499999999983         -0.24573142605375972
9.094999999999981         -0.2456030981487423
9.097499999999979         -0.24547354376329794
9.09999999999998          -0.24534275180369047
9.102499999999981         -0.2452107110882635
9.104999999999979         -0.24507741034699443
9.107499999999977         -0.24494283822105076
9.109999999999978         -0.24480698326235106
9.11249999999998          -0.24466983393312927
9.114999999999977         -0.24453137860550195
9.117499999999975         -0.24439160556103962
9.119999999999976         -0.2442505029903425
9.122499999999977         -0.24410805899262103
9.124999999999975         -0.24396426157527942
9.127499999999973         -0.2438190986535043
9.129999999999974         -0.24367255804985857
9.132499999999975         -0.2435246274938804
9.134999999999973         -0.24337529462168644
9.13749999999997          -0.24322454697558044
9.139999999999972         -0.24307237200366816
9.142499999999973         -0.2429187570594781
9.144999999999971         -0.24276368940158735
9.147499999999969         -0.24260715619325346
9.14999999999997          -0.24244914450205352
9.152499999999971         -0.24228964129953012
9.15499999999997          -0.24212863346084293
9.157499999999967         -0.24196610776442723
9.159999999999968         -0.24180205089166107
9.16249999999997          -0.24163644942653945
9.164999999999967         -0.2414692898553555
9.167499999999965         -0.24130055856638963
9.169999999999966         -0.24113024184960768
9.172499999999967         -0.2409583258963681
9.174999999999965         -0.24078479679913578
9.177499999999963         -0.24060964055120618
9.179999999999964         -0.24043284304643878
9.182499999999965         -0.24025439007900012
9.184999999999963         -0.24007426734311627
9.18749999999996          -0.23989246043283452
9.189999999999962         -0.23970895484179647
9.192499999999963         -0.2395237359630232
9.194999999999961         -0.23933678908870806
9.197499999999957         -0.23914809941002246
9.199999999999958         -0.2389576520169328
9.202499999999961         -0.23876543189803082
9.204999999999957         -0.23857142394037417
9.207499999999955         -0.23837561292933815
9.209999999999956         -0.23817798354848385
9.21249999999996          -0.2379785203794373
9.214999999999955         -0.2377772079017824
9.217499999999953         -0.23757403049296535
9.219999999999954         -0.2373689724282172
9.222499999999954         -0.23716201788048885
9.224999999999953         -0.23695315092039929
9.227499999999953         -0.2367423555162016
9.229999999999952         -0.23652961553376237
9.232499999999952         -0.23631491473655833
9.234999999999951         -0.2360982367856883
9.237499999999951         -0.23587956523990203
9.23999999999995          -0.235658883555646
9.24249999999995          -0.23543617508712628
9.24499999999995          -0.23521142308638954
9.247499999999949         -0.2349846107034216
9.24999999999995          -0.23475572098626474
9.25249999999995          -0.23452473688115455
9.25499999999995          -0.23429164123267426
9.257499999999949         -0.2340564167839308
9.259999999999948         -0.23381904617674967
9.262499999999948         -0.23357951195189106
9.264999999999947         -0.2333377965492863
9.267499999999947         -0.23309388230829622
9.269999999999946         -0.23284775146799117
9.272499999999946         -0.23259938616745307
9.274999999999945         -0.23234876844610042
9.277499999999945         -0.2320958802440364
9.279999999999944         -0.23184070340242066
9.282499999999944         -0.23158321966386483
9.284999999999943         -0.23132341067285292
9.287499999999943         -0.23106125797618654
9.289999999999942         -0.23079674302345562
9.292499999999942         -0.23052984716753502
9.294999999999941         -0.2302605516651075
9.29749999999994          -0.2299888376772139
9.29999999999994          -0.22971468626983
9.30249999999994          -0.22943807841447225
9.30499999999994          -0.22915899498883097
9.307499999999939         -0.2288774167774328
9.309999999999938         -0.2285933244723328
9.312499999999938         -0.2283066986738356
9.314999999999937         -0.228017519891248
9.317499999999937         -0.22772576854366167
9.319999999999936         -0.22743142496076754
9.322499999999936         -0.22713446938370224
9.324999999999935         -0.2268348819659269
9.327499999999935         -0.22653264277413887
9.329999999999934         -0.2262277317892171
9.332499999999934         -0.22592012890720162
9.334999999999933         -0.22560981394030735
9.337499999999933         -0.22529676661797346
9.339999999999932         -0.22498096658794786
9.342499999999932         -0.22466239341740854
9.344999999999931         -0.22434102659412106
9.34749999999993          -0.2240168455276339
9.34999999999993          -0.22368982955051114
9.35249999999993          -0.22335995791960403
9.35499999999993          -0.22302720981736116
9.357499999999929         -0.22269156435317825
9.359999999999928         -0.22235300056478813
9.362499999999928         -0.22201149741969134
9.364999999999927         -0.2216670338166274
9.367499999999927         -0.22131958858708858
9.369999999999926         -0.22096914049687535
9.372499999999926         -0.22061566824769493
9.374999999999925         -0.22025915047880318
9.377499999999923         -0.21989956576869057
9.379999999999923         -0.21953689263681164
9.382499999999922         -0.21917110954536154
9.384999999999922         -0.21880219490109615
9.387499999999921         -0.21843012705719933
9.38999999999992          -0.21805488431519657
9.39249999999992          -0.2176764449269158
9.39499999999992          -0.21729478709649613
9.39749999999992          -0.21690988898244484
9.399999999999919         -0.21652172869974293
9.402499999999918         -0.21613028432200038
9.404999999999918         -0.21573553388366085
9.407499999999917         -0.2153374553822571
9.409999999999917         -0.21493602678071713
9.412499999999916         -0.21453122600972174
9.414999999999916         -0.214123030970114
9.417499999999915         -0.2137114195353609
9.419999999999915         -0.21329636955406833
9.422499999999914         -0.21287785885254878
9.424999999999914         -0.21245586523744348
9.427499999999913         -0.2120303664983983
9.429999999999914         -0.21160134041079434
9.432499999999914         -0.21116876473853538
9.434999999999913         -0.21073261723688738
9.437499999999913         -0.21029287565537758
9.439999999999912         -0.2098495177407483
9.442499999999912         -0.20940252123996786
9.444999999999911         -0.20895186390329884
9.447499999999911         -0.20849752348742395
9.44999999999991          -0.20803947775862988
9.45249999999991          -0.2075777044960495
9.45499999999991          -0.20711218149496263
9.457499999999909         -0.20664288657015611
9.459999999999908         -0.20616979755934292
9.462499999999908         -0.20569289232664087
9.464999999999907         -0.20521214876611157
9.467499999999907         -0.20472754480535918
9.469999999999906         -0.20423905840918957
9.472499999999906         -0.20374666758333032
9.474999999999905         -0.2032503503782116
9.477499999999905         -0.20275008489280752
9.479999999999905         -0.20224584927853942
9.482499999999904         -0.20173762174324003
9.484999999999904         -0.2012253805551791
9.487499999999903         -0.20070910404715084
9.489999999999903         -0.20018877062062265
9.492499999999902         -0.19966435874994606
9.494999999999902         -0.19913584698662887
9.497499999999901         -0.19860321396366934
9.4999999999999           -0.1980664383999522
9.5024999999999           -0.19752549910470601
9.5049999999999           -0.19698037498202245
9.507499999999899         -0.1964310450354371
9.509999999999899         -0.1958774883725713
9.512499999999898         -0.19531968420983586
9.514999999999898         -0.19475761187719526
9.517499999999897         -0.19419125082299307
9.519999999999897         -0.1936205806188376
9.522499999999896         -0.19304558096454869
9.524999999999896         -0.1924662316931633
9.527499999999895         -0.1918825127760019
9.529999999999895         -0.19129440432779365
9.532499999999894         -0.19070188661186055
9.534999999999894         -0.19010494004535994
9.537499999999893         -0.18950354520458523
9.539999999999893         -0.18889768283032402
9.542499999999892         -0.18828733383327279
9.544999999999892         -0.18767247929950842
9.547499999999891         -0.18705310049601492
9.54999999999989          -0.18642917887626548
9.55249999999989          -0.1858006960858587
9.554999999999888         -0.18516763396820846
9.557499999999887         -0.18452997457028528
9.559999999999887         -0.18388770014841263
9.562499999999886         -0.18324079317411107
9.564999999999886         -0.18258923633999402
9.567499999999885         -0.18193301256571234
9.569999999999885         -0.18127210500394733
9.572499999999884         -0.18060649704644996
9.574999999999884         -0.17993617233012746
9.577499999999883         -0.17926111474317305
9.579999999999883         -0.17858130843124081
9.582499999999882         -0.17789673780366158
9.584999999999882         -0.17720738753970108
9.587499999999881         -0.17651324259485687
9.58999999999988          -0.17581428820719427
9.59249999999988          -0.17511050990371876
9.59499999999988          -0.1744018935067839
9.59749999999988          -0.17368842514053331
9.599999999999879         -0.1729700912373748
9.602499999999878         -0.17224687854448498
9.604999999999878         -0.17151877413034303
9.60749999999988          -0.17078576539129103
9.609999999999879         -0.17004784005812254
9.612499999999878         -0.1693049862026892
9.614999999999878         -0.16855719224453436
9.617499999999877         -0.1678044469575439
9.619999999999877         -0.16704673947661516
9.622499999999876         -0.16628405930434173
9.624999999999876         -0.16551639631771137
9.627499999999875         -0.16474374077481582
9.629999999999875         -0.16396608332156964
9.632499999999874         -0.1631834149984356
9.634999999999874         -0.16239572724715545
9.637499999999873         -0.1616030119174821
9.639999999999873         -0.16080526127391223
9.642499999999872         -0.16000246800241594
9.644999999999872         -0.1591946252171614
9.647499999999871         -0.1583817264672318
9.64999999999987          -0.15756376574333172
9.65249999999987          -0.15674073748448067
9.65499999999987          -0.15591263658469107
9.65749999999987          -0.1550794583996273
9.659999999999869         -0.15424119875324396
9.662499999999868         -0.1533978539443993
9.664999999999868         -0.15254942075344247
9.667499999999867         -0.15169589644877002
9.669999999999867         -0.15083727879334952
9.672499999999866         -0.1499735660512074
9.674999999999866         -0.14910475699387765
9.677499999999865         -0.1482308509068079
9.679999999999865         -0.14735184759572045
9.682499999999864         -0.14646774739292448
9.684999999999864         -0.14557855116357662
9.687499999999863         -0.14468426031188636
9.689999999999863         -0.14378487678726265
9.692499999999862         -0.14288040309039943
9.694999999999862         -0.1419708422792954
9.697499999999861         -0.14105619797520574
9.69999999999986          -0.14013647436852114
9.70249999999986          -0.13921167622457248
9.70499999999986          -0.13828180888935546
9.70749999999986          -0.13734687829517342
9.709999999999859         -0.1364068909661945
9.712499999999858         -0.13546185402391817
9.714999999999858         -0.13451177519255017
9.717499999999857         -0.13355666280427939
9.719999999999857         -0.13259652580445555
9.722499999999856         -0.13163137375666242
9.724999999999856         -0.13066121684768384
9.727499999999855         -0.12968606589235845
9.729999999999855         -0.12870593233831995
9.732499999999852         -0.12772082827061942
9.734999999999852         -0.1267307664162225
9.737499999999851         -0.1257357601483875
9.739999999999851         -0.12473582349090781
9.74249999999985          -0.12373097112222464
9.74499999999985          -0.12272121837940263
9.74749999999985          -0.12170658126196568
9.749999999999849         -0.12068707643558901
9.752499999999849         -0.11966272123564402
9.754999999999848         -0.1186335336705927
9.757499999999848         -0.1175995324252278
9.759999999999847         -0.11656073686375526
9.762499999999847         -0.1155171670327157
9.764999999999846         -0.11446884366374137
9.767499999999846         -0.11341578817614521
9.769999999999845         -0.11235802267933881
9.772499999999845         -0.11129556997507589
9.774999999999844         -0.110228453559518
9.777499999999844         -0.10915669762511931
9.779999999999843         -0.10808032706232755
9.782499999999843         -0.10699936746109757
9.784999999999842         -0.10591384511221498
9.787499999999843         -0.10482378700842565
9.789999999999843         -0.10372922084537359
9.792499999999842         -0.10263017502233157
9.794999999999842         -0.10152667864273845
9.797499999999841         -0.10041876151452823
9.79999999999984          -0.0993064541502529
9.80249999999984          -0.09818978776699612
9.80499999999984          -0.09706879428607484
9.80749999999984          -0.09594350633252706
9.809999999999839         -0.09481395723438286
9.812499999999838         -0.09368018102171721
9.814999999999838         -0.0925422124254817
9.817499999999837         -0.0914000868761141
9.819999999999837         -0.09025384050192316
9.822499999999836         -0.08910351012724718
9.824999999999836         -0.08794913327038488
9.827499999999835         -0.08679074814129666
9.829999999999835         -0.0856283936390751
9.832499999999834         -0.08446210934918313
9.834999999999834         -0.0832919355404592
9.837499999999833         -0.0821179131618875
9.839999999999833         -0.08094008383913336
9.842499999999832         -0.07975848987084184
9.844999999999832         -0.07857317422470018
9.847499999999831         -0.07738418053326186
9.849999999999831         -0.07619155308953374
9.85249999999983          -0.07499533684232416
9.85499999999983          -0.07379557739135327
9.85749999999983          -0.07259232098212477
9.859999999999829         -0.07138561450055934
9.862499999999828         -0.07017550546739013
9.864999999999828         -0.0689620420323207
9.867499999999827         -0.06774527296794583
9.869999999999827         -0.06652524766343602
9.872499999999826         -0.06530201611798647
9.874999999999826         -0.0640756289340312
9.877499999999825         -0.06284613731022438
9.879999999999825         -0.06161359303418875
9.882499999999824         -0.060378048475034106
9.884999999999824         -0.05913955657564586
9.887499999999823         -0.05789817084474692
9.889999999999823         -0.05665394534873322
9.892499999999822         -0.05540693470328663
9.894999999999822         -0.05415719406476576
9.897499999999821         -0.052904779121378
9.899999999999821         -0.051649746084135265
9.90249999999982          -0.05039215167759539
9.90499999999982          -0.049132053130392525
9.90749999999982          -0.0478695081655593
9.909999999999817         -0.046604574990644805
9.912499999999817         -0.04533731228762564
9.914999999999816         -0.044067779202627624
9.917499999999816         -0.042796035335443766
9.919999999999815         -0.04152214072886384
9.922499999999815         -0.04024615585781705
9.924999999999814         -0.0389681416183292
9.927499999999814         -0.037688159316301054
9.929999999999813         -0.03640627065611062
9.932499999999813         -0.03512253772904373
9.934999999999812         -0.03383702300155851
9.937499999999812         -0.03254978930338601
9.939999999999811         -0.03126089981547468
9.94249999999981          -0.029970418057780522
9.94499999999981          -0.028678407876909447
9.94749999999981          -0.027384933433617236
9.94999999999981          -0.02609005919017029
9.952499999999809         -0.02479384989757451
9.954999999999808         -0.023496370582676406
9.957499999999808         -0.02219768653514203
9.959999999999807         -0.020897863294319537
9.962499999999807         -0.019596966635990587
9.964999999999808         -0.018295062559015658
9.967499999999808         -0.016992217271884595
9.969999999999807         -0.015688497179164092
9.972499999999807         -0.014383968867866404
9.974999999999806         -0.013078699093732226
9.977499999999806         -0.011772754767438238
9.979999999999805         -0.010466202940735306
9.982499999999805         -0.009159110792523162
9.984999999999804         -0.00785154561486742
9.987499999999804         -0.006543574798966313
9.989999999999803         -0.005235265821071854
9.992499999999803         -0.003926686228373441
9.994999999999802         -0.0026179036248485804
9.997499999999802         -0.0013089856570884177
9.999999999999801         -1.0417100580719113E-13
10.0024999999998          0.001308985656880134
10.0049999999998          0.002617903624640268
10.0074999999998          0.0039266862281651296
10.009999999999799        0.005235265820863601
10.012499999999799        0.006543574798758093
10.014999999999798        0.00785154561465926
10.017499999999798        0.009159110792315118
10.019999999999797        0.010466202940527383
10.022499999999797        0.011772754767230319
10.024999999999796        0.013078699093524366
10.027499999999796        0.014383968867658723
10.029999999999795        0.0156884971789565
10.032499999999795        0.016992217271677185
10.034999999999794        0.018295062558808396
10.037499999999794        0.01959696663578252
10.039999999999793        0.020897863294111647
10.042499999999793        0.02219768653493432
10.044999999999792        0.023496370582468878
10.047499999999792        0.024793849897367163
10.049999999999791        0.026090059189963155
10.05249999999979         0.027384933433410308
10.05499999999979         0.028678407876702762
10.05749999999979         0.02997041805757404
10.059999999999789        0.03126089981526853
10.062499999999789        0.032549789303180095
10.064999999999788        0.033837023001352814
10.067499999999788        0.035122537728838395
10.069999999999787        0.036406270655905494
10.072499999999787        0.03768815931609629
10.074999999999786        0.03896814161812472
10.077499999999786        0.04024615585761289
10.079999999999785        0.041522140728660034
10.082499999999785        0.042796035335240235
10.084999999999784        0.044067779202424565
10.087499999999782        0.045337312287421896
10.089999999999781        0.04660457499044151
10.09249999999978         0.04786950816535727
10.09499999999978         0.04913205313019085
10.09749999999978         0.05039215167739411
10.09999999999978         0.0516497460839344
10.102499999999779        0.05290477912117758
10.104999999999778        0.054157194064565733
10.107499999999778        0.055406934703087087
10.109999999999777        0.05665394534853412
10.112499999999777        0.05789817084454821
10.114999999999776        0.05913955657544764
10.117499999999776        0.06037804847483633
10.119999999999775        0.06161359303399145
10.122499999999775        0.06284613731002753
10.124999999999774        0.06407562893383492
10.127499999999774        0.06530201611779063
10.129999999999773        0.06652524766324074
10.132499999999773        0.06774527296775107
10.134999999999772        0.06896204203212637
10.137499999999772        0.07017550546719638
10.139999999999771        0.0713856145003662
10.142499999999771        0.07259232098193212
10.144999999999772        0.07379557739116202
10.147499999999772        0.07499533684213348
10.149999999999771        0.0761915530893436
10.15249999999977         0.0773841805330724
10.15499999999977         0.07857317422451122
10.15749999999977         0.07975848987065345
10.15999999999977         0.08094008383894559
10.162499999999769        0.08211791316170033
10.164999999999768        0.08329193554027264
10.167499999999768        0.0844621093489972
10.169999999999767        0.08562839363888981
10.172499999999767        0.08679074814111196
10.174999999999766        0.08794913327020083
10.177499999999766        0.08910351012706379
10.179999999999765        0.09025384050174039
10.182499999999765        0.09140008687593199
10.184999999999764        0.09254221242530027
10.187499999999764        0.0936801810215364
10.189999999999763        0.09481395723420273
10.192499999999763        0.09594350633234762
10.194999999999762        0.09706879428589606
10.197499999999762        0.09818978776681805
10.199999999999761        0.09930645415007555
10.20249999999976         0.10041876151435153
10.20499999999976         0.10152667864256242
10.20749999999976         0.10263017502215625
10.20999999999976         0.10372922084519905
10.212499999999759        0.10482378700825178
10.214999999999758        0.10591384511204101
10.217499999999758        0.1069993674609244
10.219999999999757        0.10808032706215509
10.222499999999757        0.10915669762494759
10.224999999999756        0.11022845355934707
10.227499999999756        0.11129556997490568
10.229999999999755        0.11235802267916932
10.232499999999755        0.11341578817597647
10.234999999999754        0.11446884366357338
10.237499999999754        0.11551716703254848
10.239999999999753        0.1165607368635888
10.242499999999753        0.11759953242506212
10.244999999999752        0.11863353367042775
10.247499999999752        0.11966272123547989
10.249999999999751        0.12068707643542562
10.25249999999975         0.12170658126180306
10.25499999999975         0.12272121837924077
10.25749999999975         0.1237309711220636
10.25999999999975         0.12473582349074756
10.262499999999749        0.12573576014822802
10.264999999999747        0.1267307664160631
10.267499999999746        0.1277208282704608
10.269999999999746        0.1287059323381629
10.272499999999745        0.12968606589220216
10.274999999999745        0.13066121684752832
10.277499999999744        0.13163137375650769
10.279999999999744        0.13259652580430162
10.282499999999743        0.1335566628041263
10.284999999999743        0.13451177519239785
10.287499999999742        0.13546185402376665
10.289999999999742        0.13640689096604383
10.292499999999741        0.13734687829502357
10.29499999999974         0.13828180888920633
10.29749999999974         0.13921167622442424
10.29999999999974         0.14013647436837376
10.302499999999739        0.1410561979750591
10.304999999999739        0.1419708422791496
10.307499999999738        0.14288040309025443
10.309999999999738        0.14378487678711846
10.312499999999737        0.14468426031174297
10.314999999999737        0.1455785511634341
10.317499999999736        0.14646774739278276
10.319999999999736        0.1473518475955795
10.322499999999737        0.14823085090666843
10.324999999999736        0.149104756993739
10.327499999999736        0.14997356605106948
10.329999999999735        0.1508372787932124
10.332499999999735        0.15169589644863377
10.334999999999734        0.15254942075330702
10.337499999999734        0.1533978539442647
10.339999999999733        0.15424119875311007
10.342499999999733        0.1550794583994943
10.344999999999732        0.15591263658455884
10.347499999999732        0.15674073748434933
10.349999999999731        0.15756376574320113
10.352499999999731        0.15838172646710202
10.35499999999973         0.1591946252170324
10.35749999999973         0.1600024680022878
10.35999999999973         0.16080526127378486
10.362499999999729        0.16160301191735557
10.364999999999728        0.1623957272470297
10.367499999999728        0.16318341499831066
10.369999999999727        0.16396608332144544
10.372499999999727        0.16474374077469248
10.374999999999726        0.1655163963175888
10.377499999999726        0.1662840593042199
10.379999999999725        0.16704673947649423
10.382499999999725        0.16780444695742366
10.384999999999724        0.1685571922444149
10.387499999999724        0.16930498620257056
10.389999999999723        0.1700478400580047
10.392499999999723        0.17078576539117396
10.394999999999722        0.17151877413022623
10.397499999999722        0.17224687854436896
10.399999999999721        0.17297009123725957
10.402499999999721        0.17368842514041888
10.40499999999972         0.17440189350667015
10.40749999999972         0.17511050990360585
10.40999999999972         0.17581428820708217
10.412499999999719        0.17651324259474555
10.414999999999718        0.17720738753959048
10.417499999999718        0.17789673780355172
10.419999999999717        0.17858130843113176
10.422499999999717        0.17926111474306483
10.424999999999716        0.17993617233001988
10.427499999999716        0.18060649704634318
10.429999999999715        0.18127210500384128
10.432499999999715        0.18193301256560712
10.434999999999715        0.18258923633988947
10.437499999999714        0.1832407931740072
10.439999999999714        0.18388770014830957
10.442499999999711        0.18452997457018247
10.44499999999971         0.1851676339681065
10.44749999999971         0.1858006960857578
10.44999999999971         0.1864291788761654
10.45249999999971         0.1870531004959156
10.454999999999709        0.1876724792994098
10.457499999999706        0.18828733383317442
10.459999999999708        0.18889768283022673
10.462499999999709        0.18950354520448917
10.464999999999707        0.19010494004526413
10.467499999999704        0.19070188661176501
10.469999999999706        0.19129440432769926
10.472499999999707        0.19188251277590865
10.474999999999705        0.19246623169307034
10.477499999999702        0.193045580964456
10.479999999999704        0.193620580618746
10.482499999999705        0.19419125082290256
10.484999999999703        0.19475761187710508
10.487499999999702        0.19531968420974632
10.489999999999702        0.1958774883724825
10.492499999999703        0.19643104503534936
10.4949999999997          0.19698037498193496
10.4974999999997          0.19752549910461917
10.499999999999702        0.19806643839986643
10.502499999999701        0.1986032139635843
10.5049999999997          0.19913584698654435
10.507499999999698        0.19966435874986188
10.5099999999997          0.2001887706205395
10.512499999999699        0.2007091040470683
10.514999999999699        0.2012253805550973
10.517499999999696        0.20173762174315843
10.519999999999698        0.2022458492784589
10.522499999999699        0.20275008489272794
10.524999999999697        0.2032503503781323
10.527499999999694        0.20374666758325127
10.529999999999696        0.20423905840911144
10.532499999999697        0.20472754480528207
10.534999999999695        0.20521214876603483
10.537499999999692        0.2056928923265643
10.539999999999694        0.20616979755926731
10.542499999999695        0.20664288657008142
10.544999999999693        0.2071121814948883
10.54749999999969         0.20757770449597537
10.549999999999692        0.20803947775855677
10.552499999999693        0.20849752348735165
10.55499999999969         0.20895186390322681
10.557499999999688        0.20940252123989608
10.55999999999969         0.2098495177406774
10.562499999999691        0.2102928756553077
10.564999999999689        0.21073261723681763
10.567499999999686        0.211168764738466
10.569999999999688        0.21160134041072576
10.572499999999689        0.21203036649833032
10.574999999999687        0.21245586523737572
10.577499999999684        0.21287785885248126
10.579999999999686        0.21329636955400164
10.582499999999687        0.2137114195352952
10.584999999999685        0.21412303097004845
10.587499999999682        0.21453122600965652
10.589999999999684        0.2149360267806527
10.592499999999685        0.21533745538219345
10.594999999999683        0.2157355338835975
10.59749999999968         0.21613028432193723
10.599999999999682        0.21652172869968067
10.602499999999683        0.21690988898238325
10.60499999999968         0.2172947870964348
10.607499999999677        0.21767644492685445
10.60999999999968         0.21805488431513634
10.612499999999681        0.21843012705713982
10.614999999999679        0.21880219490103692
10.617499999999675        0.21917110954530233
10.619999999999676        0.2195368926367531
10.622499999999679        0.21989956576863318
10.624999999999675        0.22025915047874595
10.627499999999673        0.22061566824763798
10.629999999999674        0.220969140496819
10.632499999999677        0.22131958858703327
10.634999999999673        0.22166703381657205
10.63749999999967         0.22201149741963627
10.639999999999672        0.22235300056473384
10.642499999999673        0.22269156435312457
10.644999999999671        0.22302720981730764
10.647499999999669        0.22335995791955085
10.64999999999967         0.22368982955045866
10.652499999999671        0.22401684552758205
10.654999999999669        0.22434102659406954
10.657499999999667        0.2246623934173572
10.659999999999668        0.2249809665878971
10.66249999999967         0.22529676661792342
10.664999999999667        0.2256098139402576
10.667499999999666        0.22592012890715224
10.669999999999666        0.22622773178916816
10.672499999999667        0.22653264277409052
10.674999999999665        0.22683488196587875
10.677499999999664        0.22713446938365456
10.679999999999666        0.22743142496072052
10.682499999999665        0.22772576854361504
10.684999999999665        0.22801751989120178
10.687499999999662        0.22830669867378955
10.689999999999664        0.2285933244722874
10.692499999999665        0.228877416777388
10.694999999999663        0.22915899498878628
10.69749999999966         0.2294380784144278
10.699999999999662        0.22971468626978614
10.702499999999663        0.22998883767717068
10.70499999999966         0.23026055166506446
10.707499999999659        0.23052984716749217
10.70999999999966         0.23079674302341335
10.712499999999661        0.23106125797614485
10.714999999999659        0.23132341067281137
10.717499999999657        0.2315832196638235
10.719999999999658        0.23184070340237986
10.722499999999659        0.23209588024399616
10.724999999999657        0.23234876844606026
10.727499999999655        0.23259938616741316
10.729999999999656        0.2328477514679518
10.732499999999657        0.23309388230825737
10.734999999999655        0.23333779654924763
10.737499999999653        0.23357951195185261
10.739999999999654        0.2338190461767117
10.742499999999655        0.23405641678389327
10.744999999999653        0.23429164123263702
10.74749999999965         0.23452473688111752
10.749999999999652        0.2347557209862281
10.752499999999653        0.23498461070338528
10.75499999999965         0.23521142308635337
10.757499999999649        0.2354361750870904
10.75999999999965         0.2356588835556106
10.762499999999651        0.23587956523986708
10.764999999999649        0.23609823678565353
10.767499999999647        0.23631491473652372
10.769999999999648        0.2365296155337282
10.77249999999965         0.23674235551616785
10.774999999999647        0.23695315092036576
10.777499999999645        0.23716201788045543
10.779999999999646        0.23736897242818422
10.782499999999647        0.23757403049293266
10.784999999999645        0.23777720790175008
10.78749999999964         0.23797852037940523
10.789999999999644        0.23817798354845215
10.792499999999645        0.23837561292930667
10.794999999999643        0.238571423940343
10.797499999999639        0.238765431898
10.79999999999964         0.23895765201690214
10.802499999999643        0.23914809940999215
10.80499999999964         0.23933678908867803
10.807499999999637        0.23952373596299345
10.809999999999638        0.23970895484176694
10.81249999999964         0.23989246043280524
10.814999999999637        0.24007426734308734
10.817499999999635        0.24025439007897148
10.819999999999636        0.24043284304641035
10.822499999999637        0.24060964055117812
10.824999999999635        0.24078479679910786
10.827499999999633        0.24095832589634045
10.829999999999634        0.24113024184958037
10.832499999999635        0.24130055856636257
10.834999999999633        0.2414692898553286
10.83749999999963         0.24163644942651283
10.839999999999632        0.24180205089163478
10.842499999999633        0.24196610776440114
10.844999999999631        0.242128633460817
10.84749999999963         0.24228964129950462
10.84999999999963         0.24244914450202815
10.852499999999631        0.2426071561932283
10.85499999999963         0.2427636894015624
10.857499999999629        0.24291875705945354
10.85999999999963         0.24307237200364382
10.86249999999963         0.24322454697555623
10.864999999999629        0.2433752946216626
10.867499999999627        0.2435246274938568
10.869999999999628        0.24367255804983512
10.87249999999963         0.24381909865348103
10.874999999999627        0.24396426157525633
10.877499999999625        0.24410805899259824
10.879999999999626        0.24425050299031992
10.882499999999627        0.2443916055610173
10.884999999999625        0.24453137860547983
10.887499999999623        0.24466983393310732
10.889999999999624        0.24480698326232933
10.892499999999625        0.24494283822102922
10.894999999999623        0.2450774103469731
10.89749999999962         0.24521071108824238
10.899999999999622        0.24534275180366952
10.902499999999623        0.2454735437632773
10.904999999999621        0.2456030981487217
10.907499999999619        0.24573142605373943
10.90999999999962         0.2458585384845957
10.912499999999621        0.24598444636053696
10.914999999999619        0.24610916051424564
10.917499999999617        0.24623269169229867
10.919999999999618        0.2463550505556269
10.92249999999962         0.2464762476799771
10.924999999999617        0.2465962935563774
10.927499999999615        0.24671519859160457
10.929999999999616        0.24683297310865138
10.932499999999617        0.24694962734719825
10.934999999999615        0.24706517146408477
10.937499999999613        0.24717961553378456
10.939999999999614        0.24729296954888028
10.942499999999615        0.24740524342053916
10.944999999999613        0.24751644697899255
10.94749999999961         0.24762658997401457
10.949999999999612        0.24773568207540167
10.952499999999613        0.24784373287345376
10.954999999999611        0.24795075187945642
10.957499999999609        0.2480567485261633
10.95999999999961         0.24816173216827916
10.962499999999611        0.24826571208294324
10.964999999999609        0.24836869747021367
10.967499999999605        0.24847069745355188
10.969999999999608        0.2485717210803075
10.97249999999961         0.24867177732220197
10.974999999999605        0.24877087507581463
10.977499999999603        0.24886902316306725
10.979999999999604        0.24896623033170848
10.982499999999607        0.24906250525579846
10.984999999999603        0.24915785653619302
10.987499999999601        0.24925229270102825
10.989999999999602        0.24934582220620355
10.992499999999604        0.2494384534358644
10.994999999999601        0.24953019470288554
10.997499999999599        0.2496210542493526
11                        0.24971104024705795
11.00219512195122         0.24978933850382845
11.004820443681819        0.2498821130613766
11.00787596519181         0.24998891043413107
11.011361686481187        0.25010921216856347
11.015277607549942        0.25024243890715614
11.019623728398084        0.2503879549001956
11.024400049025616        0.2505450729191624
11.029606569432534        0.25071305952151207
11.03524328961882         0.25089114061324413
11.041310209584505        0.25107850725288705
11.047807329329576        0.251274321638419
11.05473464885403         0.25147772321725714
11.062092168157864        0.25168783485876667
11.069879887241086        0.2519037690288156
11.078097806103688        0.25212463390672
11.08674592474568         0.25234953938648463
11.095824243167055        0.2525776029065181
11.105332761367812        0.2528079550549805
11.115271479347957        0.25303974490152786
11.12564039710749         0.25327214501043316
11.136439514646401        0.25350435609479344
11.147668831964703        0.25373561127671734
11.159328349062381        0.2539651799239343
11.17141806593945         0.2541923710390936
11.183937982595905        0.25441653618401916
11.196888099031748        0.2546370719272736
11.210268415246967        0.2548534218094477
11.224078931241571        0.25506507782654037
11.238319647015565        0.25527158143753675
11.252990562568943        0.25547252410773397
11.268091677901705        0.25566754740444125
11.283622993013847        0.2558563426662951
11.299584507905378        0.2560386502715636
11.3159762225763          0.256214258534374
11.332798137026602        0.25638300226079114
11.350050251256281        0.25654476099904616
11.367732565265353        0.25669945701998137
11.385845079053803        0.25684705306492234
11.404387792621645        0.2569875498987462
11.423360705968872        0.2571209837058901
11.442763819095473        0.25724742336648987
11.46259713200147         0.25736696764879713
11.482860644686848        0.25747974235251836
11.50355435715161         0.25758589743585775
11.524678269395759        0.25768560415682484
11.546232381419292        0.2577790522569003
11.56821669322221         0.25786644721246665
11.590631204804515        0.2579480075765835
11.613475916166196        0.25802396243076287
11.636750827307267        0.25809454896344947
11.660455938227727        0.25816001018897383
11.684591248927564        0.2582205928178641
11.709156759406792        0.25827654528663624
11.7341524696654          0.25832811595254107
11.759578379703393        0.25837555145627966
11.785434489520773        0.25841909525342066
11.811720799117538        0.25845898631317826
11.83843730849369         0.25849545798136325
11.86558401764922         0.2585287370026888
11.89316092658414         0.2585590426962247
11.921168035298443        0.2585865862766184
11.949605343792133        0.258611570312759
11.978472852065204        0.25863418831482404
12.007770560117663        0.258654624440115
12.037498467949503        0.2586730533077423
12.067656575560727        0.2586896399120423
12.098244882951338        0.25870453962459034
12.129263390121332        0.25871789827479014
12.160712097070714        0.2587298522992565
12.192591003799485        0.2587405289505463
12.224900110307635        0.25875004655621847
12.257639416595168        0.25875851481969514
12.290808922662086        0.2587660351549425
12.324408628508392        0.2587727010475745
12.358438534134082        0.2587785984355887
12.392898639539153        0.258783806103572
12.427788944723615        0.25878839608482945
12.463109449687458        0.25879243406651486
12.498860154430686        0.258795979793437
12.535041058953304        0.25879908746679636
12.5716521632553          0.25880180613466086
12.608693467336682        0.25880418007150563
12.646164971197448        0.2588062491446254
12.684066674837602        0.258808049165679
12.722398578257136        0.2588096122260264
12.761160681456058        0.25881096701489353
12.800352984434364        0.2588121391197248
12.839975487192056        0.25881315130837446
12.880028189729135        0.2588140237930437
12.920511092045592        0.25881477447608564
12.961424194141436        0.2588154191779872
13.002767496016668        0.25881597184798905
13.04454099767128         0.2588164447579305
13.086744699105276        0.2588168486800043
13.129378600318663        0.25881719304918255
13.172442701311434        0.258817486111125
13.215937002083583        0.2588177350564232
13.259861502635124        0.2588179461420444
13.30421620296605         0.25881812480085153
13.349001103076354        0.25881827574006316
13.394216202966044        0.2588184030295048
13.439861502635125        0.25881851018047497
13.485937002083586        0.25881860021602004
13.532442701311432        0.25881867573337564
13.579378600318663        0.2588187389592928
13.626744699105279        0.2588187917989232
13.67454099767128         0.2588188358788977
13.722767496016663        0.25881887258518643
13.77142419414144         0.258818903096283
13.82051109204559         0.25881892841221815
13.870028189729132        0.2588189493798574
13.919975487192055        0.2588189667149069
13.970352984434363        0.2588189810210044
14.021160681456058        0.2588189928062429
14.07239857825714         0.258819002497435
14.124066674837604        0.25881901045239825
14.176164971197453        0.2588190169705104
14.228693467336681        0.25881902230175524
14.2816521632553          0.25881902665445855
14.335041058953308        0.25881903020188674
14.388860154430686        0.258819033087863
14.44310944968746         0.2588190354315353
14.49778894472362         0.2588190373314168
14.55289863953916         0.2588190388687996
14.608438534134088        0.25881904011063434
14.664408628508399        0.2588190411119531
14.72080892266209         0.2588190419179028
14.777639416595171        0.2588190425654496
14.834900110307638        0.25881904308480197
14.892591003799485        0.2588190435005989
14.950712097070719        0.2588190438328982
15.009263390121335        0.25881904409799605
15.068244882951342        0.2588190443091078
15.12765657556073         0.25881904447692955
15.187498467949503        0.25881904461010197
15.247770560117662        0.25881904471559175
15.3084728520652          0.2588190447990055
15.369605343792127        0.2588190448648463
15.431168035298441        0.25881904491672447
15.493160926584135        0.25881904495752855
15.555584017649213        0.2588190449895659
15.618437308493684        0.25881904501467573
15.681720799117533        0.258819045034321
15.745434489520775        0.258819045049664
15.80957837970339         0.2588190450616256
15.8741524696654          0.2588190450709348
15.939156759406787        0.2588190450781667
16.004591248927554        0.2588190450837751
16.070455938227724        0.2588190450881168
16.13675082730726         0.2588190450914719
16.2034759161662          0.25881904509406006
16.270631204804513        0.25881904509605325
16.338216693222208        0.2588190450975852
16.406232381419283        0.2588190450987608
16.47467826939576         0.25881904509966136
16.543554357151606        0.2588190451003499
16.612860644686844        0.2588190451008755
16.68259713200147         0.258819045101276
16.752763819095478        0.25881904510158055
16.823360705968867        0.25881904510181186
16.894387792621643        0.2588190451019872
16.965845079053803        0.25881904510211984
17.03773256526535         0.25881904510222
17.11005025125628         0.2588190451022956
17.182798137026598        0.25881904510235243
17.255976222576294        0.25881904510239506
17.329584507905377        0.25881904510242715
17.403622993013848        0.2588190451024511
17.4780916779017          0.2588190451024691
17.552990562568944        0.25881904510248244
17.62831964701556         0.25881904510249243
17.704078931241572        0.2588190451024998
17.780268415246965        0.25881904510250536
17.85688809903174         0.25881904510250936
17.933937982595907        0.2588190451025124
18.01141806593945         0.2588190451025147
18.089328349062384        0.25881904510251624
18.1676688319647          0.25881904510251746
18.246439514646404        0.25881904510251835
18.325640397107485        0.2588190451025189
18.40527147934796         0.2588190451025195
18.485332761367815        0.2588190451025198
18.565824243167057        0.25881904510252
18.646745924745677        0.2588190451025203
18.72809780610369         0.2588190451025204
18.809879887241078        0.2588190451025205
18.892092168157866        0.2588190451025205
18.974734648854024        0.25881904510252063
19.05780732932957         0.25881904510252063
19.141310209584507        0.25881904510252063
19.225243289618824        0.25881904510252074
19.309606569432525        0.25881904510252074
19.394400049025617        0.25881904510252074
19.479623728398085        0.25881904510252074
19.565277607549937        0.25881904510252074
19.651361686481184        0.25881904510252074
19.73787596519181         0.25881904510252074
19.824820443681823        0.25881904510252074
19.91219512195122         0.25881904510252074
19.999999999999996        0.25881904510252074


==> Figures/pcp_1d/squared/1d_Fp22.txt <==
0                         -0.034074173713152356
0.08780487804878047       -0.034020388938820645
0.17517955631817597       -0.03396685190843962
0.26212403480818747       -0.03391356624137776
0.348638313518814         -0.033860535276326265
0.43472239245005534       -0.033807762091695226
0.5203762716019118        -0.03375524952448328
0.605599950974384         -0.033703000187733534
0.6903934305674715        -0.03365101648667845
0.7747567103811741        -0.033599300633671336
0.8586897904154923        -0.033547854661999055
0.9421926706704258        -0.03349668043865506
1.025265351145974         -0.0334457796761547
1.1079078318421378        -0.03339515394346437
1.1901201127589174        -0.033344804676110784
1.2719021938963115        -0.033294733185529335
1.3532540752543205        -0.03324494066771655
1.434175756832946         -0.03319542821122967
1.5146672386321867        -0.033146196804590744
1.594728520652042         -0.033097247343134906
1.6743596028925116        -0.033048580635342995
1.7535604853535984        -0.03300019740870619
1.8323311680352996        -0.03295209831514445
1.910671650937616         -0.032904283936023515
1.9885819340605473        -0.0328567547867914
2.0660620174040942        -0.03280951132126997
2.1431119009682567        -0.03276255393561822
2.219731584753033         -0.03271588297200434
2.2959210687584264        -0.0326694987219881
2.371680352984435         -0.03262340142965792
2.447009437431057         -0.03257759129451954
2.5219083220982967        -0.03253206847416901
2.59637700698615          -0.03248683308675582
2.67041549209462          -0.03244188521325708
2.7440237774237035        -0.03239722489957475
2.8172018629734037        -0.032352852158465284
2.889949748743719         -0.032308766971317016
2.9622674347346485        -0.03226496928978684
3.034154920946194         -0.03222145903730511
3.1056122073783547        -0.03217823611045212
3.176639294031131         -0.03213530038022616
3.2472361809045225        -0.03209265169320563
3.3174028679985295        -0.032050289872606275
3.3871393553131512        -0.032008214719254746
3.456445642848388         -0.031966426012472016
3.525321730604239         -0.0319249235108795
3.5937676185807086        -0.03188370695313314
3.6617833067777914        -0.031842776058587985
3.729368795195489         -0.03180213052790326
3.7965240838338037        -0.03176177004358616
3.863249172692733         -0.03172169427048421
3.9295440617722774        -0.03168190285623129
3.9954087510724365        -0.031642395431642045
4.060843240593211         -0.03160317161107251
4.1258475303346005        -0.031564230992739084
4.190421620296608         -0.031525573159003284
4.254565510479226         -0.03148719767662811
4.318279200882462         -0.03144910409700319
4.381562691506312         -0.03141129195634973
4.444415982350778         -0.03137376077589893
4.50683907341586          -0.03133651006205462
4.56883196470156          -0.03129953930653573
4.6303946562078675        -0.031262847986508024
4.691527147934797         -0.031226435564701838
4.752229439882338         -0.031190301489521066
4.812501532050497         -0.031154445195144875
4.872343424439269         -0.031118866101621623
4.931755117048657         -0.03108356361496567
4.990736609878664         -0.031048537127244313
5.04928790292928          -0.031013786016672595
5.107408996200517         -0.0309793096477069
5.165099889692365         -0.03094510737114453
5.2223605834048294        -0.03091117852422387
5.2791910773379085        -0.030877522430741267
5.335591371491605         -0.03084413840116762
5.391561465865916         -0.03081102573277983
5.447101360460842         -0.030778183709803453
5.5022110552763825        -0.0307456116035687
5.556890550312539         -0.03071330867267963
5.611139845569312         -0.030681274163200323
5.664958941046697         -0.030649507308856627
5.718347836744697         -0.03061800733125719
5.771306532663319         -0.030586773440132053
5.82383502880255          -0.030555804833592437
5.875933325162399         -0.0305251006984123
5.92760142174286          -0.03049466021032854
5.978839318543941         -0.030464482534366732
6.029647015565634         -0.0304345668251913
6.0800245128079435        -0.030404912227474434
6.129971810270868         -0.030375517876298663
6.179488907954408         -0.030346382897576185
6.228575805858563         -0.030317506408500727
6.277232503983331         -0.03028888751802128
6.325459002328719         -0.03026052532734913
6.373255300894719         -0.030232418930483784
6.420621399681336         -0.03020456741477673
6.467557298688567         -0.03017696986151408
6.514062997916412         -0.03014962534653709
6.560138497364875         -0.03012253294088285
6.60578379703395          -0.030095691711459205
6.650998896923644         -0.030069100721749842
6.69578379703395          -0.03004275903254272
6.740138497364875         -0.030016665702696232
6.784062997916411         -0.02999081978992768
6.827557298688567         -0.02996522035163629
6.870621399681333         -0.029939866445752528
6.913255300894718         -0.029914757131618508
6.955459002328718         -0.0298898914708986
6.997232503983332         -0.029865268528520894
7.038575805858563         -0.029840887373640212
7.079488907954407         -0.029816747080642636
7.119971810270865         -0.02979284673016902
7.160024512807942         -0.029769185410172705
7.199647015565633         -0.029745762217005534
7.238839318543939         -0.029722576256530853
7.27760142174286          -0.02969962664526915
7.315933325162395         -0.02967691251156712
7.353835028802551         -0.02965443299679682
7.391306532663318         -0.029632187256589004
7.428347836744698         -0.02961017446208425
7.464958941046698         -0.029588393801221247
7.50113984556931          -0.029566844480045207
7.53689055031254          -0.029545525724052113
7.572211055276383         -0.02952443677955452
7.607101360460837         -0.02950357691507799
7.641561465865914         -0.029482945422779405
7.675591371491605         -0.029462541619905025
7.70919107733791          -0.02944236485025864
7.74236058340483          -0.029422414485711368
7.775099889692365         -0.02940268992773354
7.807408996200514         -0.029383190608950893
7.8392879029292795        -0.0293639159947241
7.870736609878661         -0.029344865584773006
7.901755117048659         -0.029326038914800123
7.93234342443927          -0.02930743555816362
7.962501532050499         -0.029289055127564412
7.99222943988234          -0.029270897276763574
8.021527147934798         -0.02925296170231495
8.05039465620787          -0.029235248145338066
8.078831964701557         -0.029217756393308036
8.106839073415856         -0.029200486281858673
8.13441598235078          -0.029183437696623127
8.161562691506312         -0.029166610575094287
8.188279200882462         -0.02915000490849673
8.214565510479224         -0.029133620743671873
8.240421620296607         -0.029117458184998224
8.265847530334602         -0.029101517396326604
8.290843240593212         -0.029085798602896618
8.31540875107244          -0.029070302093293754
8.339544061772278         -0.029055028221403933
8.363249172692734         -0.029039977408369166
8.386524083833802         -0.029025150144536993
8.409368795195489         -0.029010546991386055
8.43178330677779          -0.028996168583468096
8.453767618580708         -0.028982015630334645
8.475321730604243         -0.028968088918384538
8.49644564284839          -0.028954389312710882
8.51713935531315          -0.028940917758898954
8.53740286799853          -0.028927675284766474
8.557236180904525         -0.02891466300202039
8.576639294031132         -0.028901882107834842
8.595612207378354         -0.028889333886311097
8.614154920946193         -0.02887701970980372
8.632267434734649         -0.028864941040178005
8.649949748743717         -0.028853099429857254
8.667201862973403         -0.028841496522640564
8.684023777423704         -0.028830134054351086
8.700415492094614         -0.02881901385324892
8.71637700698615          -0.02880813784016678
8.731908322098297         -0.02879750802833625
8.747009437431057         -0.028787126522876516
8.761680352984436         -0.02877699551989721
8.775921068758425         -0.028767117305174117
8.789731584753033         -0.02875749425234575
8.803111900968258         -0.028748128820568652
8.816062017404091         -0.02873902355164215
8.828581934060544         -0.028730181066620952
8.840671650937615         -0.028721604061604178
8.8523311680353           -0.028713295302801534
8.863560485353597         -0.028705257620898705
8.87435960289251          -0.028697493904636606
8.88472852065204          -0.02869000709355718
8.894667238632183         -0.028682800169889777
8.904175756832945         -0.02867587614954603
8.913254075254319         -0.028669238072212
8.921902193896312         -0.028662888990517277
8.930120112758916         -0.02865683195828317
8.937907831842136         -0.02865107001785938
8.945265351145972         -0.02864560618657719
8.952192670670424         -0.0286404434423726
8.958689790415491         -0.028635584708666673
8.964756710381174         -0.028631032838596693
8.970393430567473         -0.028626790598750618
8.975599950974383         -0.028622860652557924
8.980376271601912         -0.028619245543523353
8.984722392450053         -0.02861594767850184
8.988638313518816         -0.028612969311225256
8.992124034808187         -0.02861031252629931
8.995179556318176         -0.028607979223884583
8.997804878048779         -0.02860597110528673
9                         -0.028604289659677207
9.002500000000001         -0.02860237200457716
9.004999999999999         -0.028600451472786448
9.007499999999997         -0.028598528035185367
9.009999999999998         -0.028596601662271848
9.0125                    -0.028594672324125714
9.014999999999997         -0.028592739990375593
9.017499999999993         -0.028590804630172273
9.019999999999996         -0.028588866212164388
9.022499999999997         -0.02858692470447388
9.024999999999993         -0.02858498007467336
9.027499999999991         -0.02858303228976844
9.029999999999992         -0.028581081316174428
9.032499999999995         -0.028579127119699343
9.034999999999991         -0.028577169665522484
9.037499999999989         -0.02857520891817955
9.03999999999999          -0.028573244841540224
9.042499999999992         -0.028571277398789174
9.04499999999999          -0.028569306552407636
9.047499999999987         -0.028567332264152978
9.049999999999988         -0.028565354495035722
9.05249999999999          -0.02856337320530067
9.054999999999987         -0.028561388354400474
9.057499999999985         -0.028559399900975557
9.059999999999986         -0.028557407802827006
9.062499999999988         -0.02855541201689027
9.064999999999985         -0.02855341249920862
9.067499999999985         -0.028551409204905065
9.069999999999984         -0.028549402088151266
9.072499999999986         -0.028547391102138775
9.074999999999985         -0.02854537619904407
9.077499999999983         -0.028543357329996577
9.079999999999984         -0.028541334445044475
9.082499999999984         -0.028539307493118726
9.084999999999983         -0.02853727642199677
9.08749999999998          -0.028535241178266224
9.089999999999982         -0.028533201707289346
9.092499999999983         -0.028531157953162634
9.094999999999981         -0.02852910985868662
9.097499999999979         -0.028527057365326236
9.09999999999998          -0.02852500041318229
9.102499999999981         -0.028522938940962472
9.104999999999979         -0.02852087288595484
9.107499999999977         -0.02851880218400127
9.109999999999978         -0.028516726769513667
9.11249999999998          -0.02851464657548408
9.114999999999977         -0.02851256153346371
9.117499999999975         -0.02851047157346398
9.119999999999976         -0.028508376623705645
9.122499999999977         -0.02850627661191496
9.124999999999975         -0.02850417146158435
9.127499999999973         -0.028502061096435494
9.129999999999974         -0.02849994543665324
9.132499999999975         -0.02849782440083215
9.134999999999973         -0.028495697905092654
9.13749999999997          -0.028493565861838044
9.139999999999972         -0.028491428182163547
9.142499999999973         -0.028489284774686374
9.144999999999971         -0.02848713554543958
9.147499999999969         -0.028484980397266102
9.14999999999997          -0.028482819229792566
9.152499999999971         -0.028480651939367108
9.15499999999997          -0.02847847841897877
9.157499999999967         -0.02847629855814371
9.159999999999968         -0.028474112242812932
9.16249999999997          -0.028471919355408826
9.164999999999967         -0.028469719774613433
9.167499999999965         -0.028467513374951903
9.169999999999966         -0.028465300026694007
9.172499999999967         -0.02846307959562011
9.174999999999965         -0.02846085194278436
9.177499999999963         -0.028458616924257996
9.179999999999964         -0.028456374390884887
9.182499999999965         -0.02845412418800597
9.184999999999963         -0.028451866155148497
9.18749999999996          -0.02844960012569253
9.189999999999962         -0.028447325926513334
9.192499999999963         -0.02844504337759457
9.194999999999961         -0.028442752291617412
9.197499999999957         -0.028440452473513234
9.199999999999958         -0.028438143719943798
9.202499999999961         -0.0284358258196038
9.204999999999957         -0.028433498555014203
9.207499999999955         -0.028431161699090546
9.209999999999956         -0.02842881501361816
9.21249999999996          -0.02842645824868617
9.214999999999955         -0.02842409114196931
9.217499999999953         -0.028421713417918437
9.219999999999954         -0.02841932478685749
9.222499999999954         -0.028416924943968302
9.224999999999953         -0.028414513568165267
9.227499999999953         -0.028412090320827255
9.229999999999952         -0.028409654844389287
9.232499999999952         -0.02840720676075914
9.234999999999951         -0.028404745669546205
9.237499999999951         -0.02840227114606797
9.23999999999995          -0.028399782739104595
9.24249999999995          -0.02839727996836483
9.24499999999995          -0.0283947623216092
9.247499999999949         -0.02839222925138296
9.24999999999995          -0.02838968017127963
9.25249999999995          -0.02838711445166442
9.25499999999995          -0.028384531414745284
9.257499999999949         -0.028381930328869487
9.259999999999948         -0.028379310401888014
9.262499999999948         -0.02837667077339645
9.264999999999947         -0.02837401050559485
9.267499999999947         -0.02837132857246405
9.269999999999946         -0.02836862384684169
9.272499999999946         -0.028365895084865977
9.274999999999945         -0.02836314090709602
9.277499999999945         -0.028360359775315258
9.279999999999944         -0.02835754996385398
9.282499999999944         -0.028354709523629396
9.284999999999943         -0.028351836236379158
9.287499999999943         -0.028348927555663872
9.289999999999942         -0.028345980529502768
9.292499999999942         -0.028342991696910458
9.294999999999941         -0.028339956946417777
9.29749999999994          -0.02833687131751239
9.29999999999994          -0.02833372871336448
9.30249999999994          -0.028330521469760783
9.30499999999994          -0.028327239679040384
9.307499999999939         -0.028323870070170787
9.309999999999938         -0.028320394020657114
9.312499999999938         -0.028316783696007986
9.314999999999937         -0.02831299360825268
9.317499999999937         -0.028308939098033892
9.319999999999936         -0.028304434139128865
9.322499999999936         -0.02829908867243036
9.324999999999935         -0.028292526956965935
9.327499999999935         -0.028284645793465457
9.329999999999934         -0.028275433935853522
9.332499999999934         -0.028264889172063046
9.334999999999933         -0.028253010046777494
9.337499999999933         -0.028239795245590282
9.339999999999932         -0.028225243532423616
9.342499999999932         -0.028209353740981657
9.344999999999931         -0.02819212477736588
9.34749999999993          -0.028173555626381352
9.34999999999993          -0.02815364535898346
9.35249999999993          -0.028132393139710832
9.35499999999993          -0.02810979823361437
9.357499999999929         -0.02808586001266622
9.359999999999928         -0.028060577961809496
9.362499999999928         -0.02803395168472156
9.364999999999927         -0.0280059809094233
9.367499999999927         -0.02797666549403821
9.369999999999926         -0.02794600543303849
9.372499999999926         -0.027914000864150856
9.374999999999925         -0.027880652076123114
9.377499999999923         -0.027845959517734387
9.379999999999923         -0.027809923808456594
9.382499999999922         -0.027772545751035382
9.384999999999922         -0.027733826346290402
9.387499999999921         -0.027693766810648834
9.38999999999992          -0.027652368596994825
9.39249999999992          -0.027609633419267254
9.39499999999992          -0.02756556328133264
9.39749999999992          -0.027520160510894898
9.399999999999919         -0.02747342782490536
9.402499999999918         -0.02742536799499895
9.404999999999918         -0.02737598271977182
9.407499999999917         -0.027325273633989067
9.409999999999917         -0.027273242654275553
9.412499999999916         -0.02721989194412877
9.414999999999916         -0.027165223903593883
9.417499999999915         -0.027109241160329867
9.419999999999915         -0.027051946562000717
9.422499999999914         -0.026993343169797512
9.424999999999914         -0.026933434252896626
9.427499999999913         -0.026872223283825103
9.429999999999914         -0.02680971393470233
9.432499999999914         -0.02674591007419691
9.434999999999913         -0.026680815765026455
9.437499999999913         -0.02661443526200491
9.439999999999912         -0.02654677301066477
9.442499999999912         -0.026477833646290194
9.444999999999911         -0.026407621993225106
9.447499999999911         -0.026336143064481288
9.44999999999991          -0.02626340206170852
9.45249999999991          -0.026189404375379866
9.45499999999991          -0.02611415558505903
9.457499999999909         -0.026037661459811567
9.459999999999908         -0.025959927958836948
9.462499999999908         -0.025880961232182087
9.464999999999907         -0.025800767621420806
9.467499999999907         -0.025719353660371924
9.469999999999906         -0.025636726075948135
9.472499999999906         -0.0255528917890101
9.474999999999905         -0.025467857915110415
9.477499999999905         -0.025381631765213575
9.479999999999905         -0.025294220846499793
9.482499999999904         -0.025205632863123606
9.484999999999904         -0.025115875716823832
9.487499999999903         -0.025024957507478574
9.489999999999903         -0.024932886533716503
9.492499999999902         -0.024839671293463872
9.494999999999902         -0.024745320484323652
9.497499999999901         -0.024649843003890504
9.4999999999999           -0.024553247950110046
9.5024999999999           -0.024455544621573067
9.5049999999999           -0.024356742517643748
9.507499999999899         -0.024256851338516294
9.509999999999899         -0.024155880985330835
9.512499999999898         -0.02405384156022683
9.514999999999898         -0.02395074336623615
9.517499999999897         -0.02384659690712454
9.519999999999897         -0.02374141288729459
9.522499999999896         -0.023635202211646167
9.524999999999896         -0.023527975985287997
9.527499999999895         -0.023419745513210022
9.529999999999895         -0.02331052230003272
9.532499999999894         -0.023200318049722113
9.534999999999894         -0.023089144665170647
9.537499999999893         -0.02297701424774279
9.539999999999893         -0.022863939096902763
9.542499999999892         -0.022749931709805327
9.544999999999892         -0.022635004780745538
9.547499999999891         -0.022519171200561128
9.54999999999989          -0.022402444056088044
9.55249999999989          -0.022284836629547056
9.554999999999888         -0.022166362397737505
9.557499999999887         -0.022047035031122042
9.559999999999887         -0.021926868392879828
9.562499999999886         -0.021805876537779434
9.564999999999886         -0.021684073710732776
9.567499999999885         -0.02156147434507294
9.569999999999885         -0.021438093060600183
9.572499999999884         -0.021313944661211393
9.574999999999884         -0.021189044131918133
9.577499999999883         -0.021063406635252524
9.579999999999883         -0.02093704750702774
9.582499999999882         -0.020809982251212
9.584999999999882         -0.0206822265336305
9.587499999999881         -0.020553796174398786
9.58999999999988          -0.02042470713895972
9.59249999999988          -0.020294975527350823
9.59499999999988          -0.02016461756127963
9.59749999999988          -0.020033649568773848
9.599999999999879         -0.019902087965458892
9.602499999999878         -0.01976994923981723
9.604999999999878         -0.01963724999813976
9.60749999999988          -0.01950400703095856
9.609999999999879         -0.01937023731354437
9.612499999999878         -0.01923595799490274
9.614999999999878         -0.019101186388643776
9.617499999999877         -0.018965939964714185
9.619999999999877         -0.018830236341906947
9.622499999999876         -0.01869409328101901
9.624999999999876         -0.018557528678549318
9.627499999999875         -0.018420560560879706
9.629999999999875         -0.018283207078908292
9.632499999999874         -0.01814548650304526
9.634999999999874         -0.01800741721847965
9.637499999999873         -0.017869017720710367
9.639999999999873         -0.01773030661132613
9.642499999999872         -0.017591302593968128
9.644999999999872         -0.01745202447041272
9.647499999999871         -0.017312491136778685
9.64999999999987          -0.01717272157986749
9.65249999999987          -0.01703273487358159
9.65499999999987          -0.01689255017537339
9.65749999999987          -0.016752186722744478
9.659999999999869         -0.016611663829805834
9.662499999999868         -0.016471000883863773
9.664999999999868         -0.016330217341988695
9.667499999999867         -0.016189332727589933
9.669999999999867         -0.016048366627020916
9.672499999999866         -0.015907338686178996
9.674999999999866         -0.01576626860706687
9.677499999999865         -0.015625176144342556
9.679999999999865         -0.01548408110187982
9.682499999999864         -0.01534300332932137
9.684999999999864         -0.015201962718572104
9.687499999999863         -0.015060979200287261
9.689999999999863         -0.01492007274036311
9.692499999999862         -0.014779263336411663
9.694999999999862         -0.01463857101419297
9.697499999999861         -0.014498015824020105
9.69999999999986          -0.014357617837191583
9.70249999999986          -0.01421739714239656
9.70499999999986          -0.01407737384208363
9.70749999999986          -0.01393756804882007
9.709999999999859         -0.013797999881662748
9.712499999999858         -0.013658689462527018
9.714999999999858         -0.013519656912516553
9.717499999999857         -0.01338092234824706
9.719999999999857         -0.013242505878200195
9.722499999999856         -0.013104427599067936
9.724999999999856         -0.012966707592075744
9.727499999999855         -0.012829365919303282
9.729999999999855         -0.012692422620037003
9.732499999999852         -0.012555897707129837
9.734999999999852         -0.012419811163337013
9.737499999999851         -0.012284182937658983
9.739999999999851         -0.0121490329417272
9.74249999999985          -0.012014381046190015
9.74499999999985          -0.0118802470770899
9.74749999999985          -0.011746650812252901
9.749999999999849         -0.011613611977713267
9.752499999999849         -0.011481150244152305
9.754999999999848         -0.011349285223326677
9.757499999999848         -0.011218036464504255
9.759999999999847         -0.011087423450940492
9.762499999999847         -0.010957465596366012
9.764999999999846         -0.010828182241453321
9.767499999999846         -0.010699592650294631
9.769999999999845         -0.0105717160069011
9.772499999999845         -0.01044457141170918
9.774999999999844         -0.010318177878050228
9.777499999999844         -0.010192554328610881
9.779999999999843         -0.010067719591900337
9.782499999999843         -0.009943692398688864
9.784999999999842         -0.009820491378388696
9.787499999999843         -0.009698135055386192
9.789999999999843         -0.009576641845337575
9.792499999999842         -0.009456030051392283
9.794999999999842         -0.009336317860298426
9.797499999999841         -0.00921752333839898
9.79999999999984          -0.009099664427987486
9.80249999999984          -0.008982758935765944
9.80499999999984          -0.008866824511038485
9.80749999999984          -0.008751878670892
9.809999999999839         -0.0086379388044443
9.812499999999838         -0.008525022167935825
9.814999999999838         -0.00841314588058184
9.817499999999837         -0.008302326920595737
9.819999999999837         -0.008192582121377301
9.822499999999836         -0.008083928167837207
9.824999999999836         -0.007976381592832982
9.827499999999835         -0.007869958773717545
9.829999999999835         -0.007764675929001652
9.832499999999834         -0.007660549115108939
9.834999999999834         -0.007557594223200459
9.837499999999833         -0.00745582697608238
9.839999999999833         -0.007355262925190398
9.842499999999832         -0.007255917447644422
9.844999999999832         -0.007157805743351453
9.847499999999831         -0.007060942832165962
9.849999999999831         -0.0069653435511186634
9.85249999999983          -0.006871022551688033
9.85499999999983          -0.00677799429712167
9.85749999999983          -0.006686273059794634
9.859999999999829         -0.006595872918628398
9.862499999999828         -0.00650680775655188
9.864999999999828         -0.006419091257994669
9.867499999999827         -0.006332736906423886
9.869999999999827         -0.006247757981929003
9.872499999999826         -0.0061641675588500755
9.874999999999826         -0.006081978503433616
9.877499999999825         -0.00600120347153088
9.879999999999825         -0.005921854906343671
9.882499999999824         -0.005843945036210885
9.884999999999824         -0.005767485872424927
9.887499999999823         -0.005692489207087759
9.889999999999823         -0.005618966611017573
9.892499999999822         -0.005546929431693104
9.894999999999822         -0.005476388791232356
9.897499999999821         -0.0054073555844101895
9.899999999999821         -0.005339840476725977
9.90249999999982          -0.005273853902513559
9.90499999999982          -0.005209406063080735
9.90749999999982          -0.005146506924898042
9.909999999999817         -0.005085166217831061
9.912499999999817         -0.005025393433415348
9.914999999999816         -0.004967197823171232
9.917499999999816         -0.004910588396958349
9.919999999999815         -0.004855573921380696
9.922499999999815         -0.004802162918236541
9.924999999999814         -0.0047503636630027435
9.927499999999814         -0.00470018418336815
9.929999999999813         -0.004651632257809957
9.932499999999813         -0.004604715414220473
9.934999999999812         -0.004559440928569192
9.937499999999812         -0.004515815823609826
9.939999999999811         -0.004473846867638298
9.94249999999981          -0.004433540573292816
9.94499999999981          -0.004394903196394795
9.94749999999981          -0.004357940734833865
9.94999999999981          -0.0043226589275026095
9.952499999999809         -0.004289063253274383
9.954999999999808         -0.004257158930020988
9.957499999999808         -0.004226950913675087
9.959999999999807         -0.004198443897343029
9.962499999999807         -0.004171642310457191
9.964999999999808         -0.0041465503179737295
9.967499999999808         -0.00412317181961297
9.969999999999807         -0.0041015104491480825
9.972499999999807         -0.004081569573741728
9.974999999999806         -0.004063352293323663
9.977499999999806         -0.004046861440018645
9.979999999999805         -0.004032099577624515
9.982499999999805         -0.004019069001143238
9.984999999999804         -0.00400777173636091
9.987499999999804         -0.003998209539490594
9.989999999999803         -0.003990383896871674
9.992499999999803         -0.0039842960247391535
9.994999999999802         -0.003979946869064999
9.997499999999802         -0.0039773371054757645
9.999999999999801         -0.0039764671392653606
10.0024999999998          -0.003977337105499967
10.0049999999998          -0.003979946869113848
10.0074999999998          -0.00398429602481265
10.009999999999799        -0.003990383896969707
10.012499999999799        -0.003998209539613162
10.014999999999798        -0.0040077717365080145
10.017499999999798        -0.004019069001314657
10.019999999999797        -0.00403209957782058
10.022499999999797        -0.004046861440239025
10.024999999999796        -0.004063352293568578
10.027499999999796        -0.004081569574010624
10.029999999999795        -0.00410151044944107
10.032499999999795        -0.004123171819930382
10.034999999999794        -0.004146550318315678
10.037499999999794        -0.004171642310823009
10.039999999999793        -0.004198443897732718
10.042499999999793        -0.004226950914088756
10.044999999999792        -0.004257158930458527
10.047499999999792        -0.004289063253735903
10.049999999999791        -0.004322658927987999
10.05249999999979         -0.004357940735342902
10.05499999999979         -0.004394903196927591
10.05749999999979         -0.0044335405738493705
10.059999999999789        -0.004473846868218168
10.062499999999789        -0.004515815824213343
10.064999999999788        -0.0045594409291956906
10.067499999999788        -0.004604715414870508
10.069999999999787        -0.004651632258482863
10.072499999999787        -0.004700184184063927
10.074999999999786        -0.004750363663721946
10.077499999999786        -0.004802162918977837
10.079999999999785        -0.004855573922144529
10.082499999999785        -0.0049105883977444975
10.084999999999784        -0.004967197823980363
10.087499999999782        -0.005025393434246683
10.089999999999781        -0.005085166218684489
10.09249999999978         -0.005146506925773675
10.09499999999978         -0.005209406063978017
10.09749999999978         -0.005273853903432157
10.09999999999978         -0.00533984047766678
10.102499999999779        -0.00540735558537242
10.104999999999778        -0.005476388792216125
10.107499999999778        -0.005546929432698189
10.109999999999777        -0.005618966612043419
10.112499999999777        -0.005692489208134588
10.114999999999776        -0.005767485873492628
10.117499999999776        -0.005843945037298903
10.119999999999775        -0.0059218549074517846
10.122499999999775        -0.006001203472659533
10.124999999999774        -0.006081978504582031
10.127499999999774        -0.006164167560018363
10.129999999999773        -0.006247757983117164
10.132499999999773        -0.006332736907631364
10.134999999999772        -0.0064190912592213545
10.137499999999772        -0.006506807757797883
10.139999999999771        -0.006595872919893053
10.142499999999771        -0.006686273061078274
10.144999999999772        -0.0067779942984236285
10.147499999999772        -0.006871022553008421
10.149999999999771        -0.006965343552456815
10.15249999999977         -0.007060942833522654
10.15499999999977         -0.007157805744725465
10.15749999999977         -0.007255917449036198
10.15999999999977         -0.007355262926599493
10.162499999999769        -0.007455826977508351
10.164999999999768        -0.007557594224643638
10.167499999999768        -0.007660549116568549
10.169999999999767        -0.0077646759304776936
10.172499999999767        -0.007869958775209462
10.174999999999766        -0.00797638159434122
10.177499999999766        -0.00808392816936132
10.179999999999765        -0.008192582122916847
10.182499999999765        -0.008302326922150383
10.184999999999764        -0.008413145882151807
10.187499999999764        -0.008525022169520002
10.189999999999763        -0.008637938806043466
10.192499999999763        -0.008751878672505486
10.194999999999762        -0.008866824512666294
10.197499999999762        -0.008982758937407298
10.199999999999761        -0.009099664429642496
10.20249999999976         -0.00921752334006709
10.20499999999976         -0.009336317861979526
10.20749999999976         -0.009456030053086706
10.20999999999976         -0.009576641847044098
10.212499999999759        -0.009698135057105484
10.214999999999758        -0.009820491380119867
10.217499999999758        -0.009943692400431692
10.219999999999757        -0.01006771959365449
10.222499999999757        -0.01019255433037658
10.224999999999756        -0.010318177879826695
10.227499999999756        -0.010444571413496417
10.229999999999755        -0.010571716008698884
10.232499999999755        -0.010699592652102519
10.234999999999754        -0.010828182243271534
10.237499999999754        -0.010957465598193328
10.239999999999753        -0.01108742345277769
10.242499999999753        -0.011218036466350223
10.244999999999752        -0.011349285225181638
10.247499999999752        -0.011481150246016258
10.249999999999751        -0.011613611979584881
10.25249999999975         -0.01174665081413273
10.25499999999975         -0.011880247078977169
10.25749999999975         -0.012014381048085054
10.25999999999975         -0.012149032943629567
10.262499999999749        -0.0122841829395679
10.264999999999747        -0.01241981116525237
10.267499999999746        -0.012555897709051855
10.269999999999746        -0.012692422621964905
10.272499999999745        -0.012829365921236846
10.274999999999745        -0.012966707594015414
10.277499999999744        -0.013104427601012714
10.279999999999744        -0.013242505880149635
10.282499999999743        -0.013380922350201274
10.284999999999743        -0.013519656914474765
10.287499999999742        -0.013658689464489338
10.289999999999742        -0.01379799988362862
10.292499999999741        -0.013937568050789495
10.29499999999974         -0.014077373844056384
10.29749999999974         -0.01421739714437198
10.29999999999974         -0.01435761783917
10.302499999999739        -0.014498015826001076
10.304999999999739        -0.014638571016175494
10.307499999999738        -0.01477926333839652
10.309999999999738        -0.014920072742349189
10.312499999999737        -0.01506097920227456
10.314999999999737        -0.015201962720560402
10.317499999999736        -0.015343003331310445
10.319999999999736        -0.015484081103869896
10.322499999999737        -0.015625176146331854
10.324999999999736        -0.015766268609056167
10.327499999999736        -0.015907338688167738
10.329999999999735        -0.01604836662900877
10.332499999999735        -0.016189332729577233
10.334999999999734        -0.01633021734397455
10.337499999999734        -0.016471000885847853
10.339999999999733        -0.016611663831788137
10.342499999999733        -0.01675218672472467
10.344999999999732        -0.01689255017735125
10.347499999999732        -0.017032734875556454
10.349999999999731        -0.01717272158183969
10.352499999999731        -0.017312491138747554
10.35499999999973         -0.01745202447237837
10.35749999999973         -0.017591302595930114
10.35999999999973         -0.017730306613284008
10.362499999999729        -0.017869017722663694
10.364999999999728        -0.0180074172204282
10.367499999999728        -0.018145486504989372
10.369999999999727        -0.018283207080847297
10.372499999999727        -0.01842056056281338
10.374999999999726        -0.018557528680477553
10.377499999999726        -0.018694093282941138
10.379999999999725        -0.018830236343823192
10.382499999999725        -0.018965939966624212
10.384999999999724        -0.019101186390547253
10.387499999999724        -0.019235957996799224
10.389999999999723        -0.019370237315433858
10.392499999999723        -0.01950400703284072
10.394999999999722        -0.019637250000014594
10.397499999999722        -0.01976994924168418
10.399999999999721        -0.019902087967317628
10.402499999999721        -0.020033649570624257
10.40499999999972         -0.020164617563121268
10.40749999999972         -0.0202949755291838
10.40999999999972         -0.02042470714078415
10.412499999999719        -0.020553796176213446
10.414999999999718        -0.020682226535436055
10.417499999999718        -0.02080998225300812
10.419999999999717        -0.020937047508813644
10.422499999999717        -0.021063406637028215
10.424999999999716        -0.02118904413368372
10.427499999999716        -0.02131394466296621
10.429999999999715        -0.021438093062344565
10.432499999999715        -0.02156147434680611
10.434999999999715        -0.021684073712455065
10.437499999999714        -0.0218058765394904
10.439999999999714        -0.021926868394579246
10.442499999999711        -0.02204703503280947
10.44499999999971         -0.02216636239941283
10.44749999999971         -0.022284836631210503
10.44999999999971         -0.02240244405773928
10.45249999999971         -0.022519171202199595
10.454999999999709        -0.02263500478237135
10.457499999999706        -0.022749931711418148
10.459999999999708        -0.02286393909850226
10.462499999999709        -0.022977014249329297
10.464999999999707        -0.02308914466674372
10.467499999999704        -0.023200318051281754
10.469999999999706        -0.023310522301578374
10.472499999999707        -0.02341974551474202
10.474999999999705        -0.023527975986805783
10.477499999999702        -0.02363520221314952
10.479999999999704        -0.023741412888783286
10.482499999999705        -0.023846596908598805
10.484999999999703        -0.02395074336769587
10.487499999999702        -0.024053841561671674
10.489999999999702        -0.02415588098676058
10.492499999999703        -0.02425685133993094
10.4949999999997          -0.02435674251904274
10.4974999999997          -0.02445554462295707
10.499999999999702        -0.024553247951477952
10.502499999999701        -0.02464984300524309
10.5049999999997          -0.02474532048566014
10.507499999999698        -0.02483967129478415
10.5099999999997          -0.024932886535020793
10.512499999999699        -0.025024957508766765
10.514999999999699        -0.02511587571809537
10.517499999999696        -0.025205632864378935
10.519999999999698        -0.02529422084773858
10.522499999999699        -0.02538163176643571
10.524999999999697        -0.025467857916315007
10.527499999999694        -0.025552891790197818
10.529999999999696        -0.0256367260771192
10.532499999999697        -0.025719353661526
10.534999999999695        -0.025800767622557452
10.537499999999692        -0.025880961233301414
10.539999999999694        -0.025959927959939177
10.542499999999695        -0.0260376614608967
10.544999999999693        -0.026114155586126397
10.54749999999969         -0.02618940437642958
10.549999999999692        -0.02626340206274025
10.552499999999693        -0.026336143065495254
10.55499999999969         -0.02640762199422131
10.557499999999688        -0.02647783364726841
10.55999999999969         -0.026546773011624558
10.562499999999691        -0.026614435262947378
10.564999999999689        -0.026680815765950494
10.567499999999686        -0.02674591007510274
10.569999999999688        -0.02680971393558973
10.572499999999689        -0.026872223284694297
10.574999999999687        -0.02693343425374728
10.577499999999684        -0.026993343170629736
10.579999999999686        -0.027051946562814733
10.582499999999687        -0.02710924116112512
10.584999999999685        -0.02716522390437104
10.587499999999682        -0.027219891944887165
10.589999999999684        -0.027273242655015184
10.592499999999685        -0.027325273634709935
10.594999999999683        -0.027375982720474035
10.59749999999968         -0.027425367995682293
10.599999999999682        -0.02747342782556972
10.602499999999683        -0.027520160511540603
10.60499999999968         -0.027565563281960026
10.607499999999677        -0.027609633419875435
10.60999999999968         -0.027652368597584354
10.612499999999681        -0.02769376681121971
10.614999999999679        -0.027733826346842072
10.617499999999675        -0.02777254575156829
10.619999999999676        -0.027809923808970405
10.622499999999679        -0.027845959518229324
10.624999999999675        -0.027880652076598844
10.627499999999673        -0.027914000864607602
10.629999999999674        -0.027946005433476473
10.632499999999677        -0.027976665494457098
10.634999999999673        -0.028005980909823425
10.63749999999967         -0.028033951685103142
10.639999999999672        -0.028060577962171873
10.642499999999673        -0.028085860013009945
10.644999999999671        -0.02810979823393911
10.647499999999669        -0.028132393140017142
10.64999999999967         -0.02815364535927034
10.652499999999671        -0.02817355562664936
10.654999999999669        -0.028192124777615124
10.657499999999667        -0.028209353741211696
10.659999999999668        -0.028225243532635558
10.66249999999967         -0.028239795245783017
10.664999999999667        -0.028253010046951355
10.667499999999666        -0.028264889172218144
10.669999999999666        -0.028275433935989858
10.672499999999667        -0.028284645793583363
10.674999999999665        -0.02829252695706519
10.677499999999664        -0.028299088672511297
10.679999999999666        -0.02830443413919459
10.682499999999665        -0.0283089390980914
10.684999999999665        -0.028312993608305526
10.687499999999662        -0.028316783696057946
10.689999999999664        -0.028320394020704964
10.692499999999665        -0.02832387007021675
10.694999999999663        -0.02832723967908468
10.69749999999966         -0.02833052146980386
10.699999999999662        -0.02833372871340678
10.702499999999663        -0.02833687131755369
10.70499999999966         -0.028339956946458522
10.707499999999659        -0.02834299169695076
10.70999999999966         -0.028345980529542403
10.712499999999661        -0.028348927555703063
10.714999999999659        -0.02835183623641746
10.717499999999657        -0.028354709523667143
10.719999999999658        -0.028357549963891726
10.722499999999659        -0.02836035977535234
10.724999999999657        -0.028363140907132656
10.727499999999655        -0.028365895084902726
10.729999999999656        -0.028368623846878105
10.732499999999657        -0.02837132857249991
10.734999999999655        -0.028374010505630043
10.737499999999653        -0.02837667077343131
10.739999999999654        -0.028379310401923097
10.742499999999655        -0.02838193032890368
10.744999999999653        -0.02838453141477948
10.74749999999965         -0.028387114451698503
10.749999999999652        -0.028389680171313048
10.752499999999653        -0.028392229251416268
10.75499999999965         -0.02839476232164284
10.757499999999649        -0.028397279968397915
10.75999999999965         -0.02839978273913768
10.762499999999651        -0.0284022711461005
10.764999999999649        -0.02840474566957918
10.767499999999647        -0.028407206760791892
10.769999999999648        -0.02840965484442115
10.77249999999965         -0.02841209032085923
10.774999999999647        -0.028414513568196798
10.777499999999645        -0.0284169249439995
10.779999999999646        -0.028419324786888245
10.782499999999647        -0.028421713417949745
10.784999999999645        -0.028424091142000396
10.78749999999964         -0.028426458248716924
10.789999999999644        -0.02842881501364869
10.792499999999645        -0.028431161699120744
10.794999999999643        -0.02843349855504429
10.797499999999639        -0.028435825819633886
10.79999999999964         -0.028438143719973774
10.802499999999643        -0.0284404524735431
10.80499999999964         -0.028442752291647277
10.807499999999637        -0.028445043377624102
10.809999999999638        -0.02844732592654242
10.81249999999964         -0.028449600125722063
10.814999999999637        -0.028451866155177474
10.817499999999635        -0.02845412418803528
10.819999999999636        -0.028456374390913974
10.822499999999637        -0.02845861692428686
10.824999999999635        -0.028460851942813226
10.827499999999633        -0.028463079595648977
10.829999999999634        -0.028465300026723317
10.832499999999635        -0.02846751337498088
10.834999999999633        -0.028469719774641744
10.83749999999963         -0.028471919355437247
10.839999999999632        -0.028474112242841132
10.842499999999633        -0.02847629855817224
10.844999999999631        -0.02847847841900686
10.84749999999963         -0.028480651939394752
10.84999999999963         -0.028482819229820433
10.852499999999631        -0.028484980397293858
10.85499999999963         -0.028487135545467
10.857499999999629        -0.02848928477471413
10.85999999999963         -0.028491428182190526
10.86249999999963         -0.028493565861865466
10.864999999999629        -0.02849569790511952
10.867499999999627        -0.028497824400858796
10.869999999999628        -0.02849994543668022
10.87249999999963         -0.02850206109646225
10.874999999999627        -0.028504171461611327
10.877499999999625        -0.02850627661194194
10.879999999999626        -0.02850837662373218
10.882499999999627        -0.028510471573490737
10.884999999999625        -0.028512561533490133
10.887499999999623        -0.028514646575510727
10.889999999999624        -0.02851672676953998
10.892499999999625        -0.028518802184028136
10.894999999999623        -0.028520872885981263
10.89749999999962         -0.028522938940989007
10.899999999999622        -0.02852500041320849
10.902499999999623        -0.028527057365351993
10.904999999999621        -0.028529109858712043
10.907499999999619        -0.028531157953188724
10.90999999999962         -0.02853320170731488
10.912499999999621        -0.028535241178292092
10.914999999999619        -0.028537276422022306
10.917499999999617        -0.028539307493144483
10.919999999999618        -0.02854133444507001
10.92249999999962         -0.028543357330022
10.924999999999617        -0.028545376199069494
10.927499999999615        -0.0285473911021642
10.929999999999616        -0.028549402088176024
10.932499999999617        -0.028551409204929823
10.934999999999615        -0.028553412499233266
10.937499999999613        -0.028555412016915138
10.939999999999614        -0.028557407802852097
10.942499999999615        -0.02855939990100065
10.944999999999613        -0.02856138835442501
10.94749999999961         -0.028563373205324982
10.949999999999612        -0.028565354495060258
10.952499999999613        -0.028567332264177403
10.954999999999611        -0.02856930655243195
10.957499999999609        -0.028571277398813377
10.95999999999961         -0.028573244841564205
10.962499999999611        -0.028575208918203865
10.964999999999609        -0.028577169665546354
10.967499999999605        -0.02857912711972277
10.969999999999608        -0.028581081316197965
10.97249999999961         -0.02858303228979231
10.974999999999605        -0.02858498007469712
10.977499999999603        -0.028586924704497196
10.979999999999604        -0.028588866212188035
10.982499999999607        -0.02859080463019592
10.984999999999603        -0.028592739990398797
10.987499999999601        -0.02859467232414903
10.989999999999602        -0.028596601662295162
10.992499999999604        -0.02859852803520846
10.994999999999601        -0.02860045147280965
10.997499999999599        -0.02860237200460025
11                        -0.028604289659700854
11.00219512195122         -0.028605971105310157
11.004820443681819        -0.028607979223907898
11.00787596519181         -0.028610312526322623
11.011361686481187        -0.02861296931124835
11.015277607549942        -0.028615947678524822
11.019623728398084        -0.028619245543546334
11.024400049025616        -0.028622860652580795
11.029606569432534        -0.028626790598773377
11.03524328961882         -0.02863103283861901
11.041310209584505        -0.028635584708689543
11.047807329329576        -0.028640443442394914
11.05473464885403         -0.028645606186598838
11.062092168157864        -0.028651070017881586
11.069879887241086        -0.028656831958305484
11.078097806103688        -0.028662888990539037
11.08674592474568         -0.028669238072233982
11.095824243167055        -0.028675876149568347
11.105332761367812        -0.028682800169911316
11.115271479347957        -0.028690007093578718
11.12564039710749         -0.02869749390465759
11.136439514646401        -0.02870525762091991
11.147668831964703        -0.028713295302822517
11.159328349062381        -0.028721604061624828
11.17141806593945         -0.02873018106664127
11.183937982595905        -0.028739023551661802
11.196888099031748        -0.028748128820588414
11.210268415246967        -0.028757494252365512
11.224078931241571        -0.028767117305193435
11.238319647015565        -0.028776995519916304
11.252990562568943        -0.02878712652289528
11.268091677901705        -0.02879750802835468
11.283622993013847        -0.02880813784018499
11.299584507905378        -0.02881901385326735
11.3159762225763          -0.028830134054369183
11.332798137026602        -0.028841496522658105
11.350050251256281        -0.028853099429874574
11.367732565265353        -0.028864941040195213
11.385845079053803        -0.028877019709820817
11.404387792621645        -0.028889333886328417
11.423360705968872        -0.02890188210785194
11.442763819095473        -0.028914663002037377
11.46259713200147         -0.02892767528478346
11.482860644686848        -0.02894091775891572
11.50355435715161         -0.028954389312727313
11.524678269395759        -0.02896808891840097
11.546232381419292        -0.028982015630350744
11.56821669322221         -0.028996168583484194
11.590631204804515        -0.02901054699140171
11.613475916166196        -0.029025150144552203
11.636750827307267        -0.0290399774083846
11.660455938227727        -0.029055028221419033
11.684591248927564        -0.02907030209330863
11.709156759406792        -0.029085798602911495
11.7341524696654          -0.02910151739634137
11.759578379703393        -0.029117458185012657
11.785434489520773        -0.029133620743685862
11.811720799117538        -0.029150004908511162
11.83843730849369         -0.029166610575108498
11.86558401764922         -0.029183437696637227
11.89316092658414         -0.029200486281872218
11.921168035298443        -0.029217756393322025
11.949605343792133        -0.029235248145351722
11.978472852065204        -0.02925296170232783
12.007770560117663        -0.029270897276776675
12.037498467949503        -0.02928905512757729
12.067656575560727        -0.029307435558176276
12.098244882951338        -0.02932603891481267
12.129263390121332        -0.029344865584785107
12.160712097070714        -0.02936391599473609
12.192591003799485        -0.02938319060896266
12.224900110307635        -0.029402689927745418
12.257639416595168        -0.02942241448572236
12.290808922662086        -0.029442364850269742
12.324408628508392        -0.029462541619916127
12.358438534134082        -0.029482945422790285
12.392898639539153        -0.02950357691508876
12.427788944723615        -0.029524436779565066
12.463109449687458        -0.029545525724062438
12.498860154430686        -0.029566844480055754
12.535041058953304        -0.029588393801231128
12.5716521632553          -0.02961017446209413
12.608693467336682        -0.029632187256598885
12.646164971197448        -0.029654432996806257
12.684066674837602        -0.029676912511576337
12.722398578257136        -0.0296996266452787
12.761160681456058        -0.02972257625654018
12.800352984434364        -0.029745762217014082
12.839975487192056        -0.02976918541018092
12.880028189729135        -0.029792846730177458
12.920511092045592        -0.029816747080650963
12.961424194141436        -0.02984088737364854
13.002767496016668        -0.029865268528528777
13.04454099767128         -0.029889891470906704
13.086744699105276        -0.029914757131625946
13.129378600318663        -0.029939866445760077
13.172442701311434        -0.02996522035164384
13.215937002083583        -0.02999081978993523
13.259861502635124        -0.030016665702703227
13.30421620296605         -0.030042759032549604
13.349001103076354        -0.030069100721756392
13.394216202966044        -0.0300956917114662
13.439861502635125        -0.030122532940889846
13.485937002083586        -0.030149625346544195
13.532442701311432        -0.030176969861521186
13.579378600318663        -0.0302045674147835
13.626744699105279        -0.03023241893049
13.67454099767128         -0.03026052532735546
13.722767496016663        -0.03028888751802772
13.77142419414144         -0.0303175064085065
13.82051109204559         -0.030346382897582402
13.870028189729132        -0.030375517876304325
13.919975487192055        -0.03040491222748032
13.970352984434363        -0.030434566825197074
14.021160681456058        -0.030464482534372617
14.07239857825714         -0.030494660210334423
14.124066674837604        -0.030525100698418073
14.176164971197453        -0.03055580483359832
14.228693467336681        -0.03058677344013705
14.2816521632553          -0.030618007331262298
14.335041058953308        -0.03064950730886218
14.388860154430686        -0.030681274163205652
14.44310944968746         -0.030713308672684736
14.49778894472362         -0.030745611603573697
14.55289863953916         -0.03077818370980856
14.608438534134088        -0.030811025732784936
14.664408628508399        -0.030844138401172727
14.72080892266209         -0.030877522430746485
14.777639416595171        -0.030911178524228644
14.834900110307638        -0.030945107371148972
14.892591003799485        -0.03097930964771156
14.950712097070719        -0.031013786016676925
15.009263390121335        -0.031048537127248532
15.068244882951342        -0.031083563614969667
15.12765657556073         -0.031118866101626064
15.187498467949503        -0.03115444519514876
15.247770560117662        -0.03119030148952484
15.3084728520652          -0.031226435564705723
15.369605343792127        -0.031262847986511466
15.431168035298441        -0.03129953930653928
15.493160926584135        -0.03133651006205784
15.555584017649213        -0.03137376077590215
15.618437308493684        -0.031411291956352394
15.681720799117533        -0.03144910409700585
15.745434489520775        -0.03148719767663044
15.80957837970339         -0.03152557315900606
15.8741524696654          -0.03156423099274153
15.939156759406787        -0.03160317161107473
16.004591248927554        -0.03164239543164449
16.070455938227724        -0.03168190285623318
16.13675082730726         -0.031721694270486656
16.2034759161662          -0.031761770043588156
16.270631204804513        -0.03180213052790559
16.338216693222208        -0.03184277605859043
16.406232381419283        -0.03188370695313525
16.47467826939576         -0.03192492351088194
16.543554357151606        -0.031966426012474014
16.612860644686844        -0.032008214719256856
16.68259713200147         -0.03205028987260794
16.752763819095478        -0.032092651693207075
16.823360705968867        -0.03213530038022794
16.894387792621643        -0.03217823611045356
16.965845079053803        -0.03222145903730733
17.03773256526535         -0.03226496928978917
17.11005025125628         -0.03230876697131857
17.182798137026598        -0.03235285215846695
17.255976222576294        -0.03239722489957664
17.329584507905377        -0.03244188521325864
17.403622993013848        -0.03248683308675715
17.4780916779017          -0.03253206847417034
17.552990562568944        -0.03257759129452098
17.62831964701556         -0.032623401429658916
17.704078931241572        -0.032669498721989765
17.780268415246965        -0.03271588297200567
17.85688809903174         -0.03276255393562
17.933937982595907        -0.03280951132127097
18.01141806593945         -0.03285675478679273
18.089328349062384        -0.03290428393602496
18.1676688319647          -0.032952098315145784
18.246439514646404        -0.03300019740870741
18.325640397107485        -0.03304858063534433
18.40527147934796         -0.033097247343136016
18.485332761367815        -0.033146196804591965
18.565824243167057        -0.03319542821123067
18.646745924745677        -0.03324494066771755
18.72809780610369         -0.033294733185530334
18.809879887241078        -0.033344804676111894
18.892092168157866        -0.03339515394346537
18.974734648854024        -0.03344577967615525
19.05780732932957         -0.03349668043865561
19.141310209584507        -0.033547854662000054
19.225243289618824        -0.033599300633672
19.309606569432525        -0.03365101648667912
19.394400049025617        -0.03370300018773398
19.479623728398085        -0.0337552495244835
19.565277607549937        -0.03380776209169556
19.651361686481184        -0.03386053527632693
19.73787596519181         -0.03391356624137809
19.824820443681823        -0.0339668519084394
19.91219512195122         -0.034020388938820756
19.999999999999996        -0.034074173713152356


==> Figures/pcp_1d/squared/1d_Fp220.txt <==
0                         -0.03407417371093169
0.08780487804878047       -0.03407417371093169
0.17517955631817597       -0.03407417371093169
0.26212403480818747       -0.03407417371093169
0.348638313518814         -0.03407417371093169
0.43472239245005534       -0.03407417371093169
0.5203762716019118        -0.03407417371093169
0.605599950974384         -0.03407417371093169
0.6903934305674715        -0.03407417371093169
0.7747567103811741        -0.03407417371093169
0.8586897904154923        -0.03407417371093169
0.9421926706704258        -0.03407417371093169
1.025265351145974         -0.03407417371093169
1.1079078318421378        -0.03407417371093169
1.1901201127589174        -0.03407417371093169
1.2719021938963115        -0.03407417371093158
1.3532540752543205        -0.03407417371093158
1.434175756832946         -0.034074173710931466
1.5146672386321867        -0.034074173710931466
1.594728520652042         -0.034074173710931355
1.6743596028925116        -0.034074173710931244
1.7535604853535984        -0.03407417371093102
1.8323311680352996        -0.0340741737109308
1.910671650937616         -0.03407417371093047
1.9885819340605473        -0.03407417371093002
2.0660620174040942        -0.03407417371092947
2.1431119009682567        -0.03407417371092869
2.219731584753033         -0.03407417371092758
2.2959210687584264        -0.03407417371092614
2.371680352984435         -0.03407417371092414
2.447009437431057         -0.034074173710921474
2.5219083220982967        -0.03407417371091792
2.59637700698615          -0.034074173710913036
2.67041549209462          -0.0340741737109066
2.7440237774237035        -0.03407417371089805
2.8172018629734037        -0.03407417371088661
2.889949748743719         -0.0340741737108714
2.9622674347346485        -0.034074173710851086
3.034154920946194         -0.03407417371082433
3.1056122073783547        -0.0340741737107888
3.176639294031131         -0.03407417371074173
3.2472361809045225        -0.03407417371067978
3.3174028679985295        -0.03407417371059818
3.3871393553131512        -0.03407417371049082
3.456445642848388         -0.03407417371035004
3.525321730604239         -0.03407417371016552
3.5937676185807086        -0.03407417370992427
3.6617833067777914        -0.03407417370960919
3.729368795195489         -0.03407417370919874
3.7965240838338037        -0.03407417370866472
3.863249172692733         -0.03407417370797117
3.9295440617722774        -0.03407417370707222
3.9954087510724365        -0.03407417370590882
4.060843240593211         -0.03407417370440602
4.1258475303346005        -0.034074173702468236
4.190421620296608         -0.0340741736999739
4.254565510479226         -0.034074173696768795
4.318279200882462         -0.03407417369265764
4.381562691506312         -0.03407417368739374
4.444415982350778         -0.034074173680665565
4.50683907341586          -0.03407417367208121
4.56883196470156          -0.03407417366114773
4.6303946562078675        -0.034074173647247075
4.691527147934797         -0.034074173629605076
4.752229439882338         -0.0340741736072544
4.812501532050497         -0.034074173578988454
4.872343424439269         -0.03407417354330511
4.931755117048657         -0.0340741734983373
4.990736609878664         -0.034074173441770106
5.04928790292928          -0.03407417337073737
5.107408996200517         -0.03407417328169804
5.165099889692365         -0.034074173170285604
5.2223605834048294        -0.034074173031125476
5.2791910773379085        -0.034074172857615936
5.335591371491605         -0.03407417264166235
5.391561465865916         -0.034074172373359746
5.447101360460842         -0.03407417204061114
5.5022110552763825        -0.03407417162867077
5.556890550312539         -0.034074171119598984
5.611139845569312         -0.034074170491613986
5.664958941046697         -0.034074169718319
5.718347836744697         -0.03407416876778857
5.771306532663319         -0.034074167601485295
5.82383502880255          -0.034074166172982756
5.875933325162399         -0.03407416442646005
5.92760142174286          -0.03407416229493443
5.978839318543941         -0.034074159698187834
6.029647015565634         -0.0340741565403434
6.0800245128079435        -0.034074152707037286
6.129971810270868         -0.0340741480621265
6.179488907954408         -0.03407414244386697
6.228575805858563         -0.03407413566048623
6.277232503983331         -0.03407412748506777
6.325459002328719         -0.03407411764965518
6.373255300894719         -0.03407410583847292
6.420621399681336         -0.034074091680153074
6.467557298688567         -0.034074074738843274
6.514062997916412         -0.03407405450406287
6.560138497364875         -0.034074030379160236
6.60578379703395          -0.03407400166821439
6.650998896923644         -0.03407396756121095
6.69578379703395          -0.0340739271173125
6.740138497364875         -0.03407387924602956
6.784062997916411         -0.03407382268608994
6.827557298688567         -0.03407375598179463
6.870621399681333         -0.034073677456638474
6.913255300894718         -0.034073585183968746
6.955459002328718         -0.03407347695445018
6.997232503983332         -0.03407335024010183
7.038575805858563         -0.03407320215467535
7.079488907954407         -0.034073029410145894
7.119971810270865         -0.03407282826910096
7.160024512807942         -0.03407259449282185
7.199647015565633         -0.034072323284878525
7.238839318543939         -0.03407200923007947
7.27760142174286          -0.034071646228658437
7.315933325162395         -0.0340712274256163
7.353835028802551         -0.034070745135188485
7.391306532663318         -0.034070190760469576
7.428347836744698         -0.03406955470829198
7.464958941046698         -0.034068826299537225
7.50113984556931          -0.03406799367514746
7.53689055031254          -0.03406704369820335
7.572211055276383         -0.034065961852548954
7.607101360460837         -0.03406473213856154
7.641561465865914         -0.03406333696680075
7.675591371491605         -0.03406175705040926
7.70919107733791          -0.03405997129729066
7.74236058340483          -0.034057956703247294
7.775099889692365         -0.03405568824742555
7.807408996200514         -0.03405313879158367
7.8392879029292795        -0.03405027898487134
7.870736609878661         -0.03404707717597577
7.901755117048659         -0.03404349933466011
7.93234342443927          -0.03403950898487684
7.962501532050499         -0.03403506715178839
7.99222943988234          -0.0340301323251625
8.021527147934798         -0.034024660441721144
8.05039465620787          -0.034018604889116455
8.078831964701557         -0.034011916534264386
8.106839073415856         -0.03400454377879614
8.13441598235078          -0.033996432644374464
8.161562691506312         -0.03398752689056583
8.188279200882462         -0.03397776816785203
8.214565510479224         -0.03396709620820704
8.240421620296607         -0.033955449055446785
8.265847530334602         -0.03394276333728008
8.290843240593212         -0.03392897458064703
8.31540875107244          -0.03391401757152546
8.339544061772278         -0.033897826759907934
8.363249172692734         -0.0338803367101187
8.386524083833802         -0.03386148259603672
8.409368795195489         -0.03384120074013153
8.43178330677779          -0.0338194291945112
8.453767618580708         -0.03379610836142133
8.475321730604243         -0.03377118164984738
8.49644564284839          -0.033744596164055785
8.51713935531315          -0.03371630341908349
8.53740286799853          -0.033686260077368524
8.557236180904525         -0.033654428699907646
8.576639294031132         -0.033620778504568904
8.595612207378354         -0.03358528612347822
8.614154920946193         -0.03354793635076503
8.632267434734649         -0.033508722871413155
8.649949748743717         -0.03346764896153509
8.667201862973403         -0.033424728150081795
8.684023777423704         -0.033379984831846676
8.700415492094614         -0.03333345482161432
8.71637700698615          -0.03328518583947038
8.731908322098297         -0.03323523791762151
8.747009437431057         -0.03318368371958924
8.761680352984436         -0.03313060876332474
8.775921068758425         -0.033076111540654485
8.789731584753033         -0.033020303526482664
8.803111900968258         -0.032963309072347236
8.816062017404091         -0.03290526518022774
8.828581934060544         -0.03284632115391106
8.840671650937615         -0.032786638126724554
8.8523311680353           -0.0327263884659984
8.863560485353597         -0.03266575505621416
8.87435960289251          -0.03260493046438673
8.88472852065204          -0.03254411599279128
8.894667238632183         -0.0324835206256594
8.904175756832945         -0.032423359877886804
8.913254075254319         -0.03236385455511792
8.921902193896312         -0.032305229435746985
8.930120112758916         -0.032247711886416064
8.937907831842136         -0.0321915304234488
8.945265351145972         -0.03213691323335166
8.952192670670424         -0.03208408666602014
8.958689790415491         -0.032033273714606514
8.964756710381174         -0.031984692496143774
8.970393430567473         -0.031938554746981596
8.975599950974383         -0.03189506434688005
8.980376271601912         -0.03185441588524629
8.984722392450053         -0.03181679328249132
8.988638313518816         -0.03178236847885252
8.992124034808187         -0.03175130020229
8.995179556318176         -0.031723732826224205
8.997804878048779         -0.0316997953269762
9                         -0.03167960034979522
9.002500000000001         -0.031656399166373084
9.004999999999999         -0.03163298180311158
9.007499999999997         -0.03160934641668667
9.009999999999998         -0.0315854911514879
9.0125                    -0.03156141413960922
9.014999999999997         -0.03153711350084132
9.017499999999993         -0.03151258734266571
9.019999999999996         -0.031487833760251105
9.022499999999997         -0.03146285083645195
9.024999999999993         -0.03143763664180843
9.027499999999991         -0.031412189234548915
9.029999999999992         -0.03138650666059484
9.032499999999995         -0.03136058695356747
9.034999999999991         -0.0313344281347967
9.037499999999989         -0.031308028213333006
9.03999999999999          -0.031281385185960686
9.042499999999992         -0.031254497037214946
9.04499999999999          -0.031227361739399773
9.047499999999987         -0.031199977252609923
9.049999999999988         -0.031172341524754454
9.05249999999999          -0.03114445249158393
9.054999999999987         -0.03111630807671928
9.057499999999985         -0.031087906191684
9.059999999999986         -0.031059244735939684
9.062499999999988         -0.031030321596923538
9.064999999999985         -0.0310011346500898
9.067499999999985         -0.030971681758953595
9.069999999999984         -0.030941960775137778
9.072499999999986         -0.030911969538424344
9.074999999999985         -0.030881705876807053
9.077499999999983         -0.030851167606549157
9.079999999999984         -0.030820352532243356
9.082499999999984         -0.03078925844687641
9.084999999999983         -0.03075788313189587
9.08749999999998          -0.030726224357281895
9.089999999999982         -0.030694279881621322
9.092499999999983         -0.030662047452187258
9.094999999999981         -0.030629524805021013
9.097499999999979         -0.030596709665018595
9.09999999999998          -0.030563599746021075
9.102499999999981         -0.030530192750909735
9.104999999999979         -0.030496486371704323
9.107499999999977         -0.030462478289666084
9.109999999999978         -0.030428166175405558
9.11249999999998          -0.03039354768899416
9.114999999999977         -0.030358620480080423
9.117499999999975         -0.03032338218801145
9.119999999999976         -0.03028783044195804
9.122499999999977         -0.03025196286104548
9.124999999999975         -0.030215777054488968
9.127499999999973         -0.030179270621733534
9.129999999999974         -0.030142441152599786
9.132499999999975         -0.03010528622743447
9.134999999999973         -0.030067803417266004
9.13749999999997          -0.03002999028396569
9.139999999999972         -0.029991844380414356
9.142499999999973         -0.029953363250674325
9.144999999999971         -0.02991454443016739
9.147499999999969         -0.029875385445858105
9.14999999999997          -0.029835883816442976
9.152499999999971         -0.029796037052545854
9.15499999999997          -0.02975584265691933
9.157499999999967         -0.02971529812465168
9.159999999999968         -0.02967440094338103
9.16249999999997          -0.029633148593514957
9.164999999999967         -0.029591538548457308
9.167499999999965         -0.029549568274840565
9.169999999999966         -0.029507235232765994
9.172499999999967         -0.029464536876050218
9.174999999999965         -0.02942147065247791
9.177499999999963         -0.029378034004062248
9.179999999999964         -0.0293342243673127
9.182499999999965         -0.02929003917350903
9.184999999999963         -0.029245475848983737
9.18749999999996          -0.029200531815410935
9.189999999999962         -0.029155204490103115
9.192499999999963         -0.029109491286316125
9.194999999999961         -0.02906338961356114
9.197499999999957         -0.02901689687792508
9.199999999999958         -0.02897001048239789
9.202499999999961         -0.02892272782721006
9.204999999999957         -0.028875046310176233
9.207499999999955         -0.02882696332704826
9.209999999999956         -0.028778476271876352
9.21249999999996          -0.028729582537379228
9.214999999999955         -0.02868027951532226
9.217499999999953         -0.02863056459690494
9.219999999999954         -0.028580435173157448
9.222499999999954         -0.028529888635345224
9.224999999999953         -0.028478922375384297
9.227499999999953         -0.028427533786264392
9.229999999999952         -0.02837572026248203
9.232499999999952         -0.028323479200483503
9.234999999999951         -0.028270807999116965
9.237499999999951         -0.028217704060094162
9.23999999999995          -0.02816416478846262
9.24249999999995          -0.028110187593087255
9.24499999999995          -0.028055769887142423
9.247499999999949         -0.028000909088613746
9.24999999999995          -0.027945602620810583
9.25249999999995          -0.0278898479128894
9.25499999999995          -0.027833642400386327
9.257499999999949         -0.027776983525761745
9.259999999999948         -0.027719868738954934
9.262499999999948         -0.02766229549794974
9.264999999999947         -0.027604261269351338
9.267499999999947         -0.027545763528973977
9.269999999999946         -0.02748679976243995
9.272499999999946         -0.027427367465789665
9.274999999999945         -0.027367464146103915
9.277499999999945         -0.027307087322136492
9.279999999999944         -0.027246234524959112
9.282499999999944         -0.027184903298618557
9.284999999999943         -0.02712309120080425
9.287499999999943         -0.027060795803529047
9.289999999999942         -0.02699801469382146
9.292499999999942         -0.026934745474429644
9.294999999999941         -0.026870985764538835
9.29749999999994          -0.02680673320049931
9.29999999999994          -0.026741985436568028
9.30249999999994          -0.026676740145662348
9.30499999999994          -0.026610995020126094
9.307499999999939         -0.02654474777250837
9.309999999999938         -0.026477996136355042
9.312499999999938         -0.026410737867012868
9.314999999999937         -0.026342970742446514
9.317499999999937         -0.02627469256406889
9.319999999999936         -0.026205901157583145
9.322499999999936         -0.026136594373839306
9.324999999999935         -0.026066770089702707
9.327499999999935         -0.025996426208936163
9.329999999999934         -0.025925560663094926
9.332499999999934         -0.025854171412435067
9.334999999999933         -0.025782256446835294
9.337499999999933         -0.025709813786730984
9.339999999999932         -0.0256368414840632
9.342499999999932         -0.025563337623239035
9.344999999999931         -0.02548930032210739
9.34749999999993          -0.02541472773294573
9.34999999999993          -0.02533961804346263
9.35249999999993          -0.02526396947781151
9.35499999999993          -0.025187780297619144
9.357499999999929         -0.025111048803026836
9.359999999999928         -0.025033773333745013
9.362499999999928         -0.02495595227012104
9.364999999999927         -0.0248775840342208
9.367499999999927         -0.024798667090922266
9.369999999999926         -0.02471919994902383
9.372499999999926         -0.02463918116236441
9.374999999999925         -0.024558609330957326
9.377499999999923         -0.024477483102137043
9.379999999999923         -0.024395801171718468
9.382499999999922         -0.0243135622851699
9.384999999999922         -0.024230765238797525
9.387499999999921         -0.02414740888094391
9.38999999999992          -0.024063492113197804
9.39249999999992          -0.023979013891617496
9.39499999999992          -0.02389397322796516
9.39749999999992          -0.023808369190954637
9.399999999999919         -0.02372220090751065
9.402499999999918         -0.02363546756403978
9.404999999999918         -0.02354816840771312
9.407499999999917         -0.02346030274776112
9.409999999999917         -0.023371869956778868
9.412499999999916         -0.023282869472043277
9.414999999999916         -0.023193300796840566
9.417499999999915         -0.02310316350180508
9.419999999999915         -0.023012457226268213
9.422499999999914         -0.022921181679617875
9.424999999999914         -0.022829336642667508
9.427499999999913         -0.02273692196903554
9.429999999999914         -0.022643937586533824
9.432499999999914         -0.02255038349856564
9.434999999999913         -0.022456259785531896
9.437499999999913         -0.022361566606246885
9.439999999999912         -0.022266304199361597
9.442499999999912         -0.022170472884795345
9.444999999999911         -0.022074073065174726
9.447499999999911         -0.021977105227279914
9.44999999999991          -0.021879569943497934
9.45249999999991          -0.021781467873282057
9.45499999999991          -0.0216827997646174
9.457499999999909         -0.02158356645549253
9.459999999999908         -0.02148376887537551
9.462499999999908         -0.02138340804669525
9.464999999999907         -0.02128248508632724
9.467499999999907         -0.02118100120708244
9.469999999999906         -0.021078957719200098
9.472499999999906         -0.020976356031843335
9.474999999999905         -0.02087319765459683
9.477499999999905         -0.02076948419896585
9.479999999999905         -0.020665217379877587
9.482499999999904         -0.020560399017182207
9.484999999999904         -0.020455031037153737
9.487499999999903         -0.020349115473991986
9.489999999999903         -0.020242654471320787
9.492499999999902         -0.020135650283687023
9.494999999999902         -0.02002810527805543
9.497499999999901         -0.019920021935300958
9.4999999999999           -0.019811402851697135
9.5024999999999           -0.01970225074040044
9.5049999999999           -0.01959256843292856
9.507499999999899         -0.019482358880633877
9.509999999999899         -0.01937162515616897
9.512499999999898         -0.019260370454945885
9.514999999999898         -0.019148598096586422
9.517499999999897         -0.019036311526363647
9.519999999999897         -0.01892351431663386
9.522499999999896         -0.018810210168257013
9.524999999999896         -0.01869640291200725
9.527499999999895         -0.018582096509969226
9.529999999999895         -0.01846729505692246
9.532499999999894         -0.01835200278171145
9.534999999999894         -0.01823622404860037
9.537499999999893         -0.01811996335861188
9.539999999999893         -0.018003225350849528
9.542499999999892         -0.01788601480380203
9.544999999999892         -0.017768336636628468
9.547499999999891         -0.01765019591042427
9.54999999999989          -0.01753159782946634
9.55249999999989          -0.01741254774243617
9.554999999999888         -0.01729305114362012
9.557499999999887         -0.017173113674086582
9.559999999999887         -0.0170527411228375
9.562499999999886         -0.01693193942793425
9.564999999999886         -0.016810714677596872
9.567499999999885         -0.016689073111274544
9.569999999999885         -0.016567021120687753
9.572499999999884         -0.01644456525083926
9.574999999999884         -0.016321712200994765
9.577499999999883         -0.01619846882563003
9.579999999999883         -0.016074842135345158
9.582499999999882         -0.015950839297743546
9.584999999999882         -0.015826467638275554
9.587499999999881         -0.015701734641044296
9.58999999999988          -0.015576647949573696
9.59249999999988          -0.015451215367537241
9.59499999999988          -0.015325444859445758
9.59749999999988          -0.015199344551293792
9.599999999999879         -0.015072922731162675
9.602499999999878         -0.014946187849779746
9.604999999999878         -0.014819148521032055
9.60749999999988          -0.014691813522433539
9.609999999999879         -0.014564191795545134
9.612499999999878         -0.01443629244634459
9.614999999999878         -0.014308124745547546
9.617499999999877         -0.01417969812887665
9.619999999999877         -0.014051022197278273
9.622499999999876         -0.013922106717085936
9.624999999999876         -0.013792961620127997
9.627499999999875         -0.013663597003780725
9.629999999999875         -0.013534023130962636
9.632499999999874         -0.013404250430071873
9.634999999999874         -0.013274289494862979
9.637499999999873         -0.013144151084263922
9.639999999999873         -0.013013846122130857
9.642499999999872         -0.012883385696940142
9.644999999999872         -0.012752781061416418
9.647499999999871         -0.012622043632095736
9.64999999999987          -0.01249118498882229
9.65249999999987          -0.012360216874177765
9.65499999999987          -0.012229151192843735
9.65749999999987          -0.012098000010892673
9.659999999999869         -0.011966775555010911
9.662499999999868         -0.011835490211648647
9.664999999999868         -0.01170415652609913
9.667499999999867         -0.011572787201503676
9.669999999999867         -0.01144139509778308
9.672499999999866         -0.011309993230494864
9.674999999999866         -0.011178594769613248
9.677499999999865         -0.011047213038234194
9.679999999999865         -0.010915861511202052
9.682499999999864         -0.010784553813658615
9.684999999999864         -0.010653303719513119
9.687499999999863         -0.010522125149833195
9.689999999999863         -0.010391032171155112
9.692499999999862         -0.01026003899371375
9.694999999999862         -0.010129159969591073
9.697499999999861         -0.009998409590782797
9.69999999999986          -0.009867802487182664
9.70249999999986          -0.00973735342448423
9.70499999999986          -0.00960707730199939
9.70749999999986          -0.009476989150392967
9.709999999999859         -0.009347104129333927
9.712499999999858         -0.009217437525062877
9.714999999999858         -0.009088004747874301
9.717499999999857         -0.008958821329515088
9.719999999999857         -0.008829902920498567
9.722499999999856         -0.008701265287333393
9.724999999999856         -0.008572924309668384
9.727499999999855         -0.008444895977352762
9.729999999999855         -0.008317196387411463
9.732499999999852         -0.008189841740937287
9.734999999999852         -0.008062848339897677
9.737499999999851         -0.007936232583859004
9.739999999999851         -0.0078100109666269235
9.74249999999985          -0.007684200072803793
9.74499999999985          -0.00755881657426416
9.74749999999985          -0.007433877226547425
9.749999999999849         -0.007309398865169903
9.752499999999849         -0.007185398401856391
9.754999999999848         -0.007061892820691251
9.757499999999848         -0.006938899174190882
9.759999999999847         -0.006816434579297703
9.762499999999847         -0.006694516213297197
9.764999999999846         -0.00657316130965846
9.767499999999846         -0.006452387153799366
9.769999999999845         -0.00633221107877846
9.772499999999845         -0.006212650460913238
9.774999999999844         -0.0060937227153270435
9.777499999999844         -0.00597544529142624
9.779999999999843         -0.005857835668308331
9.782499999999843         -0.005740911350102351
9.784999999999842         -0.005624689861244758
9.787499999999843         -0.005509188741689708
9.789999999999843         -0.005394425542058601
9.792499999999842         -0.005280417818727345
9.794999999999842         -0.005167183128856556
9.797499999999841         -0.005054739025363131
9.79999999999984          -0.004943103051838649
9.80249999999984          -0.0048322927374139235
9.80499999999984          -0.004722325591572596
9.80749999999984          -0.0046132190989170985
9.809999999999839         -0.004504990713887769
9.812499999999838         -0.004397657855437553
9.814999999999838         -0.004291237901665856
9.817499999999837         -0.004185748184412308
9.819999999999837         -0.004081205983814451
9.822499999999836         -0.0039776285228310115
9.824999999999836         -0.0038750329617331936
9.827499999999835         -0.003773436392567331
9.829999999999835         -0.0036728558335913375
9.832499999999834         -0.003573308223687399
9.834999999999834         -0.003474810416754237
9.837499999999833         -0.0033773791760811633
9.839999999999833         -0.0032810311687080373
9.842499999999832         -0.00318578295977201
9.844999999999832         -0.0030916510068466074
9.847499999999831         -0.0029986516542740427
9.849999999999831         -0.0029068011274949734
9.85249999999983          -0.002816115527378593
9.85499999999983          -0.0027266108245559417
9.85749999999983          -0.0026383028537599884
9.859999999999829         -0.002551207308175929
9.862499999999828         -0.0024653397338033622
9.864999999999828         -0.002380715523836452
9.867499999999827         -0.0022973499130622965
9.869999999999827         -0.002215257972282614
9.872499999999826         -0.0021344546027625144
9.874999999999826         -0.0020549545307074757
9.877499999999825         -0.0019767723017742878
9.879999999999825         -0.0018999222756179712
9.882499999999824         -0.0018244186204781077
9.884999999999824         -0.0017502753078085798
9.887499999999823         -0.0016775061069531638
9.889999999999823         -0.0016061245798716373
9.892499999999822         -0.0015361440759181777
9.894999999999822         -0.0014675777266762724
9.897499999999821         -0.0014004384408542458
9.899999999999821         -0.0013347388992424047
9.90249999999982          -0.0012704915497379066
9.90499999999982          -0.001207708602438018
9.90749999999982          -0.0011464020248075357
9.909999999999817         -0.0010865835369207044
9.912499999999817         -0.0010282646067836243
9.914999999999816         -9.714564457387054E-4
9.917499999999816         -9.161700039543863E-4
9.919999999999815         -8.624159660030051E-4
9.922499999999815         -8.102047465314843E-4
9.924999999999814         -7.595464860252754E-4
9.927499999999814         -7.104510466703351E-4
9.929999999999813         -6.629280083151334E-4
9.932499999999813         -6.169866645361344E-4
9.934999999999812         -5.726360188089696E-4
9.937499999999812         -5.298847807878593E-4
9.939999999999811         -4.887413626963877E-4
9.94249999999981          -4.492138758321884E-4
9.94499999999981          -4.1131012718753635E-4
9.94749999999981          -3.7503761618862264E-4
9.94999999999981          -3.4040353155539993E-4
9.952499999999809         -3.0741474828543947E-4
9.954999999999808         -2.760778247619111E-4
9.957499999999808         -2.463989999897942E-4
9.959999999999807         -2.1838419096142925E-4
9.962499999999807         -1.920389901529651E-4
9.964999999999808         -1.6736866315381072E-4
9.967499999999808         -1.4437814643208924E-4
9.969999999999807         -1.2307204523442916E-4
9.972499999999807         -1.0345463162630963E-4
9.974999999999806         -8.552984266918529E-5
9.977499999999806         -6.930127874071879E-5
9.979999999999805         -5.4772201995345604E-5
9.982499999999805         -4.1945534968834686E-5
9.984999999999804         -3.082385932628995E-5
9.987499999999804         -2.140941475636815E-5
9.989999999999803         -1.370409800982575E-5
9.992499999999803         -7.709462085947472E-6
9.994999999999802         -3.426715565635341E-6
9.997499999999802         -8.567220922683916E-7
9.999999999999801         0
10.0024999999998          -8.567220919353247E-7
10.0049999999998          -3.4267155651912518E-6
10.0074999999998          -7.709462085170316E-6
10.009999999999799        -1.3704098008715526E-5
10.012499999999799        -2.1409414755035883E-5
10.014999999999798        -3.0823859324735636E-5
10.017499999999798        -4.1945534966947307E-5
10.019999999999797        -5.477220199323618E-5
10.022499999999797        -6.93012787382763E-5
10.024999999999796        -8.552984266652075E-5
10.027499999999796        -1.0345463162331203E-4
10.029999999999795        -1.2307204523120951E-4
10.032499999999795        -1.4437814642853652E-4
10.034999999999794        -1.6736866315003596E-4
10.037499999999794        -1.9203899014885728E-4
10.039999999999793        -2.1838419095709938E-4
10.042499999999793        -2.463989999852423E-4
10.044999999999792        -2.7607782475702614E-4
10.047499999999792        -3.0741474828033244E-4
10.049999999999791        -3.4040353155007086E-4
10.05249999999979         -3.750376161829605E-4
10.05499999999979         -4.1131012718165216E-4
10.05749999999979         -4.4921387582597117E-4
10.059999999999789        -4.887413626899484E-4
10.062499999999789        -5.298847807811979E-4
10.064999999999788        -5.726360188020863E-4
10.067499999999788        -6.169866645289179E-4
10.069999999999787        -6.629280083075839E-4
10.072499999999787        -7.104510466625635E-4
10.074999999999786        -7.595464860172818E-4
10.077499999999786        -8.102047465232687E-4
10.079999999999785        -8.624159659945674E-4
10.082499999999785        -9.161700039456155E-4
10.084999999999784        -9.714564457298236E-4
10.087499999999782        -0.0010282646067744095
10.089999999999781        -0.0010865835369111565
10.09249999999978         -0.0011464020247978768
10.09499999999978         -0.001207708602428137
10.09749999999978         -0.0012704915497276925
10.09999999999978         -0.0013347388992319686
10.102499999999779        -0.0014004384408435877
10.104999999999778        -0.0014675777266653922
10.107499999999778        -0.0015361440759070755
10.109999999999777        -0.001606124579860313
10.112499999999777        -0.0016775061069416175
10.114999999999776        -0.0017502753077968114
10.117499999999776        -0.0018244186204662283
10.119999999999775        -0.0018999222756058698
10.122499999999775        -0.0019767723017619643
10.124999999999774        -0.002054954530694819
10.127499999999774        -0.002134454602749747
10.129999999999773        -0.002215257972269624
10.132499999999773        -0.002297349913049085
10.134999999999772        -0.002380715523823018
10.137499999999772        -0.0024653397337897065
10.139999999999771        -0.002551207308162051
10.142499999999771        -0.0026383028537459996
10.144999999999772        -0.002726610824541731
10.147499999999772        -0.0028161155273642713
10.149999999999771        -0.0029068011274805405
10.15249999999977         -0.0029986516542593877
10.15499999999977         -0.0030916510068317304
10.15749999999977         -0.003185782959756911
10.15999999999977         -0.0032810311686927163
10.162499999999769        -0.0033773791760657312
10.164999999999768        -0.003474810416738583
10.167499999999768        -0.003573308223671634
10.169999999999767        -0.0036728558335754613
10.172499999999767        -0.0037734363925512326
10.174999999999766        -0.0038750329617169843
10.177499999999766        -0.00397762852281458
10.179999999999765        -0.004081205983797909
10.182499999999765        -0.0041857481843955435
10.184999999999764        -0.004291237901648981
10.187499999999764        -0.004397657855420567
10.189999999999763        -0.004504990713870671
10.192499999999763        -0.00461321909889989
10.194999999999762        -0.004722325591555165
10.197499999999762        -0.004832292737396382
10.199999999999761        -0.004943103051820996
10.20249999999976         -0.005054739025345256
10.20499999999976         -0.0051671831288385706
10.20749999999976         -0.005280417818709249
10.20999999999976         -0.005394425542040393
10.212499999999759        -0.005509188741671389
10.214999999999758        -0.0056246898612262175
10.217499999999758        -0.0057409113500836995
10.219999999999757        -0.005857835668289568
10.222499999999757        -0.005975445291407366
10.224999999999756        -0.006093722715308059
10.227499999999756        -0.006212650460894142
10.229999999999755        -0.006332211078759364
10.232499999999755        -0.006452387153780159
10.234999999999754        -0.006573161309639031
10.237499999999754        -0.006694516213277768
10.239999999999753        -0.006816434579278163
10.242499999999753        -0.006938899174171231
10.244999999999752        -0.0070618928206716
10.247499999999752        -0.007185398401836629
10.249999999999751        -0.00730939886515003
10.25249999999975         -0.007433877226527441
10.25499999999975         -0.007558816574244176
10.25749999999975         -0.007684200072783809
10.25999999999975         -0.0078100109666067175
10.262499999999749        -0.007936232583838798
10.264999999999747        -0.00806284833987736
10.267499999999746        -0.008189841740916859
10.269999999999746        -0.008317196387391146
10.272499999999745        -0.008444895977332334
10.274999999999745        -0.008572924309647845
10.277499999999744        -0.008701265287312854
10.279999999999744        -0.008829902920477917
10.282499999999743        -0.008958821329494437
10.284999999999743        -0.00908800474785354
10.287499999999742        -0.009217437525042116
10.289999999999742        -0.009347104129313166
10.292499999999741        -0.009476989150372095
10.29499999999974         -0.009607077301978628
10.29749999999974         -0.009737353424463469
10.29999999999974         -0.009867802487161792
10.302499999999739        -0.009998409590761814
10.304999999999739        -0.0101291599695702
10.307499999999738        -0.010260038993692877
10.309999999999738        -0.01039103217113424
10.312499999999737        -0.010522125149812211
10.314999999999737        -0.010653303719492135
10.317499999999736        -0.010784553813637632
10.319999999999736        -0.010915861511181069
10.322499999999737        -0.011047213038213322
10.324999999999736        -0.011178594769592376
10.327499999999736        -0.01130999323047388
10.329999999999735        -0.011441395097762208
10.332499999999735        -0.011572787201482693
10.334999999999734        -0.011704156526078258
10.337499999999734        -0.011835490211627775
10.339999999999733        -0.011966775554989928
10.342499999999733        -0.012098000010871801
10.344999999999732        -0.012229151192822862
10.347499999999732        -0.012360216874157004
10.349999999999731        -0.012491184988801418
10.352499999999731        -0.012622043632074975
10.35499999999973         -0.012752781061395657
10.35749999999973         -0.01288338569691938
10.35999999999973         -0.013013846122110095
10.362499999999729        -0.01314415108424316
10.364999999999728        -0.013274289494842217
10.367499999999728        -0.013404250430051223
10.369999999999727        -0.013534023130941986
10.372499999999727        -0.013663597003760075
10.374999999999726        -0.013792961620107458
10.377499999999726        -0.013922106717065286
10.379999999999725        -0.014051022197257734
10.382499999999725        -0.01417969812885611
10.384999999999724        -0.014308124745527118
10.387499999999724        -0.014436292446324162
10.389999999999723        -0.014564191795524817
10.392499999999723        -0.014691813522413222
10.394999999999722        -0.014819148521011738
10.397499999999722        -0.01494618784975943
10.399999999999721        -0.015072922731142468
10.402499999999721        -0.015199344551273586
10.40499999999972         -0.015325444859425663
10.40749999999972         -0.015451215367517146
10.40999999999972         -0.015576647949553601
10.412499999999719        -0.015701734641024312
10.414999999999718        -0.01582646763825568
10.417499999999718        -0.015950839297723673
10.419999999999717        -0.016074842135325285
10.422499999999717        -0.016198468825610268
10.424999999999716        -0.016321712200975003
10.427499999999716        -0.01644456525081961
10.429999999999715        -0.016567021120668213
10.432499999999715        -0.016689073111255115
10.434999999999715        -0.016810714677577443
10.437499999999714        -0.016931939427914933
10.439999999999714        -0.017052741122818182
10.442499999999711        -0.017173113674067264
10.44499999999971         -0.017293051143600913
10.44749999999971         -0.017412547742417073
10.44999999999971         -0.017531597829447354
10.45249999999971         -0.017650195910405397
10.454999999999709        -0.017768336636609594
10.457499999999706        -0.017886014803783157
10.459999999999708        -0.018003225350830876
10.462499999999709        -0.01811996335859334
10.464999999999707        -0.018236224048581717
10.467499999999704        -0.01835200278169291
10.469999999999706        -0.01846729505690403
10.472499999999707        -0.018582096509950907
10.474999999999705        -0.01869640291198904
10.477499999999702        -0.018810210168238806
10.479999999999704        -0.018923514316615764
10.482499999999705        -0.019036311526345773
10.484999999999703        -0.019148598096568548
10.487499999999702        -0.01926037045492801
10.489999999999702        -0.019371625156151207
10.492499999999703        -0.019482358880616335
10.4949999999997          -0.019592568432911017
10.4974999999997          -0.0197022507403829
10.499999999999702        -0.019811402851679816
10.502499999999701        -0.01992002193528375
10.5049999999997          -0.020028105278038333
10.507499999999698        -0.020135650283669926
10.5099999999997          -0.0202426544713038
10.512499999999699        -0.020349115473975
10.514999999999699        -0.020455031037136973
10.517499999999696        -0.02056039901716533
10.519999999999698        -0.020665217379861045
10.522499999999699        -0.020769484198949417
10.524999999999697        -0.0208731976545804
10.527499999999694        -0.020976356031826904
10.529999999999696        -0.021078957719183777
10.532499999999697        -0.02118100120706623
10.534999999999695        -0.021282485086311143
10.537499999999692        -0.021383408046679153
10.539999999999694        -0.02148376887535952
10.542499999999695        -0.021583566455476766
10.544999999999693        -0.021682799764601635
10.54749999999969         -0.02178146787326629
10.549999999999692        -0.02187956994348239
10.552499999999693        -0.021977105227264482
10.55499999999969         -0.022074073065159294
10.557499999999688        -0.022170472884779913
10.55999999999969         -0.022266304199346387
10.562499999999691        -0.022361566606231786
10.564999999999689        -0.022456259785516908
10.567499999999686        -0.022550383498550652
10.569999999999688        -0.02264393758651906
10.572499999999689        -0.022736921969020774
10.574999999999687        -0.022829336642652742
10.577499999999684        -0.02292118167960311
10.579999999999686        -0.02301245722625367
10.582499999999687        -0.023103163501790758
10.584999999999685        -0.023193300796826244
10.587499999999682        -0.023282869472028955
10.589999999999684        -0.023371869956764657
10.592499999999685        -0.02346030274774702
10.594999999999683        -0.023548168407699133
10.59749999999968         -0.02363546756402579
10.599999999999682        -0.023722200907496882
10.602499999999683        -0.02380836919094098
10.60499999999968         -0.023893973227951504
10.607499999999677        -0.02397901389160384
10.60999999999968         -0.02406349211318437
10.612499999999681        -0.024147408880930588
10.614999999999679        -0.024230765238784202
10.617499999999675        -0.024313562285156576
10.619999999999676        -0.024395801171705367
10.622499999999679        -0.024477483102124054
10.624999999999675        -0.024558609330944448
10.627499999999673        -0.02463918116235153
10.629999999999674        -0.02471919994901106
10.632499999999677        -0.02479866709090972
10.634999999999673        -0.024877584034208144
10.63749999999967         -0.024955952270108606
10.639999999999672        -0.02503377333373258
10.642499999999673        -0.025111048803014624
10.644999999999671        -0.025187780297606932
10.647499999999669        -0.025263969477799297
10.64999999999967         -0.02533961804345064
10.652499999999671        -0.02541472773293385
10.654999999999669        -0.02548930032209551
10.657499999999667        -0.025563337623227267
10.659999999999668        -0.02563684148405143
10.66249999999967         -0.025709813786719438
10.664999999999667        -0.025782256446823748
10.667499999999666        -0.025854171412423632
10.669999999999666        -0.02592556066308349
10.672499999999667        -0.02599642620892484
10.674999999999665        -0.026066770089691493
10.677499999999664        -0.026136594373828204
10.679999999999666        -0.026205901157572153
10.682499999999665        -0.0262746925640579
10.684999999999665        -0.026342970742435745
10.687499999999662        -0.026410737867001988
10.689999999999664        -0.026477996136344384
10.692499999999665        -0.026544747772497823
10.694999999999663        -0.026610995020115547
10.69749999999966         -0.02667674014565191
10.699999999999662        -0.026741985436557703
10.702499999999663        -0.026806733200489097
10.70499999999966         -0.02687098576452862
10.707499999999659        -0.02693474547441954
10.70999999999966         -0.026998014693811356
10.712499999999661        -0.027060795803519166
10.714999999999659        -0.02712309120079437
10.717499999999657        -0.027184903298608676
10.719999999999658        -0.027246234524949453
10.722499999999659        -0.027307087322126833
10.724999999999657        -0.027367464146094367
10.727499999999655        -0.027427367465780117
10.729999999999656        -0.027486799762430514
10.732499999999657        -0.02754576352896465
10.734999999999655        -0.027604261269342123
10.737499999999653        -0.027662295497940526
10.739999999999654        -0.02771986873894583
10.742499999999655        -0.027776983525752752
10.744999999999653        -0.027833642400377445
10.74749999999965         -0.027889847912880517
10.749999999999652        -0.027945602620801813
10.752499999999653        -0.028000909088604975
10.75499999999965         -0.028055769887133652
10.757499999999649        -0.028110187593078595
10.75999999999965         -0.02816416478845396
10.762499999999651        -0.028217704060085613
10.764999999999649        -0.028270807999108527
10.767499999999647        -0.028323479200475066
10.769999999999648        -0.028375720262473703
10.77249999999965         -0.028427533786256176
10.774999999999647        -0.028478922375376192
10.777499999999645        -0.02852988863533712
10.779999999999646        -0.028580435173149343
10.782499999999647        -0.028630564596896946
10.784999999999645        -0.028680279515314266
10.78749999999964         -0.028729582537371345
10.789999999999644        -0.02877847627186858
10.792499999999645        -0.0288269633270406
10.794999999999643        -0.028875046310168573
10.797499999999639        -0.02892272782720251
10.79999999999964         -0.02897001048239034
10.802499999999643        -0.02901689687791764
10.80499999999964         -0.029063389613553814
10.807499999999637        -0.029109491286308797
10.809999999999638        -0.029155204490095787
10.81249999999964         -0.02920053181540372
10.814999999999637        -0.029245475848976632
10.817499999999635        -0.029290039173501925
10.819999999999636        -0.029334224367305595
10.822499999999637        -0.029378034004055253
10.824999999999635        -0.029421470652470916
10.827499999999633        -0.029464536876043335
10.829999999999634        -0.02950723523275922
10.832499999999635        -0.029549568274833793
10.834999999999633        -0.029591538548450536
10.83749999999963         -0.029633148593508296
10.839999999999632        -0.02967440094337448
10.842499999999633        -0.02971529812464513
10.844999999999631        -0.02975584265691278
10.84749999999963         -0.029796037052539415
10.84999999999963         -0.029835883816436648
10.852499999999631        -0.029875385445851887
10.85499999999963         -0.029914544430161172
10.857499999999629        -0.029953363250668108
10.85999999999963         -0.02999184438040825
10.86249999999963         -0.030029990283959584
10.864999999999629        -0.03006780341726001
10.867499999999627        -0.030105286227428585
10.869999999999628        -0.030142441152593902
10.87249999999963         -0.03017927062172765
10.874999999999627        -0.030215777054483195
10.877499999999625        -0.030251962861039816
10.879999999999626        -0.03028783044195238
10.882499999999627        -0.0303233821880059
10.884999999999625        -0.03035862048007487
10.887499999999623        -0.03039354768898861
10.889999999999624        -0.030428166175400118
10.892499999999625        -0.030462478289660644
10.894999999999623        -0.030496486371698883
10.89749999999962         -0.030530192750904406
10.899999999999622        -0.030563599746015857
10.902499999999623        -0.030596709665013377
10.904999999999621        -0.030629524805015906
10.907499999999619        -0.03066204745218215
10.90999999999962         -0.030694279881616215
10.912499999999621        -0.030726224357276788
10.914999999999619        -0.030757883131890873
10.917499999999617        -0.030789258446871415
10.919999999999618        -0.03082035253223847
10.92249999999962         -0.030851167606544272
10.924999999999617        -0.030881705876802168
10.927499999999615        -0.03091196953841957
10.929999999999616        -0.030941960775133004
10.932499999999617        -0.03097168175894882
10.934999999999615        -0.031001134650085138
10.937499999999613        -0.031030321596918875
10.939999999999614        -0.03105924473593502
10.942499999999615        -0.03108790619167945
10.944999999999613        -0.031116308076714727
10.94749999999961         -0.03114445249157949
10.949999999999612        -0.031172341524750125
10.952499999999613        -0.031199977252605482
10.954999999999611        -0.031227361739395443
10.957499999999609        -0.031254497037210616
10.95999999999961         -0.03128138518595647
10.962499999999611        -0.031308028213328676
10.964999999999609        -0.03133442813479248
10.967499999999605        -0.03136058695356325
10.969999999999608        -0.03138650666059073
10.97249999999961         -0.03141218923454481
10.974999999999605        -0.03143763664180432
10.977499999999603        -0.03146285083644795
10.979999999999604        -0.03148783376024711
10.982499999999607        -0.03151258734266171
10.984999999999603        -0.03153711350083743
10.987499999999601        -0.03156141413960534
10.989999999999602        -0.031585491151484124
10.992499999999604        -0.03160934641668289
10.994999999999601        -0.03163298180310781
10.997499999999599        -0.03165639916636942
11                        -0.03167960034979522
11.00219512195122         -0.0316997953269762
11.004820443681819        -0.031723732826224094
11.00787596519181         -0.03175130020229
11.011361686481187        -0.03178236847885252
11.015277607549942        -0.03181679328249132
11.019623728398084        -0.03185441588524629
11.024400049025616        -0.03189506434688005
11.029606569432534        -0.031938554746981596
11.03524328961882         -0.031984692496143774
11.041310209584505        -0.032033273714606514
11.047807329329576        -0.03208408666602014
11.05473464885403         -0.03213691323335166
11.062092168157864        -0.0321915304234488
11.069879887241086        -0.032247711886416064
11.078097806103688        -0.032305229435746874
11.08674592474568         -0.03236385455511792
11.095824243167055        -0.032423359877886804
11.105332761367812        -0.03248352062565929
11.115271479347957        -0.03254411599279128
11.12564039710749         -0.03260493046438673
11.136439514646401        -0.03266575505621416
11.147668831964703        -0.0327263884659984
11.159328349062381        -0.032786638126724554
11.17141806593945         -0.03284632115391106
11.183937982595905        -0.03290526518022774
11.196888099031748        -0.032963309072347347
11.210268415246967        -0.033020303526482664
11.224078931241571        -0.033076111540654485
11.238319647015565        -0.03313060876332474
11.252990562568943        -0.03318368371958924
11.268091677901705        -0.03323523791762151
11.283622993013847        -0.03328518583947038
11.299584507905378        -0.03333345482161432
11.3159762225763          -0.033379984831846676
11.332798137026602        -0.033424728150081906
11.350050251256281        -0.03346764896153509
11.367732565265353        -0.033508722871413266
11.385845079053803        -0.03354793635076503
11.404387792621645        -0.03358528612347822
11.423360705968872        -0.033620778504568904
11.442763819095473        -0.033654428699907646
11.46259713200147         -0.033686260077368524
11.482860644686848        -0.03371630341908349
11.50355435715161         -0.033744596164055674
11.524678269395759        -0.03377118164984738
11.546232381419292        -0.03379610836142133
11.56821669322221         -0.0338194291945112
11.590631204804515        -0.03384120074013153
11.613475916166196        -0.03386148259603672
11.636750827307267        -0.0338803367101187
11.660455938227727        -0.033897826759907934
11.684591248927564        -0.03391401757152546
11.709156759406792        -0.03392897458064703
11.7341524696654          -0.03394276333728008
11.759578379703393        -0.033955449055446785
11.785434489520773        -0.03396709620820704
11.811720799117538        -0.03397776816785203
11.83843730849369         -0.03398752689056583
11.86558401764922         -0.033996432644374464
11.89316092658414         -0.03400454377879614
11.921168035298443        -0.034011916534264386
11.949605343792133        -0.034018604889116455
11.978472852065204        -0.034024660441721144
12.007770560117663        -0.0340301323251625
12.037498467949503        -0.03403506715178839
12.067656575560727        -0.03403950898487684
12.098244882951338        -0.03404349933466011
12.129263390121332        -0.03404707717597577
12.160712097070714        -0.03405027898487134
12.192591003799485        -0.03405313879158367
12.224900110307635        -0.03405568824742555
12.257639416595168        -0.034057956703247294
12.290808922662086        -0.03405997129729055
12.324408628508392        -0.03406175705040926
12.358438534134082        -0.03406333696680075
12.392898639539153        -0.03406473213856154
12.427788944723615        -0.034065961852548954
12.463109449687458        -0.03406704369820335
12.498860154430686        -0.03406799367514746
12.535041058953304        -0.034068826299537225
12.5716521632553          -0.03406955470829198
12.608693467336682        -0.034070190760469576
12.646164971197448        -0.034070745135188485
12.684066674837602        -0.0340712274256163
12.722398578257136        -0.03407164622865855
12.761160681456058        -0.03407200923007947
12.800352984434364        -0.034072323284878525
12.839975487192056        -0.03407259449282185
12.880028189729135        -0.03407282826910096
12.920511092045592        -0.034073029410145894
12.961424194141436        -0.03407320215467535
13.002767496016668        -0.03407335024010183
13.04454099767128         -0.03407347695445018
13.086744699105276        -0.034073585183968746
13.129378600318663        -0.034073677456638474
13.172442701311434        -0.03407375598179463
13.215937002083583        -0.03407382268608994
13.259861502635124        -0.03407387924602956
13.30421620296605         -0.0340739271173125
13.349001103076354        -0.03407396756121095
13.394216202966044        -0.03407400166821428
13.439861502635125        -0.034074030379160236
13.485937002083586        -0.03407405450406298
13.532442701311432        -0.034074074738843274
13.579378600318663        -0.03407409168015296
13.626744699105279        -0.03407410583847292
13.67454099767128         -0.03407411764965518
13.722767496016663        -0.03407412748506777
13.77142419414144         -0.03407413566048623
13.82051109204559         -0.03407414244386686
13.870028189729132        -0.0340741480621265
13.919975487192055        -0.034074152707037286
13.970352984434363        -0.0340741565403434
14.021160681456058        -0.034074159698187834
14.07239857825714         -0.03407416229493443
14.124066674837604        -0.03407416442646005
14.176164971197453        -0.034074166172982645
14.228693467336681        -0.034074167601485295
14.2816521632553          -0.03407416876778857
14.335041058953308        -0.034074169718319
14.388860154430686        -0.034074170491613986
14.44310944968746         -0.034074171119598984
14.49778894472362         -0.03407417162867077
14.55289863953916         -0.03407417204061114
14.608438534134088        -0.034074172373359746
14.664408628508399        -0.03407417264166235
14.72080892266209         -0.034074172857615936
14.777639416595171        -0.03407417303112559
14.834900110307638        -0.034074173170285604
14.892591003799485        -0.03407417328169804
14.950712097070719        -0.03407417337073737
15.009263390121335        -0.034074173441770106
15.068244882951342        -0.0340741734983373
15.12765657556073         -0.03407417354330511
15.187498467949503        -0.034074173578988454
15.247770560117662        -0.0340741736072544
15.3084728520652          -0.034074173629605076
15.369605343792127        -0.034074173647247075
15.431168035298441        -0.03407417366114773
15.493160926584135        -0.03407417367208121
15.555584017649213        -0.034074173680665565
15.618437308493684        -0.03407417368739374
15.681720799117533        -0.03407417369265764
15.745434489520775        -0.034074173696768795
15.80957837970339         -0.0340741736999739
15.8741524696654          -0.034074173702468236
15.939156759406787        -0.03407417370440602
16.004591248927554        -0.03407417370590882
16.070455938227724        -0.03407417370707222
16.13675082730726         -0.03407417370797117
16.2034759161662          -0.03407417370866472
16.270631204804513        -0.03407417370919874
16.338216693222208        -0.03407417370960919
16.406232381419283        -0.03407417370992427
16.47467826939576         -0.03407417371016552
16.543554357151606        -0.03407417371035004
16.612860644686844        -0.03407417371049082
16.68259713200147         -0.03407417371059818
16.752763819095478        -0.03407417371067978
16.823360705968867        -0.03407417371074173
16.894387792621643        -0.0340741737107888
16.965845079053803        -0.03407417371082433
17.03773256526535         -0.034074173710851086
17.11005025125628         -0.0340741737108714
17.182798137026598        -0.03407417371088661
17.255976222576294        -0.03407417371089805
17.329584507905377        -0.0340741737109066
17.403622993013848        -0.034074173710913036
17.4780916779017          -0.03407417371091792
17.552990562568944        -0.034074173710921474
17.62831964701556         -0.03407417371092414
17.704078931241572        -0.03407417371092614
17.780268415246965        -0.03407417371092758
17.85688809903174         -0.03407417371092869
17.933937982595907        -0.03407417371092947
18.01141806593945         -0.034074173710930133
18.089328349062384        -0.03407417371093047
18.1676688319647          -0.0340741737109308
18.246439514646404        -0.03407417371093102
18.325640397107485        -0.034074173710931244
18.40527147934796         -0.034074173710931355
18.485332761367815        -0.034074173710931466
18.565824243167057        -0.034074173710931466
18.646745924745677        -0.03407417371093158
18.72809780610369         -0.03407417371093158
18.809879887241078        -0.03407417371093169
18.892092168157866        -0.03407417371093169
18.974734648854024        -0.03407417371093169
19.05780732932957         -0.03407417371093169
19.141310209584507        -0.03407417371093169
19.225243289618824        -0.03407417371093169
19.309606569432525        -0.03407417371093169
19.394400049025617        -0.03407417371093169
19.479623728398085        -0.03407417371093169
19.565277607549937        -0.03407417371093169
19.651361686481184        -0.03407417371093169
19.73787596519181         -0.03407417371093169
19.824820443681823        -0.03407417371093169
19.91219512195122         -0.03407417371093169
19.999999999999996        -0.03407417371093169


==> Figures/pcp_1d/squared/1d_G31.txt <==
0                         -2330984.866177492
0.08780487804878047       -2331804.6233608737
0.17517955631817597       -2332569.547691247
0.26212403480818747       -2333285.280724236
0.348638313518814         -2333956.1827697777
0.43472239245005534       -2334585.9700960186
0.5203762716019118        -2335178.397059338
0.605599950974384         -2335737.157660489
0.6903934305674715        -2336265.2498221286
0.7747567103811741        -2336765.6735070436
0.8586897904154923        -2337240.7839557524
0.9421926706704258        -2337693.3607136006
1.025265351145974         -2338125.661617333
1.1079078318421378        -2338539.625171992
1.1901201127589174        -2338937.299802877
1.2719021938963115        -2339320.506384252
1.3532540752543205        -2339690.8781009195
1.434175756832946         -2340050.18917202
1.5146672386321867        -2340399.733285669
1.594728520652042         -2340740.966700527
1.6743596028925116        -2341075.201485966
1.7535604853535984        -2341403.677339845
1.8323311680352996        -2341727.5697733797
1.910671650937616         -2342047.997461542
1.9885819340605473        -2342365.986427531
2.0660620174040942        -2342682.689552471
2.1431119009682567        -2342998.9660068187
2.219731584753033         -2343315.8130576154
2.2959210687584264        -2343634.157801564
2.371680352984435         -2343954.9045254337
2.447009437431057         -2344278.938966487
2.5219083220982967        -2344607.1323083737
2.59637700698615          -2344940.307568025
2.67041549209462          -2345279.43020752
2.7440237774237035        -2345625.2370407945
2.8172018629734037        -2345978.613660942
2.889949748743719         -2346340.410191582
2.9622674347346485        -2346711.4814275987
3.034154920946194         -2347092.689322947
3.1056122073783547        -2347484.9054648266
3.176639294031131         -2347889.013347434
3.2472361809045225        -2348305.9105562884
3.3174028679985295        -2348736.510786801
3.3871393553131512        -2349181.7458052794
3.456445642848388         -2349642.5673572663
3.525321730604239         -2350119.948890635
3.5937676185807086        -2350614.8873003083
3.6617833067777914        -2351128.4045181694
3.729368795195489         -2351661.497991074
3.7965240838338037        -2352215.3976742364
3.863249172692733         -2352791.0021179398
3.9295440617722774        -2353389.662426991
3.9954087510724365        -2354012.3849678463
4.060843240593211         -2354660.426834651
4.1258475303346005        -2355335.0255246665
4.190421620296608         -2356037.4543650555
4.254565510479226         -2356769.0237047463
4.318279200882462         -2357531.0819564788
4.381562691506312         -2358325.016597519
4.444415982350778         -2359152.183426844
4.50683907341586          -2360014.192386163
4.56883196470156          -2360912.560623563
4.6303946562078675        -2361848.6912664757
4.691527147934797         -2362824.255162805
4.752229439882338         -2363840.893609063
4.812501532050497         -2364900.2071359335
4.872343424439269         -2366004.185264088
4.931755117048657         -2367154.2584058912
4.990736609878664         -2368352.516970383
5.04928790292928          -2369600.8418662115
5.107408996200517         -2370900.9650686174
5.165099889692365         -2372254.9498339165
5.2223605834048294        -2373664.815038538
5.2791910773379085        -2375132.6288942164
5.335591371491605         -2376660.5094235754
5.391561465865916         -2378250.624555571
5.447101360460842         -2379905.19254624
5.5022110552763825        -2381626.4820248145
5.556890550312539         -2383416.8122920548
5.611139845569312         -2385278.5532607357
5.664958941046697         -2387214.1256398326
5.718347836744697         -2389225.8716841713
5.771306532663319         -2391316.5689996807
5.82383502880255          -2393488.6640542904
5.875933325162399         -2395744.7799609927
5.92760142174286          -2398087.59026558
5.978839318543941         -2400519.961808614
6.029647015565634         -2403044.3837276273
6.0800245128079435        -2405663.669863671
6.129971810270868         -2408381.1392405564
6.179488907954408         -2411199.2641995377
6.228575805858563         -2414121.004264929
6.277232503983331         -2417149.847238842
6.325459002328719         -2420288.219450322
6.373255300894719         -2423539.875521838
6.420621399681336         -2426907.4796703393
6.467557298688567         -2430394.221508756
6.514062997916412         -2434003.6820173636
6.560138497364875         -2437738.9766105916
6.60578379703395          -2441603.4309495063
6.650998896923644         -2445600.4110861327
6.69578379703395          -2449733.5058731246
6.740138497364875         -2454005.6087462427
6.784062997916411         -2458420.7501181513
6.827557298688567         -2462982.262590722
6.870621399681333         -2467693.695511315
6.913255300894718         -2472558.6310427925
6.955459002328718         -2477580.6815693374
6.997232503983332         -2482763.4884561477
7.038575805858563         -2488110.9196081
7.079488907954407         -2493626.2702635704
7.119971810270865         -2499313.2516357847
7.160024512807942         -2505176.003665032
7.199647015565633         -2511218.0793277244
7.238839318543939         -2517443.2481038924
7.27760142174286          -2523855.499186922
7.315933325162395         -2530458.210461226
7.353835028802551         -2537255.177372138
7.391306532663318         -2544250.8276795326
7.428347836744698         -2551448.126133659
7.464958941046698         -2558851.4966314994
7.50113984556931          -2566464.7280769423
7.53689055031254          -2574290.9661910497
7.572211055276383         -2582334.5977961915
7.607101360460837         -2590599.1490329867
7.641561465865914         -2599088.326812271
7.675591371491605         -2607805.8050603466
7.70919107733791          -2616755.218253618
7.74236058340483          -2625940.1538511477
7.775099889692365         -2635364.1459381757
7.807408996200514         -2645030.6685582106
7.8392879029292795        -2654943.124985198
7.870736609878661         -2665105.033333702
7.901755117048659         -2675519.0559573243
7.93234342443927          -2686188.9101912826
7.962501532050499         -2697117.616089684
7.99222943988234          -2708307.54529035
8.021527147934798         -2719762.0192027595
8.05039465620787          -2731483.6525892373
8.078831964701557         -2743474.426931084
8.106839073415856         -2755737.280987638
8.13441598235078          -2768273.701613765
8.161562691506312         -2781086.165660042
8.188279200882462         -2794175.9057423966
8.214565510479224         -2807544.4769350514
8.240421620296607         -2821193.0114720254
8.265847530334602         -2835122.349139433
8.290843240593212         -2849332.925711666
8.31540875107244          -2863825.1480814386
8.339544061772278         -2878598.5584673127
8.363249172692734         -2893652.6106653675
8.386524083833802         -2908986.2338065766
8.409368795195489         -2924597.880560206
8.43178330677779          -2940485.476073148
8.453767618580708         -2956646.389213098
8.475321730604243         -2973077.3905711537
8.49644564284839          -2989774.5994115095
8.51713935531315          -3006733.436790823
8.53740286799853          -3023948.574658822
8.557236180904525         -3041413.8817874375
8.576639294031132         -3059122.3673729105
8.595612207378354         -3077066.3480592635
8.614154920946193         -3095236.5279385075
8.632267434734649         -3113623.1442846106
8.649949748743717         -3132215.14703354
8.667201862973403         -3151000.303996403
8.684023777423704         -3169965.124645597
8.700415492094614         -3189094.7876073495
8.71637700698615          -3208373.0670731454
8.731908322098297         -3227782.256998383
8.747009437431057         -3247303.09608302
8.761680352984436         -3266914.6943547064
8.775921068758425         -3286594.4646752905
8.789731584753033         -3306318.061404525
8.803111900968258         -3326059.3319937764
8.816062017404091         -3345790.2163880104
8.828581934060544         -3365480.706808934
8.840671650937615         -3385098.8816510513
8.8523311680353           -3404610.852424415
8.863560485353597         -3423980.750365993
8.87435960289251          -3443170.7358761
8.88472852065204          -3462141.027084612
8.894667238632183         -3480849.9486902067
8.904175756832945         -3499254.004610015
8.913254075254319         -3517307.978692822
8.921902193896312         -3534965.068515855
8.930120112758916         -3552177.056477164
8.937907831842136         -3568894.5218700534
8.945265351145972         -3585067.0958218127
8.952192670670424         -3600643.7583290525
8.958689790415491         -3615573.175633286
8.964756710381174         -3629804.073139188
8.970393430567473         -3643285.636311269
8.975599950974383         -3655967.935287713
8.980376271601912         -3667802.3628613483
8.984722392450053         -3678742.082642232
8.988638313518816         -3688742.479892766
8.992124034808187         -3697761.613766746
8.995179556318176         -3705760.6636523074
8.997804878048779         -3712704.369813272
9                         -3718560.7727375617
9                         -3718559.542835213
9.002500000000001         -3725286.196544105
9.004999999999999         -3732075.2244461807
9.007499999999997         -3738927.442056589
9.009999999999998         -3745843.713244874
9.0125                    -3752824.967071647
9.014999999999997         -3759872.1888441285
9.017499999999993         -3766986.387290518
9.019999999999996         -3774168.7354131704
9.022499999999997         -3781420.2773886286
9.024999999999993         -3788742.183432021
9.027499999999991         -3796135.7660860093
9.029999999999992         -3803602.1820554715
9.032499999999995         -3811142.7573669483
9.034999999999991         -3818758.8237994127
9.037499999999989         -3826451.7523707175
9.03999999999999          -3834222.9537621033
9.042499999999992         -3842073.8780934447
9.04499999999999          -3850006.0169890206
9.047499999999987         -3858020.863024815
9.049999999999988         -3866120.1207271107
9.05249999999999          -3874305.2887847126
9.054999999999987         -3882578.035606181
9.057499999999985         -3890940.1746909926
9.059999999999986         -3899393.4856689847
9.062499999999988         -3907939.652032931
9.064999999999985         -3916580.7600575387
9.067499999999985         -3925318.5520675546
9.069999999999984         -3934155.2499876115
9.072499999999986         -3943092.7672290914
9.074999999999985         -3952133.2414685367
9.077499999999983         -3961279.0628466364
9.079999999999984         -3970532.3381630215
9.082499999999984         -3979895.4853618615
9.084999999999983         -3989370.93809049
9.08749999999998          -3998961.2066936367
9.089999999999982         -4008668.8774681413
9.092499999999983         -4018496.6128146113
9.094999999999981         -4028447.1496784696
9.097499999999979         -4038523.2189313746
9.09999999999998          -4048727.8440354685
9.102499999999981         -4059063.959640226
9.104999999999979         -4069534.388370337
9.107499999999977         -4080142.2232701485
9.109999999999978         -4090890.494718346
9.11249999999998          -4101782.229608517
9.114999999999977         -4112820.2987690093
9.117499999999975         -4124008.629540938
9.119999999999976         -4135350.075257809
9.122499999999977         -4146848.314776316
9.124999999999975         -4158507.7233835915
9.127499999999973         -4170332.8473402583
9.129999999999974         -4182328.5267108255
9.132499999999975         -4194497.767149641
9.134999999999973         -4206845.590611188
9.13749999999997          -4219377.763381239
9.139999999999972         -4232099.1421167785
9.142499999999973         -4245015.36639764
9.144999999999971         -4258132.740601657
9.147499999999969         -4271457.84913737
9.14999999999997          -4284997.234543837
9.152499999999971         -4298757.607391918
9.15499999999997          -4312745.890775014
9.157499999999967         -4326969.242128172
9.159999999999968         -4341435.114416588
9.16249999999997          -4356150.920016107
9.164999999999967         -4371125.088635495
9.167499999999965         -4386366.294556873
9.169999999999966         -4401883.584962389
9.172499999999967         -4417686.438415304
9.174999999999965         -4433784.839747936
9.177499999999963         -4450189.275505503
9.179999999999964         -4466910.784848214
9.182499999999965         -4483961.01895114
9.184999999999963         -4501352.2857090635
9.18749999999996          -4519097.599125437
9.189999999999962         -4537210.732656452
9.192499999999963         -4555706.27646956
9.194999999999961         -4574599.69816898
9.197499999999957         -4593907.393670212
9.199999999999958         -4613647.492930247
9.202499999999961         -4633833.001706516
9.204999999999957         -4654479.280353837
9.207499999999955         -4675608.99213162
9.209999999999956         -4697245.426662732
9.21249999999996          -4719413.260089608
9.214999999999955         -4742138.734448928
9.217499999999953         -4765449.845660862
9.219999999999954         -4789376.550414389
9.222499999999954         -4813950.994926587
9.224999999999953         -4839207.766062664
9.227499999999953         -4865184.180010212
9.229999999999952         -4891920.603729075
9.232499999999952         -4919460.820218675
9.234999999999951         -4947852.445943326
9.237499999999951         -4977147.40708786
9.23999999999995          -5007402.492983315
9.24249999999995          -5038679.9920894485
9.24499999999995          -5071048.433546988
9.247499999999949         -5104583.455294797
9.24999999999995          -5139368.826603578
9.25249999999995          -5175497.654081816
9.25499999999995          -5213073.818817596
9.257499999999949         -5252213.69913448
9.259999999999948         -5293048.243671855
9.262499999999948         -5335725.492352258
9.264999999999947         -5380413.659379562
9.267499999999947         -5427304.944463363
9.269999999999946         -5476620.276417028
9.272499999999946         -5528615.275995321
9.274999999999945         -5583587.895180749
9.277499999999945         -5641888.264663348
9.279999999999944         -5703931.249649698
9.282499999999944         -5770213.546153343
9.284999999999943         -5841336.458575729
9.287499999999943         -5918037.0087322965
9.289999999999942         -6001231.571733654
9.292499999999942         -6092078.447298704
9.294999999999941         -6192069.982364822
9.29749999999994          -6303172.5484955795
9.29999999999994          -6428047.171728956
9.30249999999994          -6570412.89456442
9.30499999999994          -6735677.33851021
9.307499999999939         -6932103.39197202
9.309999999999938         -7173146.46288999
9.312499999999938         -7482632.659007413
9.314999999999937         -7907845.532317178
9.317499999999937         -8559984.300875003
9.319999999999936         -9767744.541720109
9.322499999999936         -1.19921874001451E7
9.324999999999935         -1.4679127869881138E7
9.327499999999935         -1.7394276597892113E7
9.329999999999934         -2.0114797719108857E7
9.332499999999934         -2.284074206551416E7
9.334999999999933         -2.5571952758348733E7
9.337499999999933         -2.8308321329977915E7
9.339999999999932         -3.1049767357097015E7
9.342499999999932         -3.379621547585912E7
9.344999999999931         -3.654758485408908E7
9.34749999999993          -3.9303785593258396E7
9.34999999999993          -4.206471745207006E7
9.35249999999993          -4.483027117017533E7
9.35499999999993          -4.760032948127616E7
9.357499999999929         -5.03747682098369E7
9.359999999999928         -5.315345628955044E7
9.362499999999928         -5.593625682057646E7
9.364999999999927         -5.8723026916726485E7
9.367499999999927         -6.151361719718464E7
9.369999999999926         -6.4307869884503216E7
9.372499999999926         -6.710561785945073E7
9.374999999999925         -6.990668231455213E7
9.377499999999923         -7.271086990844351E7
9.379999999999923         -7.551796829613167E7
9.382499999999922         -7.832774249859461E7
9.384999999999922         -8.113992956310736E7
9.387499999999921         -8.395423242752364E7
9.38999999999992          -8.677031174185777E7
9.39249999999992          -8.958777817741537E7
9.39499999999992          -9.240618248537463E7
9.39749999999992          -9.522501050009325E7
9.399999999999919         -9.80433485247506E7
9.402499999999918         -1.0086298228946905E8
9.404999999999918         -1.0368590063693008E8
9.407499999999917         -1.065114830062306E8
9.409999999999917         -1.0933942410641263E8
9.412499999999916         -1.1216944153431064E8
9.414999999999916         -1.1500127669683579E8
9.417499999999915         -1.1783469213181412E8
9.419999999999915         -1.2066946833335191E8
9.422499999999914         -1.2350540209590703E8
9.424999999999914         -1.2634230445009595E8
9.427499999999913         -1.2917999893627626E8
9.429999999999914         -1.3201831918803187E8
9.432499999999914         -1.3485710818512768E8
9.434999999999913         -1.3769621691128805E8
9.437499999999913         -1.4053550330899328E8
9.439999999999912         -1.433748303825035E8
9.442499999999912         -1.4621406609786844E8
9.444999999999911         -1.490530825399403E8
9.447499999999911         -1.5189175533436882E8
9.44999999999991          -1.5472996209670797E8
9.45249999999991          -1.575675827777943E8
9.45499999999991          -1.6040449915277255E8
9.457499999999909         -1.6324059455312794E8
9.459999999999908         -1.6607575253744268E8
9.462499999999908         -1.6890985752901447E8
9.464999999999907         -1.717427945190817E8
9.467499999999907         -1.745744489964432E8
9.469999999999906         -1.7740470574757674E8
9.472499999999906         -1.802334496807655E8
9.474999999999905         -1.830605656579955E8
9.477499999999905         -1.8588593854036334E8
9.479999999999905         -1.887094520576706E8
9.482499999999904         -1.915309897416767E8
9.484999999999904         -1.9435043482586902E8
9.487499999999903         -1.9716767035068646E8
9.489999999999903         -1.9998257806068468E8
9.492499999999902         -2.0279503939181036E8
9.494999999999902         -2.056049353960235E8
9.497499999999901         -2.0841214686832857E8
9.4999999999999           -2.112165532417718E8
9.5024999999999           -2.1401803358767158E8
9.5049999999999           -2.1681646653883314E8
9.507499999999899         -2.196117304071741E8
9.509999999999899         -2.2240370205879924E8
9.512499999999898         -2.2519225790009394E8
9.514999999999898         -2.279772737781149E8
9.517499999999897         -2.3075862507285157E8
9.519999999999897         -2.335361855397591E8
9.522499999999896         -2.3630982826808786E8
9.524999999999896         -2.3907942554797453E8
9.527499999999895         -2.4184484893381387E8
9.529999999999895         -2.4460596805559862E8
9.532499999999894         -2.4736265154893568E8
9.534999999999894         -2.501147669021048E8
9.537499999999893         -2.528621805030219E8
9.539999999999893         -2.556047564461481E8
9.542499999999892         -2.5834235746612072E8
9.544999999999892         -2.6107484480640334E8
9.547499999999891         -2.6380207830700937E8
9.54999999999989          -2.665239152774538E8
9.55249999999989          -2.6924021151832604E8
9.554999999999888         -2.7195082132165873E8
9.557499999999887         -2.746555977277825E8
9.559999999999887         -2.773543916164291E8
9.562499999999886         -2.800470530095443E8
9.564999999999886         -2.827334314199215E8
9.567499999999885         -2.854133765426741E8
9.569999999999885         -2.8808673787262225E8
9.572499999999884         -2.907533666502943E8
9.574999999999884         -2.9341311698579776E8
9.577499999999883         -2.960658474797072E8
9.579999999999883         -2.987114219365778E8
9.582499999999882         -3.013497126248793E8
9.584999999999882         -3.039806029447302E8
9.587499999999881         -3.066039908660575E8
9.58999999999988          -3.092197917545632E8
9.59249999999988          -3.1182794412219954E8
9.59499999999988          -3.1442841518188345E8
9.59749999999988          -3.1702120743358517E8
9.599999999999879         -3.1960637447958314E8
9.602499999999878         -3.2218396811294866E8
9.604999999999878         -3.247538159904932E8
9.60749999999988          -3.273156669720559E8
9.609999999999879         -3.298693016833807E8
9.612499999999878         -3.3241451637392837E8
9.614999999999878         -3.349511209390613E8
9.617499999999877         -3.374789371103255E8
9.619999999999877         -3.3999779646616715E8
9.622499999999876         -3.4250753932245946E8
9.624999999999876         -3.450080134608996E8
9.627499999999875         -3.4749907307734454E8
9.629999999999875         -3.499805774639289E8
9.632499999999874         -3.524523905098583E8
9.634999999999874         -3.549143799642631E8
9.637499999999873         -3.5736641686462224E8
9.639999999999873         -3.598083746351473E8
9.642499999999872         -3.6224012896835697E8
9.644999999999872         -3.6466155741950595E8
9.647499999999871         -3.6707253912503505E8
9.64999999999987          -3.694729541574194E8
9.65249999999987          -3.7186268363451636E8
9.65499999999987          -3.7424160951255375E8
9.65749999999987          -3.766096144781763E8
9.659999999999869         -3.789665814492921E8
9.662499999999868         -3.8131239382043415E8
9.664999999999868         -3.8364693536764205E8
9.667499999999867         -3.8597009023944795E8
9.669999999999867         -3.882817425374059E8
9.672499999999866         -3.905817766367371E8
9.674999999999866         -3.928700771520065E8
9.677499999999865         -3.95146528979159E8
9.679999999999865         -3.9741101691560984E8
9.682499999999864         -3.996634260201225E8
9.684999999999864         -4.019036416065663E8
9.687499999999863         -4.041315493097391E8
9.689999999999863         -4.063470347202915E8
9.692499999999862         -4.0854998376257014E8
9.694999999999862         -4.107402826968533E8
9.697499999999861         -4.129178181935066E8
9.69999999999986          -4.1508247696802187E8
9.70249999999986          -4.172341461637895E8
9.70499999999986          -4.1937271335370886E8
9.70749999999986          -4.2149806661040306E8
9.709999999999859         -4.236100941359196E8
9.712499999999858         -4.2570868464119625E8
9.714999999999858         -4.27793727339919E8
9.717499999999857         -4.2986511201183605E8
9.719999999999857         -4.319227286206161E8
9.722499999999856         -4.339664676869099E8
9.724999999999856         -4.3599622027246106E8
9.727499999999855         -4.3801187803179383E8
9.729999999999855         -4.4001333281877005E8
9.732499999999852         -4.420004770508709E8
9.734999999999852         -4.439732036827878E8
9.737499999999851         -4.459314062487011E8
9.739999999999851         -4.4787497845668805E8
9.74249999999985          -4.498038145474521E8
9.74499999999985          -4.517178092616739E8
9.74749999999985          -4.5361685787614274E8
9.749999999999849         -4.555008557930017E8
9.752499999999849         -4.5736969890211046E8
9.754999999999848         -4.592232835507022E8
9.757499999999848         -4.6106150658886635E8
9.759999999999847         -4.628842649675109E8
9.762499999999847         -4.6469145612509793E8
9.764999999999846         -4.6648297798326504E8
9.767499999999846         -4.682587290295644E8
9.769999999999845         -4.7001860795871365E8
9.772499999999845         -4.7176251412382436E8
9.774999999999844         -4.7349034760630655E8
9.777499999999844         -4.752020093914515E8
9.779999999999843         -4.768974011196313E8
9.782499999999843         -4.785764256789966E8
9.784999999999842         -4.8023898744035316E8
9.787499999999843         -4.818849926300693E8
9.789999999999843         -4.835143493127072E8
9.792499999999842         -4.8512696826584244E8
9.794999999999842         -4.86722763542412E8
9.797499999999841         -4.8830165346899873E8
9.79999999999984          -4.898635492305305E8
9.80249999999984          -4.914084760385266E8
9.80499999999984          -4.9293643034161496E8
9.80749999999984          -4.944472855062388E8
9.809999999999839         -4.959409343274982E8
9.812499999999838         -4.9741727406915045E8
9.814999999999838         -4.988762061611076E8
9.817499999999837         -5.00317635810361E8
9.819999999999837         -5.017414713720278E8
9.822499999999836         -5.031476242673667E8
9.824999999999836         -5.045360086785276E8
9.827499999999835         -5.0590654132475936E8
9.829999999999835         -5.072591409843336E8
9.832499999999834         -5.0859372854563904E8
9.834999999999834         -5.099102268217596E8
9.837499999999833         -5.1120856043313146E8
9.839999999999833         -5.1248865542535603E8
9.842499999999832         -5.137504394056555E8
9.844999999999832         -5.149938414321408E8
9.847499999999831         -5.162187919638288E8
9.849999999999831         -5.174252225379249E8
9.85249999999983          -5.186130659588287E8
9.85499999999983          -5.197822562334938E8
9.85749999999983          -5.209327285621253E8
9.859999999999829         -5.220644190503384E8
9.862499999999828         -5.231772649308322E8
9.864999999999828         -5.242712045248916E8
9.867499999999827         -5.253461772565765E8
9.869999999999827         -5.2640212338491225E8
9.872499999999826         -5.2743898424346614E8
9.874999999999826         -5.2845670221688735E8
9.877499999999825         -5.294552207668036E8
9.879999999999825         -5.304344841744806E8
9.882499999999824         -5.313944377896377E8
9.884999999999824         -5.3233502801403123E8
9.887499999999823         -5.332562023325306E8
9.889999999999823         -5.3415790905924916E8
9.892499999999822         -5.35040097590955E8
9.894999999999822         -5.359027183923634E8
9.897499999999821         -5.3674572302849007E8
9.899999999999821         -5.375690639096817E8
9.90249999999982          -5.383726945469198E8
9.90499999999982          -5.391565695356998E8
9.90749999999982          -5.399206445867816E8
9.909999999999817         -5.406648762682987E8
9.912499999999817         -5.413892222605946E8
9.914999999999816         -5.420936413375806E8
9.917499999999816         -5.427780933946241E8
9.919999999999815         -5.434425391860199E8
9.922499999999815         -5.440869405799122E8
9.924999999999814         -5.44711260536138E8
9.927499999999814         -5.453154631318574E8
9.929999999999813         -5.458995132948568E8
9.932499999999813         -5.46463377059489E8
9.934999999999812         -5.470070215432781E8
9.937499999999812         -5.475304149724884E8
9.939999999999811         -5.480335264138122E8
9.94249999999981          -5.485163260361979E8
9.94499999999981          -5.489787850907106E8
9.94749999999981          -5.494208759426985E8
9.94999999999981          -5.498425718087968E8
9.952499999999809         -5.502438470342376E8
9.954999999999808         -5.506246770869708E8
9.957499999999808         -5.509850386092076E8
9.959999999999807         -5.513249091752014E8
9.962499999999807         -5.516442676021521E8
9.964999999999808         -5.519430939803424E8
9.967499999999808         -5.522213697687005E8
9.969999999999807         -5.524790776021788E8
9.972499999999807         -5.527162016704717E8
9.974999999999806         -5.529327278231871E8
9.977499999999806         -5.531286437549275E8
9.979999999999805         -5.533039389137673E8
9.982499999999805         -5.534586050084486E8
9.984999999999804         -5.535926362331806E8
9.987499999999804         -5.537060298431752E8
9.989999999999803         -5.537987857174236E8
9.992499999999803         -5.538709073000983E8
9.994999999999802         -5.539224030785346E8
9.997499999999802         -5.53953285643805E8
9.999999999999801         -5.539635747366657E8
10.0024999999998          -5.53953285643511E8
10.0049999999998          -5.539224030779567E8
10.0074999999998          -5.538709072992307E8
10.009999999999799        -5.537987852968125E8
10.012499999999799        -5.537060296400409E8
10.014999999999798        -5.535926362798843E8
10.017499999999798        -5.534586050064213E8
10.019999999999797        -5.533039389114474E8
10.022499999999797        -5.531286437523279E8
10.024999999999796        -5.529327278202851E8
10.027499999999796        -5.527162016672757E8
10.029999999999795        -5.524790775986967E8
10.032499999999795        -5.522213697649395E8
10.034999999999794        -5.519430939762886E8
10.037499999999794        -5.516442675978068E8
10.039999999999793        -5.513249091705761E8
10.042499999999793        -5.509850386042929E8
10.044999999999792        -5.506246770817546E8
10.047499999999792        -5.502438470287302E8
10.049999999999791        -5.498425718030248E8
10.05249999999979         -5.494208759366176E8
10.05499999999979         -5.489787850843668E8
10.05749999999979         -5.485163260295537E8
10.059999999999789        -5.480335264068832E8
10.062499999999789        -5.475304149652648E8
10.064999999999788        -5.470070215357922E8
10.067499999999788        -5.464633770517061E8
10.069999999999787        -5.458995132867935E8
10.072499999999787        -5.453154631235034E8
10.074999999999786        -5.447112605274795E8
10.077499999999786        -5.440869405710018E8
10.079999999999785        -5.434425391768215E8
10.082499999999785        -5.427780933851473E8
10.084999999999784        -5.420936413278375E8
10.087499999999782        -5.41389222250534E8
10.089999999999781        -5.406648762579733E8
10.09249999999978         -5.399206445762042E8
10.09499999999978         -5.391565695248138E8
10.09749999999978         -5.383726945357587E8
10.09999999999978         -5.37569063898231E8
10.102499999999779        -5.367457230168053E8
10.104999999999778        -5.35902718380386E8
10.107499999999778        -5.3504009757867694E8
10.109999999999777        -5.341579090467171E8
10.112499999999777        -5.332562023197322E8
10.114999999999776        -5.3233502800094295E8
10.117499999999776        -5.313944377762897E8
10.119999999999775        -5.3043448416086054E8
10.122499999999775        -5.2945522075291944E8
10.124999999999774        -5.2845670220268035E8
10.127499999999774        -5.274389842290165E8
10.129999999999773        -5.2640212337023854E8
10.132499999999773        -5.253461772415717E8
10.134999999999772        -5.242712045096767E8
10.137499999999772        -5.2317726491531897E8
10.139999999999771        -5.22064419034602E8
10.142499999999771        -5.209327285459887E8
10.144999999999772        -5.197822562172235E8
10.147499999999772        -5.186130659422319E8
10.149999999999771        -5.1742522252115667E8
10.15249999999977         -5.1621879194675136E8
10.15499999999977         -5.149938414147457E8
10.15749999999977         -5.137504393880596E8
10.15999999999977         -5.1248865540752554E8
10.162499999999769        -5.1120856041502494E8
10.164999999999768        -5.0991022680335057E8
10.167499999999768        -5.085937285270556E8
10.169999999999767        -5.0725914096539474E8
10.172499999999767        -5.059065413056574E8
10.174999999999766        -5.0453600865909916E8
10.177499999999766        -5.0314762424775505E8
10.179999999999765        -5.017414713521353E8
10.182499999999765        -5.003176357902622E8
10.184999999999764        -4.9887620614072114E8
10.187499999999764        -4.9741727404848814E8
10.189999999999763        -4.95940934306669E8
10.192499999999763        -4.9444728548517585E8
10.194999999999762        -4.929364303202287E8
10.197499999999762        -4.914084760168919E8
10.199999999999761        -4.8986354920873964E8
10.20249999999976         -4.883016534468744E8
10.20499999999976         -4.8672276352009135E8
10.20749999999976         -4.851269682432866E8
10.20999999999976         -4.835143492899055E8
10.212499999999759        -4.818849926070429E8
10.214999999999758        -4.80238987417099E8
10.217499999999758        -4.785764256555346E8
10.219999999999757        -4.768974010959037E8
10.222499999999757        -4.752020093675082E8
10.224999999999756        -4.7349034758214504E8
10.227499999999756        -4.717625140993999E8
10.229999999999755        -4.700186079341085E8
10.232499999999755        -4.682587290046921E8
10.234999999999754        -4.664829779581804E8
10.237499999999754        -4.646914560998225E8
10.239999999999753        -4.6288426494200397E8
10.242499999999753        -4.610615065632136E8
10.244999999999752        -4.5922328352474916E8
10.247499999999752        -4.5736969887592846E8
10.249999999999751        -4.5550085576655304E8
10.25249999999975         -4.5361685784956026E8
10.25499999999975         -4.5171780923485166E8
10.25749999999975         -4.49803814520571E8
10.25999999999975         -4.4787497842942923E8
10.262499999999749        -4.459314062213727E8
10.264999999999747        -4.439732036550933E8
10.267499999999746        -4.420004770230645E8
10.269999999999746        -4.400133327907472E8
10.272499999999745        -4.3801187800361544E8
10.274999999999745        -4.359962202439679E8
10.277499999999744        -4.339664676583234E8
10.279999999999744        -4.319227285918024E8
10.282499999999743        -4.2986511198275334E8
10.284999999999743        -4.277937273107407E8
10.287499999999742        -4.2570868461178714E8
10.289999999999742        -4.2361009410633236E8
10.292499999999741        -4.2149806658059895E8
10.29499999999974         -4.193727133237401E8
10.29749999999974         -4.172341461336223E8
10.29999999999974         -4.1508247693773717E8
10.302499999999739        -4.129178181628995E8
10.304999999999739        -4.1074028266625696E8
10.307499999999738        -4.085499837316365E8
10.309999999999738        -4.063470346891912E8
10.312499999999737        -4.04131549278536E8
10.314999999999737        -4.0190364157523495E8
10.317499999999736        -3.996634259885888E8
10.319999999999736        -3.9741101688386077E8
10.322499999999737        -3.951465289472085E8
10.324999999999736        -3.928700771198421E8
10.327499999999736        -3.9058177660457903E8
10.329999999999735        -3.882817425049522E8
10.332499999999735        -3.8597009020687044E8
10.334999999999734        -3.8364693533496344E8
10.337499999999734        -3.8131239378747594E8
10.339999999999733        -3.7896658141626745E8
10.342499999999733        -3.766096144450213E8
10.344999999999732        -3.742416094791599E8
10.347499999999732        -3.7186268360105723E8
10.349999999999731        -3.6947295412372446E8
10.352499999999731        -3.6707253909122264E8
10.35499999999973         -3.6466155738549364E8
10.35749999999973         -3.6224012893432236E8
10.35999999999973         -3.5980837460086036E8
10.362499999999729        -3.573664168302189E8
10.364999999999728        -3.5491437992978376E8
10.367499999999728        -3.5245239047514004E8
10.369999999999727        -3.499805774292151E8
10.372499999999727        -3.474990730424639E8
10.374999999999726        -3.4500801342574286E8
10.377499999999726        -3.4250753928735954E8
10.379999999999725        -3.3999779643067336E8
10.382499999999725        -3.374789370749062E8
10.384999999999724        -3.34951120903503E8
10.387499999999724        -3.324145163382483E8
10.389999999999723        -3.298693016475071E8
10.392499999999723        -3.273156669361452E8
10.394999999999722        -3.247538159544989E8
10.397499999999722        -3.221839680768205E8
10.399999999999721        -3.196063744432082E8
10.402499999999721        -3.1702120739713323E8
10.40499999999972         -3.144284151453484E8
10.40749999999972         -3.1182794408562803E8
10.40999999999972         -3.092197917177322E8
10.412499999999719        -3.066039908292552E8
10.414999999999718        -3.03980602907725E8
10.417499999999718        -3.0134971258786154E8
10.419999999999717        -2.987114218994891E8
10.422499999999717        -2.9606584744247526E8
10.424999999999716        -2.934131169484608E8
10.427499999999716        -2.907533666127676E8
10.429999999999715        -2.880867378351657E8
10.432499999999715        -2.854133765050366E8
10.434999999999715        -2.827334313822005E8
10.437499999999714        -2.8004705297177947E8
10.439999999999714        -2.773543915785563E8
10.442499999999711        -2.746555976896981E8
10.44499999999971         -2.719508212836353E8
10.44749999999971         -2.692402114801772E8
10.44999999999971         -2.6652391523931804E8
10.45249999999971         -2.6380207826886743E8
10.454999999999709        -2.6107484476796913E8
10.457499999999706        -2.583423574277665E8
10.459999999999708        -2.5560475640763754E8
10.462499999999709        -2.5286218046454304E8
10.464999999999707        -2.5011476686338547E8
10.467499999999704        -2.4736265151018262E8
10.469999999999706        -2.4460596801686954E8
10.472499999999707        -2.4184484889502186E8
10.474999999999705        -2.390794255091123E8
10.477499999999702        -2.3630982822902882E8
10.479999999999704        -2.3353618550076878E8
10.482499999999705        -2.3075862503381708E8
10.484999999999703        -2.279772737390219E8
10.487499999999702        -2.251922578610894E8
10.489999999999702        -2.224037020194733E8
10.492499999999703        -2.1961173036802155E8
10.4949999999997          -2.1681646649951178E8
10.4974999999997          -2.140180335482689E8
10.499999999999702        -2.1121655320234057E8
10.502499999999701        -2.0841214682894862E8
10.5049999999997          -2.0560493535661274E8
10.507499999999698        -2.0279503935220551E8
10.5099999999997          -1.9998257802116615E8
10.512499999999699        -1.9716767031113783E8
10.514999999999699        -1.9435043478630772E8
10.517499999999696        -1.9153098970207393E8
10.519999999999698        -1.8870945201801884E8
10.522499999999699        -1.8588593850071555E8
10.524999999999697        -1.8306056561828542E8
10.527499999999694        -1.8023344964092466E8
10.529999999999696        -1.774047057078326E8
10.532499999999697        -1.7457444895680285E8
10.534999999999695        -1.7174279447934633E8
10.537499999999692        -1.689098574891207E8
10.539999999999694        -1.660757524976919E8
10.542499999999695        -1.6324059451333493E8
10.544999999999693        -1.6040449911294806E8
10.54749999999969         -1.5756758273793304E8
10.549999999999692        -1.5472996205688784E8
10.552499999999693        -1.5189175529450792E8
10.55499999999969         -1.4905308250011232E8
10.557499999999688        -1.4621406605797926E8
10.55999999999969         -1.433748303426317E8
10.562499999999691        -1.405355032692302E8
10.564999999999689        -1.3769621687144852E8
10.567499999999686        -1.3485710814525643E8
10.569999999999688        -1.3201831914823097E8
10.572499999999689        -1.2917999889659029E8
10.574999999999687        -1.2634230441012391E8
10.577499999999684        -1.2350540205614156E8
10.579999999999686        -1.2066946829346645E8
10.582499999999687        -1.1783469209219396E8
10.584999999999685        -1.1500127665722287E8
10.587499999999682        -1.1216944149442664E8
10.589999999999684        -1.0933942406675409E8
10.592499999999685        -1.0651148296664545E8
10.594999999999683        -1.0368590059718397E8
10.59749999999968         -1.0086298224989343E8
10.599999999999682        -9.80433484849437E7
10.602499999999683        -9.522501046065721E7
10.60499999999968         -9.240618244587332E7
10.607499999999677        -8.958777813787992E7
10.60999999999968         -8.677031170234872E7
10.612499999999681        -8.395423238816616E7
10.614999999999679        -8.113992952366665E7
10.617499999999675        -7.832774245928386E7
10.619999999999676        -7.551796825676706E7
10.622499999999679        -7.271086986900142E7
10.624999999999675        -6.990668227542233E7
10.627499999999673        -6.710561782026048E7
10.629999999999674        -6.430786984523937E7
10.632499999999677        -6.1513617158250935E7
10.634999999999673        -5.872302687769446E7
10.63749999999967         -5.593625678152098E7
10.639999999999672        -5.3153456250624485E7
10.642499999999673        -5.037476817100626E7
10.644999999999671        -4.760032944252034E7
10.647499999999669        -4.483027113135778E7
10.64999999999967         -4.2064717413333476E7
10.652499999999671        -3.930378555475345E7
10.654999999999669        -3.654758481548591E7
10.657499999999667        -3.379621543733604E7
10.659999999999668        -3.1049767318701975E7
10.66249999999967         -2.8308321291560646E7
10.664999999999667        -2.557195272001636E7
10.667499999999666        -2.284074202718711E7
10.669999999999666        -2.0114797681026246E7
10.672499999999667        -1.7394276559971824E7
10.674999999999665        -1.4679127831971692E7
10.677499999999664        -1.1992187363481663E7
10.679999999999666        -9767744.51804299
10.682499999999665        -8559984.289214257
10.684999999999665        -7907845.525078008
10.687499999999662        -7482632.654263006
10.689999999999664        -7173146.458905945
10.692499999999665        -6932103.389128797
10.694999999999663        -6735677.33609389
10.69749999999966         -6570412.8923527105
10.699999999999662        -6428047.169788711
10.702499999999663        -6303172.546829414
10.70499999999966         -6192069.981031181
10.707499999999659        -6092078.445813
10.70999999999966         -6001231.570528198
10.712499999999661        -5918037.00774941
10.714999999999659        -5841336.457486659
10.717499999999657        -5770213.545057118
10.719999999999658        -5703931.248885205
10.722499999999659        -5641888.263884292
10.724999999999657        -5583587.894304049
10.727499999999655        -5528615.27529395
10.729999999999656        -5476620.275605309
10.732499999999657        -5427304.943922665
10.734999999999655        -5380413.6586331185
10.737499999999653        -5335725.491716446
10.739999999999654        -5293048.243205145
10.742499999999655        -5252213.6985434685
10.744999999999653        -5213073.818295041
10.74749999999965         -5175497.6534651965
10.749999999999652        -5139368.826239192
10.752499999999653        -5104583.45485915
10.75499999999965         -5071048.432965417
10.757499999999649        -5038679.991716598
10.75999999999965         -5007402.492520388
10.762499999999651        -4977147.406766752
10.764999999999649        -4947852.445471562
10.767499999999647        -4919460.81988009
10.769999999999648        -4891920.603299363
10.77249999999965         -4865184.179702821
10.774999999999647        -4839207.7657519365
10.777499999999645        -4813950.994466342
10.779999999999646        -4789376.550198428
10.782499999999647        -4765449.845372021
10.784999999999645        -4742138.734152539
10.78749999999964         -4719413.259841844
10.789999999999644        -4697245.42648996
10.792499999999645        -4675608.9918116
10.794999999999643        -4654479.279967622
10.797499999999639        -4633833.001377113
10.79999999999964         -4613647.235381911
10.802499999999643        -4593907.393422283
10.80499999999964         -4574599.69795096
10.807499999999637        -4555706.276173307
10.809999999999638        -4537210.732500001
10.81249999999964         -4519097.59887252
10.814999999999637        -4501352.285427755
10.817499999999635        -4483961.018753668
10.819999999999636        -4466910.784712752
10.822499999999637        -4450189.275152301
10.824999999999635        -4433784.839487797
10.827499999999633        -4417686.438213473
10.829999999999634        -4401883.584639422
10.832499999999635        -4386366.294310972
10.834999999999633        -4371125.088591952
10.83749999999963         -4356150.919733668
10.839999999999632        -4341435.114187368
10.842499999999633        -4326969.241969436
10.844999999999631        -4312745.890599016
10.84749999999963         -4298757.6072190665
10.84999999999963         -4284997.234335899
10.852499999999631        -4271457.849073107
10.85499999999963         -4258132.740350702
10.857499999999629        -4245015.36617458
10.85999999999963         -4232098.904214336
10.86249999999963         -4219377.439793216
10.864999999999629        -4206845.590501427
10.867499999999627        -4194497.767039732
10.869999999999628        -4182328.798881863
10.87249999999963         -4170333.300655407
10.874999999999627        -4158507.723257334
10.877499999999625        -4146848.4728561635
10.879999999999626        -4135350.075180989
10.882499999999627        -4124008.665814371
10.884999999999625        -4112820.2986114575
10.887499999999623        -4101782.0850889916
10.889999999999624        -4090890.3420101404
10.892499999999625        -4080142.0722205117
10.894999999999623        -4069534.2320871516
10.89749999999962         -4059063.801750111
10.899999999999622        -4048727.8439387856
10.902499999999623        -4038523.218877511
10.904999999999621        -4028447.001224281
10.907499999999619        -4018496.4679877334
10.90999999999962         -4008668.7360109375
10.912499999999621        -3998961.068965131
10.914999999999619        -3989370.8039780864
10.917499999999617        -3979895.3552583125
10.919999999999618        -3970532.2123039146
10.92249999999962         -3961278.9406523304
10.924999999999617        -3952133.241376832
10.927499999999615        -3943092.6524601723
10.929999999999616        -3934155.1389450873
10.932499999999617        -3925318.551931006
10.934999999999615        -3916580.6556014796
10.937499999999613        -3907939.651872848
10.939999999999614        -3899393.3879338093
10.942499999999615        -3890940.174505543
10.944999999999613        -3882578.0353705673
10.94749999999961         -3874305.199210559
10.949999999999612        -3866120.033868766
10.952499999999613        -3858020.8628938226
10.954999999999611        -3850005.934734427
10.957499999999609        -3842073.7980471146
10.95999999999961         -3834222.876214062
10.962499999999611        -3826451.6769715613
10.964999999999609        -3818758.7501590294
10.967499999999605        -3811142.6860495014
10.969999999999608        -3803602.1131300367
10.97249999999961         -3796135.6987330024
10.974999999999605        -3788742.183425378
10.977499999999603        -3781420.21445297
10.979999999999604        -3774168.6750398837
10.982499999999607        -3766986.3873410923
10.984999999999603        -3759872.133425598
10.987499999999601        -3752824.9153000056
10.989999999999602        -3745843.665035655
10.992499999999604        -3738927.39687321
10.994999999999601        -3732075.1832811916
10.997499999999599        -3725286.1599544366
11                        -3718559.542781294
11                        -3718560.7726695486
11.00219512195122         -3712704.36968174
11.004820443681819        -3705760.6635671793
11.00787596519181         -3697761.6137398486
11.011361686481187        -3688742.4798335214
11.015277607549942        -3678742.082453075
11.019623728398084        -3667802.362857784
11.024400049025616        -3655967.9352609906
11.029606569432534        -3643285.636254073
11.03524328961882         -3629804.0729809697
11.041310209584505        -3615573.1755921068
11.047807329329576        -3600643.758248427
11.05473464885403         -3585067.0957625187
11.062092168157864        -3568894.5218502963
11.069879887241086        -3552177.056362952
11.078097806103688        -3534965.068463903
11.08674592474568         -3517307.9785803556
11.095824243167055        -3499254.004541776
11.105332761367812        -3480849.9486427885
11.115271479347957        -3462141.027033787
11.12564039710749         -3443170.735789655
11.136439514646401        -3423980.7503251927
11.147668831964703        -3404610.8523345683
11.159328349062381        -3385098.881571812
11.17141806593945         -3365480.7067748625
11.183937982595905        -3345790.216332471
11.196888099031748        -3326059.331943305
11.210268415246967        -3306318.0613657087
11.224078931241571        -3286594.4646417275
11.238319647015565        -3266914.694310892
11.252990562568943        -3247303.0960219298
11.268091677901705        -3227782.2569449777
11.283622993013847        -3208373.06704324
11.299584507905378        -3189094.7875825395
11.3159762225763          -3169965.1245995034
11.332798137026602        -3151000.303956091
11.350050251256281        -3132215.146990997
11.367732565265353        -3113623.1442528125
11.385845079053803        -3095236.527915121
11.404387792621645        -3077066.3480239157
11.423360705968872        -3059122.748970697
11.442763819095473        -3041414.203947819
11.46259713200147         -3023948.8406487564
11.482860644686848        -3006733.6497972487
11.50355435715161         -2989774.762666248
11.524678269395759        -2973077.5071862545
11.546232381419292        -2956646.462071154
11.56821669322221         -2940485.507926488
11.590631204804515        -2924597.8749282383
11.613475916166196        -2908986.191716114
11.636750827307267        -2893652.5355898063
11.660455938227727        -2878598.4525577407
11.684591248927564        -2863825.013349501
11.709156759406792        -2849332.925684191
11.7341524696654          -2835122.1627249816
11.759578379703393        -2821192.8019080344
11.785434489520773        -2807544.246189124
11.811720799117538        -2794175.6550451475
11.83843730849369         -2781085.896805409
11.86558401764922         -2768273.701611705
11.89316092658414         -2755736.980043621
11.921168035298443        -2743474.4269291284
11.949605343792133        -2731483.3244306147
11.978472852065204        -2719762.019182747
12.007770560117663        -2708307.5452769687
12.037498467949503        -2697117.2554879324
12.067656575560727        -2686188.9101878433
12.098244882951338        -2675519.0559264263
12.129263390121332        -2665104.6488762875
12.160712097070714        -2654943.1249765363
12.192591003799485        -2645030.668565655
12.224900110307635        -2635364.145921166
12.257639416595168        -2625940.153842344
12.290808922662086        -2616755.2182359337
12.324408628508392        -2607805.8050581226
12.358438534134082        -2599088.326811161
12.392898639539153        -2590599.149015244
12.427788944723615        -2582334.5977963433
12.463109449687458        -2574290.966186721
12.498860154430686        -2566464.3085003723
12.535041058953304        -2558851.496624075
12.5716521632553          -2551448.1261327732
12.608693467336682        -2544250.408940144
12.646164971197448        -2537255.1773754694
12.684066674837602        -2530457.7940293546
12.722398578257136        -2523855.0844051745
12.761160681456058        -2517443.2481053574
12.800352984434364        -2511218.079317916
12.839975487192056        -2505176.0036550947
12.880028189729135        -2499313.2516363235
12.920511092045592        -2493625.867878481
12.961424194141436        -2488110.52039487
13.002767496016668        -2482763.488463452
13.04454099767128         -2477580.681559424
13.086744699105276        -2472558.631039283
13.129378600318663        -2467693.6955058994
13.172442701311434        -2462982.262586834
13.215937002083583        -2458420.7501153797
13.259861502635124        -2454005.6087375893
13.30421620296605         -2449733.1390880137
13.349001103076354        -2445600.4110865034
13.394216202966044        -2441603.4309513187
13.439861502635125        -2437738.976612122
13.485937002083586        -2434003.6820120476
13.532442701311432        -2430394.2215115633
13.579378600318663        -2426907.1428458407
13.626744699105279        -2423539.544011491
13.67454099767128         -2420288.2194540156
13.722767496016663        -2417149.5266071563
13.77142419414144         -2414121.0042651095
13.82051109204559         -2411198.954615399
13.870028189729132        -2408380.835281237
13.919975487192055        -2405663.6698641526
13.970352984434363        -2403044.091058326
14.021160681456058        -2400519.6748346584
14.07239857825714         -2398087.590259338
14.124066674837604        -2395744.779971226
14.176164971197453        -2393488.664053022
14.228693467336681        -2391316.568993534
14.2816521632553          -2389225.8716825657
14.335041058953308        -2387213.8730072146
14.388860154430686        -2385278.3063391317
14.44310944968746         -2383416.5710324235
14.49778894472362         -2381626.2464428055
14.55289863953916         -2379904.96255135
14.608438534134088        -2378250.400146466
14.664408628508399        -2376660.2905506482
14.72080892266209         -2375132.415524297
14.777639416595171        -2373664.6070994865
14.834900110307638        -2372254.7472938453
14.892591003799485        -2370900.7678750274
14.950712097070719        -2369600.649915842
15.009263390121335        -2368352.5169733055
15.068244882951342        -2367154.2583951433
15.12765657556073         -2366004.008727449
15.187498467949503        -2364900.207146356
15.247770560117662        -2363840.7269219453
15.3084728520652          -2362824.093302672
15.369605343792127        -2361848.534129574
15.431168035298441        -2360912.408102426
15.493160926584135        -2360014.192380741
15.555584017649213        -2359152.183430973
15.618437308493684        -2358324.8773788265
15.681720799117533        -2357530.9469667934
15.745434489520775        -2356768.892836096
15.80957837970339         -2356037.3275059657
15.8741524696654          -2355334.9025642895
15.939156759406787        -2354660.3076523896
16.004591248927554        -2354012.2694257414
16.070455938227724        -2353389.550401623
16.13675082730726         -2352791.0021125735
16.2034759161662          -2352215.2923312266
16.270631204804513        -2351661.4979940513
16.338216693222208        -2351128.305296764
16.406232381419283        -2350614.7909328844
16.47467826939576         -2350119.8552146615
16.543554357151606        -2349642.4762257603
16.612860644686844        -2349181.657072514
16.68259713200147         -2348736.424284585
16.752763819095478        -2348305.8261064747
16.823360705968867        -2347888.9307750775
16.894387792621643        -2347484.8245787397
16.965845079053803        -2347092.6099481243
17.03773256526535         -2346711.403345371
17.11005025125628         -2346340.333217984
17.182798137026598        -2345978.537547077
17.255976222576294        -2345625.1615693364
17.329584507905377        -2345279.3551535713
17.403622993013848        -2344940.307567496
17.4780916779017          -2344607.0572546823
17.552990562568944        -2344278.8634769917
17.62831964701556         -2343954.8283197475
17.704078931241572        -2343634.080533911
17.780268415246965        -2343315.734383973
17.85688809903174         -2342998.8855503104
17.933937982595907        -2342682.6069126986
18.01141806593945         -2342365.986437487
18.089328349062384        -2342047.909117543
18.1676688319647          -2341727.477844983
18.246439514646404        -2341403.581267944
18.325640397107485        -2341075.1006964045
18.40527147934796         -2340740.8605796983
18.485332761367815        -2340399.6210966557
18.565824243167057        -2340050.070204784
18.646745924745677        -2339690.878091406
18.72809780610369         -2339320.371319714
18.809879887241078        -2338937.155282593
18.892092168157866        -2338539.4701281805
18.974734648854024        -2338125.4949063435
19.05780732932957         -2337693.360708425
19.141310209584507        -2337240.783960029
19.225243289618824        -2336765.463838754
19.309606569432525        -2336265.249820486
19.394400049025617        -2335737.1576634566
19.479623728398085        -2335178.3970562425
19.565277607549937        -2334585.6793859843
19.651361686481184        -2333955.866450792
19.73787596519181         -2333285.2807180965
19.824820443681823        -2332569.5476914225
19.91219512195122         -2331804.2138431454
19.999999999999996        -2330984.866185129


==> Figures/pcp_1d/squared/1d_G32.txt <==
0                         612448.1011116205
0.08780487804878047       612649.3576619416
0.17517955631817597       612809.2905864868
0.26212403480818747       612930.754025047
0.348638313518814         613016.3025485156
0.43472239245005534       613068.3135716305
0.5203762716019118        613089.0001473806
0.605599950974384         613080.4227275944
0.6903934305674715        613044.5002713228
0.7747567103811741        612983.0204487884
0.8586897904154923        612897.6490621523
0.9421926706704258        612789.9389442841
1.025265351145974         612661.3381921216
1.1079078318421378        612513.1976248822
1.1901201127589174        612346.7780029449
1.2719021938963115        612163.2564024823
1.3532540752543205        611963.7324881228
1.434175756832946         611749.2340111134
1.5146672386321867        611520.7221805842
1.594728520652042         611279.0964323329
1.6743596028925116        611025.1990124066
1.7535604853535984        610759.8192758618
1.8323311680352996        610483.6974220194
1.910671650937616         610197.550722491
1.9885819340605473        609901.9649059983
2.0660620174040942        609597.6211845361
2.1431119009682567        609285.0944075079
2.219731584753033         608964.8727358903
2.2959210687584264        608637.527737645
2.371680352984435         608303.5270079803
2.447009437431057         607963.3468781225
2.5219083220982967        607617.3924093264
2.59637700698615          607266.0951625783
2.67041549209462          606909.8506014929
2.7440237774237035        606549.0358905228
2.8172018629734037        606184.0118191267
2.889949748743719         605815.1242356941
2.9622674347346485        605442.6930427917
3.034154920946194         605067.07579219
3.1056122073783547        604688.5445859581
3.176639294031131         604307.4116857278
3.2472361809045225        603923.9685585976
3.3174028679985295        603538.4992714344
3.3871393553131512        603151.2700479552
3.456445642848388         602762.5765397111
3.525321730604239         602372.6868687264
3.5937676185807086        601981.8425414428
3.6617833067777914        601590.3172184476
3.729368795195489         601198.3710947578
3.7965240838338037        600806.2633277397
3.863249172692733         600414.2528643854
3.9295440617722774        600022.5864518094
3.9954087510724365        599631.5616051992
4.060843240593211         599241.4031740152
4.1258475303346005        598852.3745977022
4.190421620296608         598464.7691082659
4.254565510479226         598078.8581673992
4.318279200882462         597694.8750534507
4.381562691506312         597313.1544770343
4.444415982350778         596933.9382269185
4.50683907341586          596557.5144027609
4.56883196470156          596184.2240517436
4.6303946562078675        595814.3229112291
4.691527147934797         595448.1343661385
4.752229439882338         595085.9736033996
4.812501532050497         594728.1456805682
4.872343424439269         594375.0155106187
4.931755117048657         594026.9043720855
4.990736609878664         593684.1590237565
5.04928790292928          593347.154416987
5.107408996200517         593016.1960727705
5.165099889692365         592691.7161398345
5.2223605834048294        592374.0778761883
5.2791910773379085        592063.673647843
5.335591371491605         591760.9056748296
5.391561465865916         591466.1860847023
5.447101360460842         591179.9608556572
5.5022110552763825        590902.6158554426
5.556890550312539         590634.5921804066
5.611139845569312         590376.3925307305
5.664958941046697         590128.4567315128
5.718347836744697         589891.2596573071
5.771306532663319         589665.2868198722
5.82383502880255          589451.0346957654
5.875933325162399         589249.010519149
5.92760142174286          589059.7324262494
5.978839318543941         588883.7294380435
6.029647015565634         588721.5414340243
6.0800245128079435        588573.7191420156
6.129971810270868         588440.8241172511
6.179488907954408         588323.4285999793
6.228575805858563         588222.1155641449
6.277232503983331         588137.47863871
6.325459002328719         588070.1218576303
6.373255300894719         588020.6596556718
6.420621399681336         587989.7168550305
6.467557298688567         587977.9283229011
6.514062997916412         587985.9389193997
6.560138497364875         588014.4033613398
6.60578379703395          588063.985988043
6.650998896923644         588135.3605875319
6.69578379703395          588229.2102802478
6.740138497364875         588346.2270545944
6.784062997916411         588487.1119200914
6.827557298688567         588652.5742372067
6.870621399681333         588843.3317506906
6.913255300894718         589060.1102408542
6.955459002328718         589303.6431432698
6.997232503983332         589574.6714031093
7.038575805858563         589873.9429227544
7.079488907954407         590202.2124529256
7.119971810270865         590560.2410850732
7.160024512807942         590948.7958219515
7.199647015565633         591368.6494302833
7.238839318543939         591820.5796759205
7.27760142174286          592305.3689927303
7.315933325162395         592823.804302894
7.353835028802551         593376.6758205139
7.391306532663318         593964.7772430851
7.428347836744698         594588.9048418882
7.464958941046698         595249.8565600128
7.50113984556931          595948.4320026846
7.53689055031254          596685.43123778
7.572211055276383         597461.6541485353
7.607101360460837         598277.8997285361
7.641561465865914         599134.9653115154
7.675591371491605         600033.6452888837
7.70919107733791          600974.7304751009
7.74236058340483          601959.0070614908
7.775099889692365         602987.2549298066
7.807408996200514         604060.2474394419
7.8392879029292795        605178.7488589409
7.870736609878661         606343.513933908
7.901755117048659         607555.286119811
7.93234342443927          608814.7953707736
7.962501532050499         610122.7569512725
7.99222943988234          611479.8692774086
8.021527147934798         612886.8122201278
8.05039465620787          614344.2434969663
8.078831964701557         615852.7980778898
8.106839073415856         617413.0843852505
8.13441598235078          619025.6813877025
8.161562691506312         620691.135763636
8.188279200882462         622409.9589177272
8.214565510479224         624182.6232846847
8.240421620296607         626009.5570478335
8.265847530334602         627891.1419034549
8.290843240593212         629827.7309391637
8.31540875107244          631819.5273833725
8.339544061772278         633866.8294771223
8.363249172692734         635969.7025458345
8.386524083833802         638128.2703996417
8.409368795195489         640342.5140807461
8.43178330677779          642612.3126813222
8.453767618580708         644937.4849982955
8.475321730604243         647317.7362792551
8.49644564284839          649752.6593010407
8.51713935531315          652241.7264537988
8.53740286799853          654784.2956481383
8.557236180904525         657379.5213928431
8.576639294031132         660026.5284905902
8.595612207378354         662724.1436294153
8.614154920946193         665471.1035845847
8.632267434734649         668265.9326560034
8.649949748743717         671106.9591841293
8.667201862973403         673992.298863139
8.684023777423704         676919.8390202079
8.700415492094614         679887.2253802335
8.71637700698615          682891.8468444669
8.731908322098297         685930.8211726161
8.747009437431057         689000.979285846
8.761680352984436         692098.8512186094
8.775921068758425         695220.6516945453
8.789731584753033         698362.268112327
8.803111900968258         701519.2500944915
8.816062017404091         704686.7889760734
8.828581934060544         707859.7074092755
8.840671650937615         711032.4680641235
8.8523311680353           714199.1599258594
8.863560485353597         717353.4948032891
8.87435960289251          720488.8070258773
8.88472852065204          723598.0572745193
8.894667238632183         726673.8404761871
8.904175756832945         729708.3969545359
8.913254075254319         732693.6298772527
8.921902193896312         735621.1291930131
8.930120112758916         738482.2020192649
8.937907831842136         741267.9110744635
8.945265351145972         743969.122605386
8.952192670670424         746576.5605784245
8.958689790415491         749080.8711035054
8.964756710381174         751472.6904185475
8.970393430567473         753742.7230613194
8.975599950974383         755881.8180181608
8.980376271601912         757881.0546312425
8.984722392450053         759731.8224566957
8.988638313518816         761425.9114082025
8.992124034808187         762955.5905679299
8.995179556318176         764313.6960384133
8.997804878048779         765493.7138818422
9                         766489.7289768284
9                         766489.4936555382
9.002500000000001         767634.3870301171
9.004999999999999         768790.8509444952
9.007499999999997         769959.035626599
9.009999999999998         771139.1014706435
9.0125                    772331.2220303211
9.014999999999997         773535.5837388397
9.017499999999993         774752.3775497531
9.019999999999996         775981.8272499375
9.022499999999997         777224.1222637359
9.024999999999993         778479.5132086697
9.027499999999991         779748.2117599562
9.029999999999992         781030.4631652117
9.032499999999995         782326.5146088813
9.034999999999991         783636.6219453561
9.037499999999989         784961.046576043
9.03999999999999          786300.057842411
9.042499999999992         787653.9337942454
9.04499999999999          789022.9526992122
9.047499999999987         790407.4305436464
9.049999999999988         791807.6485660569
9.05249999999999          793223.9238391315
9.054999999999987         794656.5692461752
9.057499999999985         796105.9329345489
9.059999999999986         797572.3562487913
9.062499999999988         799056.1617222512
9.064999999999985         800557.7493357665
9.067499999999985         802077.4663023801
9.069999999999984         803615.708111371
9.072499999999986         805172.8727901567
9.074999999999985         806749.3720305834
9.077499999999983         808345.6322966357
9.079999999999984         809962.0934783278
9.082499999999984         811599.1959724177
9.084999999999983         813257.4340813567
9.08749999999998          814937.2776983494
9.089999999999982         816639.2399122559
9.092499999999983         818363.7913754989
9.094999999999981         820111.5134910364
9.097499999999979         821882.9051693582
9.09999999999998          823678.5166008364
9.102499999999981         825498.9564861805
9.104999999999979         827344.7342670541
9.107499999999977         829216.4694274156
9.109999999999978         831114.7304155965
9.11249999999998          833040.0501266182
9.114999999999977         834993.0145275516
9.117499999999975         836974.3208287375
9.119999999999976         838984.4222911685
9.122499999999977         841024.4421126836
9.124999999999975         843094.7735885249
9.127499999999973         845196.6031934794
9.129999999999974         847330.7972989192
9.132499999999975         849498.0589852515
9.134999999999973         851699.6403980559
9.13749999999997          853936.2523909922
9.139999999999972         856208.8551316848
9.142499999999973         858518.4598848252
9.144999999999971         860866.2769555999
9.147499999999969         863253.6221875353
9.14999999999997          865681.7882887782
9.152499999999971         868152.0952178666
9.15499999999997          870665.8979137383
9.157499999999967         873224.5811760656
9.159999999999968         875829.5723976935
9.16249999999997          878482.2686451261
9.164999999999967         881184.2999082974
9.167499999999965         883937.3482793386
9.169999999999966         886743.1677904399
9.172499999999967         889603.5986001145
9.174999999999965         892520.5840753466
9.177499999999963         895496.1601874024
9.179999999999964         898532.4689077052
9.182499999999965         901631.7707587567
9.184999999999963         904796.4559876674
9.18749999999996          908029.0529733661
9.189999999999962         911332.238102724
9.192499999999963         914708.8471363187
9.194999999999961         918161.8881421385
9.197499999999957         921694.5427244257
9.199999999999958         925310.3493083866
9.202499999999961         929011.8188865787
9.204999999999957         932801.82105483
9.207499999999955         936684.8721165869
9.209999999999956         940665.4780232215
9.21249999999996          944748.453113364
9.214999999999955         948938.9164980662
9.217499999999953         953242.3284614217
9.219999999999954         957664.5318947645
9.222499999999954         962211.7957004486
9.224999999999953         966890.8686749811
9.227499999999953         971709.027449115
9.229999999999952         976674.1514640932
9.232499999999952         981794.7843521594
9.234999999999951         987080.2198980583
9.237499999999951         992540.5976822355
9.23999999999995          998187.0085704327
9.24249999999995          1004031.6188592941
9.24499999999995          1010087.8201873815
9.247499999999949         1016370.3956275419
9.24999999999995          1022895.7219423838
9.25249999999995          1029682.0054719901
9.25499999999995          1036749.5661140992
9.257499999999949         1044121.1731229897
9.259999999999948         1051822.4536760396
9.262499999999948         1059882.3854096187
9.264999999999947         1068333.9016365102
9.267499999999947         1077214.6422912052
9.269999999999946         1086567.878981172
9.272499999999946         1096443.691117045
9.274999999999945         1106900.4612919958
9.277499999999945         1118006.8166242137
9.279999999999944         1129844.0854262554
9.282499999999944         1142509.6608926775
9.284999999999943         1156121.4780824007
9.287499999999943         1170824.123081882
9.289999999999942         1186797.4034783463
9.292499999999942         1204268.6433986234
9.294999999999941         1223530.7875059554
9.29749999999994          1244969.905202735
9.29999999999994          1269108.559129211
9.30249999999994          1296677.2175346748
9.30499999999994          1328738.2121354144
9.307499999999939         1366915.082668942
9.309999999999938         1413852.0800158205
9.312499999999938         1474232.221439431
9.314999999999937         1557350.2996331612
9.317499999999937         1685067.5949513807
9.319999999999936         1922003.7815754411
9.322499999999936         2358697.106685327
9.324999999999935         2885931.4927426185
9.327499999999935         3418242.8241726
9.329999999999934         3951133.656625496
9.332499999999934         4484605.390339559
9.334999999999933         5018617.408906668
9.337499999999933         5553137.538522332
9.339999999999932         6088138.028446842
9.342499999999932         6623591.027240164
9.344999999999931         7159466.515463702
9.34749999999993          7695731.601360283
9.34999999999993          8232350.269872241
9.35249999999993          8769283.645661214
9.35499999999993          9306490.195061548
9.357499999999929         9843925.948579505
9.359999999999928         1.0381544506630398E7
9.362499999999928         1.0919297251107194E7
9.364999999999927         1.1457133323757619E7
9.367499999999927         1.199499953663972E7
9.369999999999926         1.2532840006141517E7
9.372499999999926         1.3070595981297806E7
9.374999999999925         1.3608205396020094E7
9.377499999999923         1.4145602330630597E7
9.379999999999923         1.4682716160767825E7
9.382499999999922         1.5219470863464102E7
9.384999999999922         1.5755784005974285E7
9.387499999999921         1.6291565582217392E7
9.38999999999992          1.6826716452926964E7
9.39249999999992          1.736112689123185E7
9.39499999999992          1.7894674703964897E7
9.39749999999992          1.8427224027158413E7
9.399999999999919         1.8958561503535107E7
9.402499999999918         1.9488995928768873E7
9.404999999999918         2.0018873626763366E7
9.407499999999917         2.0548034612677656E7
9.409999999999917         2.1076378461786672E7
9.412499999999916         2.1603808629902713E7
9.414999999999916         2.2130232419762477E7
9.417499999999915         2.2655560468009286E7
9.419999999999915         2.3179706140111092E7
9.422499999999914         2.3702585222784437E7
9.424999999999914         2.422411553447248E7
9.427499999999913         2.47442166115999E7
9.429999999999914         2.526280924958721E7
9.432499999999914         2.57798153817173E7
9.434999999999913         2.6295157831125483E7
9.437499999999913         2.6808760133157883E7
9.439999999999912         2.7320546186579436E7
9.442499999999912         2.7830440254057847E7
9.444999999999911         2.8338366821044344E7
9.447499999999911         2.8844250506830692E7
9.44999999999991          2.9348015790949367E7
9.45249999999991          2.984958709706814E7
9.45499999999991          3.0348888722073577E7
9.457499999999909         3.0845844810315136E7
9.459999999999908         3.134037912051554E7
9.462499999999908         3.1832415174001522E7
9.464999999999907         3.232187622368095E7
9.467499999999907         3.2808685264444217E7
9.469999999999906         3.329276483476688E7
9.472499999999906         3.377403719660811E7
9.474999999999905         3.425242432952132E7
9.477499999999905         3.472784796813382E7
9.479999999999905         3.520022941694486E7
9.482499999999904         3.5669489748568565E7
9.484999999999904         3.613554981668674E7
9.487499999999903         3.659833030187298E7
9.489999999999903         3.7057751534362555E7
9.492499999999902         3.751373370220725E7
9.494999999999902         3.796619686984891E7
9.497499999999901         3.8415061026898295E7
9.4999999999999           3.886024591221534E7
9.5024999999999           3.930167122649637E7
9.5049999999999           3.97392566471488E7
9.507499999999899         4.0172921877060264E7
9.509999999999899         4.060258646754777E7
9.512499999999898         4.102817002587826E7
9.514999999999898         4.1449592223401725E7
9.517499999999897         4.186677284804045E7
9.519999999999897         4.2279631613683745E7
9.522499999999896         4.268808836561361E7
9.524999999999896         4.309206308645997E7
9.527499999999895         4.349147593390578E7
9.529999999999895         4.3886247056669675E7
9.532499999999894         4.427629678771263E7
9.534999999999894         4.466154564759879E7
9.537499999999893         4.5041914383249976E7
9.539999999999893         4.5417323780084014E7
9.542499999999892         4.5787694857863665E7
9.544999999999892         4.6152948878718615E7
9.547499999999891         4.651300739382225E7
9.54999999999989          4.686779206377323E7
9.55249999999989          4.721722487983239E7
9.554999999999888         4.756122818178171E7
9.557499999999887         4.7899724743206844E7
9.559999999999887         4.823263763169205E7
9.562499999999886         4.855989046685939E7
9.564999999999886         4.88814075074575E7
9.567499999999885         4.919711380309544E7
9.569999999999885         4.95069351413448E7
9.572499999999884         4.981079841589042E7
9.574999999999884         5.010863183417936E7
9.577499999999883         5.04003652164958E7
9.579999999999883         5.068593012403229E7
9.582499999999882         5.0965260428967E7
9.584999999999882         5.123829276467983E7
9.587499999999881         5.150496710245009E7
9.58999999999988          5.176522721282606E7
9.59249999999988          5.201902160355365E7
9.59499999999988          5.2266304410116196E7
9.59749999999988          5.250703643784117E7
9.599999999999879         5.274118768608941E7
9.602499999999878         5.296872854675239E7
9.604999999999878         5.318959301097902E7
9.60749999999988          5.340370314339732E7
9.609999999999879         5.3610987539925426E7
9.612499999999878         5.381137862029907E7
9.614999999999878         5.400481227526848E7
9.617499999999877         5.419122755755639E7
9.619999999999877         5.4370566338539205E7
9.622499999999876         5.454277312764688E7
9.624999999999876         5.470779485286246E7
9.627499999999875         5.486558069153824E7
9.629999999999875         5.5016081854883365E7
9.632499999999874         5.5159251510381036E7
9.634999999999874         5.5295044664554134E7
9.637499999999873         5.542341807557742E7
9.639999999999873         5.5544330117305055E7
9.642499999999872         5.5657740762441345E7
9.644999999999872         5.576361152684828E7
9.647499999999871         5.586190543468462E7
9.64999999999987          5.595258692040021E7
9.65249999999987          5.603562185670945E7
9.65499999999987          5.6110977528340966E7
9.65749999999987          5.6178622626389444E7
9.659999999999869         5.623852717459589E7
9.662499999999868         5.6290662582418784E7
9.664999999999868         5.63350016280299E7
9.667499999999867         5.637151847551283E7
9.669999999999867         5.640018860979147E7
9.672499999999866         5.642098889787522E7
9.674999999999866         5.6433897588271275E7
9.677499999999865         5.643889432258466E7
9.679999999999865         5.643596008794835E7
9.682499999999864         5.642507727431257E7
9.684999999999864         5.6406229677501194E7
9.687499999999863         5.637940251555972E7
9.689999999999863         5.634458238148609E7
9.692499999999862         5.630175729778783E7
9.694999999999862         5.625091672389444E7
9.697499999999861         5.619205156810108E7
9.69999999999986          5.6125154139526434E7
9.70249999999986          5.6050218204360634E7
9.70499999999986          5.596723898697584E7
9.70749999999986          5.58762131818742E7
9.709999999999859         5.577713890379346E7
9.712499999999858         5.567001574163661E7
9.714999999999858         5.55548447549089E7
9.717499999999857         5.54316284847949E7
9.719999999999857         5.530037090182204E7
9.722499999999856         5.516107745508467E7
9.724999999999856         5.501375506814551E7
9.727499999999855         5.4858412145380594E7
9.729999999999855         5.469505851852846E7
9.732499999999852         5.452370549318947E7
9.734999999999852         5.434436584024601E7
9.737499999999851         5.415705380223547E7
9.739999999999851         5.39617850373964E7
9.74249999999985          5.375857666087678E7
9.74499999999985          5.354744724023013E7
9.74749999999985          5.3328416793856576E7
9.749999999999849         5.310150673775708E7
9.752499999999849         5.2866739927836455E7
9.754999999999848         5.2624140647794425E7
9.757499999999848         5.2373734613662675E7
9.759999999999847         5.211554892133644E7
9.762499999999847         5.184961208511098E7
9.764999999999846         5.157595403576829E7
9.767499999999846         5.129460611758685E7
9.769999999999845         5.1005601050021425E7
9.772499999999845         5.0708972965133384E7
9.774999999999844         5.040475741284366E7
9.777499999999844         5.00929913688969E7
9.779999999999843         4.977371319976178E7
9.782499999999843         4.944696271959111E7
9.784999999999842         4.911278119899054E7
9.787499999999843         4.877121139599309E7
9.789999999999843         4.842229753633408E7
9.792499999999842         4.8066085389233604E7
9.794999999999842         4.770262230285659E7
9.797499999999841         4.733195728311788E7
9.79999999999984          4.6954139851775125E7
9.80249999999984          4.656923169909313E7
9.80499999999984          4.6177292654091954E7
9.80749999999984          4.577837189195153E7
9.809999999999839         4.537252172637167E7
9.812499999999838         4.4959796153004885E7
9.814999999999838         4.454025079292911E7
9.817499999999837         4.411394282938726E7
9.819999999999837         4.368093092838529E7
9.822499999999836         4.324127520780181E7
9.824999999999836         4.279503718896476E7
9.827499999999835         4.234227975688899E7
9.829999999999835         4.18830670993972E7
9.832499999999834         4.141746469183765E7
9.834999999999834         4.0945539264676794E7
9.837499999999833         4.0467358776612535E7
9.839999999999833         3.998299236288604E7
9.842499999999832         3.949251033340695E7
9.844999999999832         3.899598414714155E7
9.847499999999831         3.84934863903101E7
9.849999999999831         3.7985090735463664E7
9.85249999999983          3.747087194220262E7
9.85499999999983          3.695090583607828E7
9.85749999999983          3.642526929142998E7
9.859999999999829         3.589404019570204E7
9.862499999999828         3.535729744928436E7
9.864999999999828         3.481512094856425E7
9.867499999999827         3.426759156957471E7
9.869999999999827         3.371479113668651E7
9.872499999999826         3.315680241994289E7
9.874999999999826         3.2593709121115975E7
9.877499999999825         3.2025595857191376E7
9.879999999999825         3.145254812768128E7
9.882499999999824         3.087465231872779E7
9.884999999999824         3.029199567948746E7
9.887499999999823         2.9704666313800428E7
9.889999999999823         2.9112753143026415E7
9.892499999999822         2.851634591125223E7
9.894999999999822         2.7915535162443586E7
9.897499999999821         2.7310412226719957E7
9.899999999999821         2.670106919169706E7
9.90249999999982          2.6087598898667544E7
9.90499999999982          2.5470094922538083E7
9.90749999999982          2.4848651560610626E7
9.909999999999817         2.4223363797165714E7
9.912499999999817         2.359432730555238E7
9.914999999999816         2.2961638423373975E7
9.917499999999816         2.232539414110241E7
9.919999999999815         2.1685692070574615E7
9.922499999999815         2.104263043991366E7
9.924999999999814         2.0396308074473605E7
9.927499999999814         1.974682438048129E7
9.929999999999813         1.9094279317842126E7
9.932499999999813         1.8438773390496694E7
9.934999999999812         1.7780407628885876E7
9.937499999999812         1.7119283575368956E7
9.939999999999811         1.645550325168578E7
9.94249999999981          1.5789169156934915E7
9.94499999999981          1.5120384244075287E7
9.94749999999981          1.4449251902878817E7
9.94999999999981          1.377587593969321E7
9.952499999999809         1.3100360559667876E7
9.954999999999808         1.2422810354822272E7
9.957499999999808         1.1743330283668417E7
9.959999999999807         1.1062025647405695E7
9.962499999999807         1.0379002078382451E7
9.964999999999808         9694365.522203133
9.967499999999808         9008222.220635349
9.969999999999807         8320678.686416922
9.972499999999807         7631841.691569611
9.974999999999806         6941818.246947331
9.977499999999806         6250715.583737569
9.979999999999805         5558641.127751321
9.982499999999805         4865702.486577857
9.984999999999804         4172007.420681738
9.987499999999804         3477663.8255001027
9.989999999999803         2782779.699677356
9.992499999999803         2087463.122747267
9.994999999999802         1391822.2219126213
9.997499999999802         695965.1391382697
9.999999999999801         -0.004928262943926037
10.0024999999998          -695965.1492991827
10.0049999999998          -1391822.2315218865
10.0074999999998          -2087463.1323831575
10.009999999999799        -2782779.709551934
10.012499999999799        -3477663.835184536
10.014999999999798        -4172007.430571231
10.017499999999798        -4865702.496518284
10.019999999999797        -5558641.137710556
10.022499999999797        -6250715.593042774
10.024999999999796        -6941818.256786939
10.027499999999796        -7631841.701514883
10.029999999999795        -8320678.696008604
10.032499999999795        -9008222.230360374
10.034999999999794        -9694365.531785022
10.037499999999794        -1.0379002087880729E7
10.039999999999793        -1.1062025656971667E7
10.042499999999793        -1.1743330292964568E7
10.044999999999792        -1.2422810364732044E7
10.047499999999792        -1.3100360569365747E7
10.049999999999791        -1.3775875948903613E7
10.05249999999979         -1.44492519125454E7
10.05499999999979         -1.5120384253220897E7
10.05749999999979         -1.5789169166167539E7
10.059999999999789        -1.6455503261279201E7
10.062499999999789        -1.7119283584924404E7
10.064999999999788        -1.778040763806709E7
10.067499999999788        -1.8438773399667352E7
10.069999999999787        -1.9094279326879196E7
10.072499999999787        -1.9746824389749378E7
10.074999999999786        -2.0396308083787426E7
10.077499999999786        -2.1042630448876858E7
10.079999999999785        -2.1685692079550732E7
10.082499999999785        -2.2325394150151502E7
10.084999999999784        -2.2961638432067487E7
10.087499999999782        -2.3594327314649705E7
10.089999999999781        -2.4223363806210164E7
10.09249999999978         -2.4848651569235243E7
10.09499999999978         -2.5470094931227006E7
10.09749999999978         -2.6087598907390483E7
10.09999999999978         -2.6701069200665813E7
10.102499999999779        -2.7310412234988756E7
10.104999999999778        -2.79155351706495E7
10.107499999999778        -2.8516345919790816E7
10.109999999999777        -2.9112753151471145E7
10.112499999999777        -2.9704666321751665E7
10.114999999999776        -3.029199568795141E7
10.117499999999776        -3.087465232684882E7
10.119999999999775        -3.1452548135916017E7
10.122499999999775        -3.2025595864988446E7
10.124999999999774        -3.2593709129387684E7
10.127499999999774        -3.315680242780628E7
10.129999999999773        -3.371479114420286E7
10.132499999999773        -3.426759157768352E7
10.134999999999772        -3.481512095617152E7
10.137499999999772        -3.5357297456627086E7
10.139999999999771        -3.589404020330488E7
10.142499999999771        -3.642526929915561E7
10.144999999999772        -3.69509058434259E7
10.147499999999772        -3.747087194970671E7
10.149999999999771        -3.798509074227834E7
10.15249999999977         -3.849348639749459E7
10.15499999999977         -3.899598415447946E7
10.15749999999977         -3.949251034050891E7
10.15999999999977         -3.998299236941102E7
10.162499999999769        -4.046735878335223E7
10.164999999999768        -4.094553927165825E7
10.167499999999768        -4.141746469815222E7
10.169999999999767        -4.188306710597709E7
10.172499999999767        -4.234227976329109E7
10.174999999999766        -4.279503719550988E7
10.177499999999766        -4.324127521428801E7
10.179999999999765        -4.3680930934311464E7
10.182499999999765        -4.411394283534217E7
10.184999999999764        -4.454025079884228E7
10.187499999999764        -4.4959796158968516E7
10.189999999999763        -4.5372521731812984E7
10.192499999999763        -4.577837189750695E7
10.194999999999762        -4.617729265978189E7
10.197499999999762        -4.656923170477091E7
10.199999999999761        -4.6954139856897235E7
10.20249999999976         -4.733195728852362E7
10.20499999999976         -4.770262230809951E7
10.20749999999976         -4.806608539427788E7
10.20999999999976         -4.842229754139249E7
10.212499999999759        -4.877121140082145E7
10.214999999999758        -4.911278120395619E7
10.217499999999758        -4.944696272405045E7
10.219999999999757        -4.977371320432152E7
10.222499999999757        -5.009299137331633E7
10.224999999999756        -5.040475741715245E7
10.227499999999756        -5.070897296944819E7
10.229999999999755        -5.1005601053982556E7
10.232499999999755        -5.129460612182863E7
10.234999999999754        -5.157595403971249E7
10.237499999999754        -5.184961208875954E7
10.239999999999753        -5.211554892505252E7
10.242499999999753        -5.237373461705675E7
10.244999999999752        -5.26241406510612E7
10.247499999999752        -5.286673993141518E7
10.249999999999751        -5.310150674118048E7
10.25249999999975         -5.332841679714158E7
10.25499999999975         -5.35474472431465E7
10.25749999999975         -5.375857666375618E7
10.25999999999975         -5.3961785040102646E7
10.262499999999749        -5.4157053804748416E7
10.264999999999747        -5.4344365842986025E7
10.267499999999746        -5.452370549554443E7
10.269999999999746        -5.469505852094597E7
10.272499999999745        -5.485841214749845E7
10.274999999999745        -5.501375507034132E7
10.277499999999744        -5.516107745720456E7
10.279999999999744        -5.530037090375388E7
10.282499999999743        -5.543162848674786E7
10.284999999999743        -5.5554844756383546E7
10.287499999999742        -5.567001574350739E7
10.289999999999742        -5.577713890526551E7
10.292499999999741        -5.587621318287943E7
10.29499999999974         -5.59672389882008E7
10.29749999999974         -5.6050218205583766E7
10.29999999999974         -5.612515414023507E7
10.302499999999739        -5.6192051569158606E7
10.304999999999739        -5.625091672476554E7
10.307499999999738        -5.6301757298356146E7
10.309999999999738        -5.634458238211778E7
10.312499999999737        -5.637940251632663E7
10.314999999999737        -5.640622967744097E7
10.317499999999736        -5.642507727409302E7
10.319999999999736        -5.643596008818544E7
10.322499999999737        -5.643889432281666E7
10.324999999999736        -5.6433897588526964E7
10.327499999999736        -5.64209888972009E7
10.329999999999735        -5.6400188609498024E7
10.332499999999735        -5.63715184749791E7
10.334999999999734        -5.633500162772372E7
10.337499999999734        -5.6290662581567176E7
10.339999999999733        -5.623852717397778E7
10.342499999999733        -5.6178622625034176E7
10.344999999999732        -5.6110977527592316E7
10.347499999999732        -5.6035621855575316E7
10.349999999999731        -5.595258691925365E7
10.352499999999731        -5.586190543354629E7
10.35499999999973         -5.576361152579661E7
10.35749999999973         -5.56577407604232E7
10.35999999999973         -5.5544330115550354E7
10.362499999999729        -5.5423418074017435E7
10.364999999999728        -5.5295044662514046E7
10.367499999999728        -5.5159251508637875E7
10.369999999999727        -5.501608185258201E7
10.372499999999727        -5.486558068898878E7
10.374999999999726        -5.470779485113093E7
10.377499999999726        -5.454277312527418E7
10.379999999999725        -5.4370566336373225E7
10.382499999999725        -5.419122755456669E7
10.384999999999724        -5.4004812272936866E7
10.387499999999724        -5.3811378617386974E7
10.389999999999723        -5.361098753716485E7
10.392499999999723        -5.340370314010362E7
10.394999999999722        -5.318959300813778E7
10.397499999999722        -5.296872854301836E7
10.399999999999721        -5.2741187683429986E7
10.402499999999721        -5.2507036434548885E7
10.40499999999972         -5.226630440693614E7
10.40749999999972         -5.201902159943817E7
10.40999999999972         -5.176522720962879E7
10.412499999999719        -5.150496709854862E7
10.414999999999718        -5.1238292760899626E7
10.417499999999718        -5.096526042531515E7
10.419999999999717        -5.068593011987534E7
10.422499999999717        -5.040036521219316E7
10.424999999999716        -5.01086318301436E7
10.427499999999716        -4.981079841170038E7
10.429999999999715        -4.950693513695991E7
10.432499999999715        -4.919711379865223E7
10.434999999999715        -4.88814075033187E7
10.437499999999714        -4.855989046188131E7
10.439999999999714        -4.82326376269523E7
10.442499999999711        -4.789972473912072E7
10.44499999999971         -4.756122817691025E7
10.44749999999971         -4.721722487469867E7
10.44999999999971         -4.6867792058936335E7
10.45249999999971         -4.65130073881567E7
10.454999999999709        -4.61529488741291E7
10.457499999999706        -4.5787694852402106E7
10.459999999999708        -4.541732377466822E7
10.462499999999709        -4.5041914378013805E7
10.464999999999707        -4.466154564220424E7
10.467499999999704        -4.427629678248504E7
10.469999999999706        -4.388624705118534E7
10.472499999999707        -4.349147592805319E7
10.474999999999705        -4.309206308083105E7
10.477499999999702        -4.268808836018176E7
10.479999999999704        -4.2279631607945144E7
10.482499999999705        -4.186677284219003E7
10.484999999999703        -4.144959221746815E7
10.487499999999702        -4.1028170018988416E7
10.489999999999702        -4.0602586462080665E7
10.492499999999703        -4.0172921870906934E7
10.4949999999997          -3.973925664082843E7
10.4974999999997          -3.930167122056013E7
10.499999999999702        -3.88602459058631E7
10.502499999999701        -3.84150610205237E7
10.5049999999997          -3.796619686346558E7
10.507499999999698        -3.751373369621745E7
10.5099999999997          -3.705775152801664E7
10.512499999999699        -3.659833029511461E7
10.514999999999699        -3.613554980995813E7
10.517499999999696        -3.566948974192672E7
10.519999999999698        -3.520022941023262E7
10.522499999999699        -3.4727847961582944E7
10.524999999999697        -3.4252424322679475E7
10.527499999999694        -3.377403718999249E7
10.529999999999696        -3.329276482821106E7
10.532499999999697        -3.2808685257230904E7
10.534999999999695        -3.2321876216641992E7
10.537499999999692        -3.183241516740492E7
10.539999999999694        -3.1340379113398075E7
10.542499999999695        -3.0845844803104974E7
10.544999999999693        -3.0348888715149567E7
10.54749999999969         -2.9849587089929033E7
10.549999999999692        -2.9348015783927172E7
10.552499999999693        -2.8844250500001423E7
10.55499999999969         -2.8338366813486107E7
10.557499999999688        -2.783044024687732E7
10.55999999999969         -2.7320546179294683E7
10.562499999999691        -2.680876012575972E7
10.564999999999689        -2.6295157824041605E7
10.567499999999686        -2.5779815374144398E7
10.569999999999688        -2.5262809242552824E7
10.572499999999689        -2.474421660392442E7
10.574999999999687        -2.422411552759865E7
10.577499999999684        -2.3702585215324137E7
10.579999999999686        -2.3179706132929035E7
10.582499999999687        -2.2655560460256416E7
10.584999999999685        -2.2130232412194185E7
10.587499999999682        -2.160380862292452E7
10.589999999999684        -2.1076378453980304E7
10.592499999999685        -2.0548034604823403E7
10.594999999999683        -2.001887361968477E7
10.59749999999968         -1.9488995921228126E7
10.599999999999682        -1.8958561496159263E7
10.602499999999683        -1.8427224019495375E7
10.60499999999968         -1.7894674696476564E7
10.607499999999677        -1.7361126883706957E7
10.60999999999968         -1.6826716445380826E7
10.612499999999681        -1.6291565574586675E7
10.614999999999679        -1.575578399854897E7
10.617499999999675        -1.5219470855480228E7
10.619999999999676        -1.4682716153060917E7
10.622499999999679        -1.4145602323729401E7
10.624999999999675        -1.3608205388230164E7
10.627499999999673        -1.3070595973503571E7
10.629999999999674        -1.253283999887421E7
10.632499999999677        -1.1994999528992895E7
10.634999999999673        -1.1457133315817572E7
10.63749999999967         -1.0919297243426364E7
10.639999999999672        -1.03815444992151E7
10.642499999999673        -9843925.94092022
10.644999999999671        -9306490.187499506
10.647499999999669        -8769283.61601964
10.64999999999967         -8232350.262193395
10.652499999999671        -7695731.593536641
10.654999999999669        -7159466.5080130175
10.657499999999667        -6623591.019766864
10.659999999999668        -6088138.020712184
10.66249999999967         -5553137.531872329
10.664999999999667        -5018617.401170314
10.667499999999666        -4484605.383005504
10.669999999999666        -3951133.649218656
10.672499999999667        -3418242.8162658154
10.674999999999665        -2885931.485085016
10.677499999999664        -2358697.099953411
10.679999999999666        -1922003.7770414986
10.682499999999665        -1685067.5922881684
10.684999999999665        -1557350.2984163421
10.687499999999662        -1474232.2199783828
10.689999999999664        -1413852.0796805827
10.692499999999665        -1366915.0819503367
10.694999999999663        -1328738.2113316385
10.69749999999966         -1296677.2171571204
10.699999999999662        -1269108.558911495
10.702499999999663        -1244969.905333912
10.70499999999966         -1223530.786807
10.707499999999659        -1204268.643290775
10.70999999999966         -1186797.403312725
10.712499999999661        -1170824.1224049213
10.714999999999659        -1156121.4778820802
10.717499999999657        -1142509.6611929885
10.719999999999658        -1129844.0848648846
10.722499999999659        -1118006.8162476867
10.724999999999657        -1106900.4616139946
10.727499999999655        -1096443.6906964793
10.729999999999656        -1086567.8793502613
10.732499999999657        -1077214.6417525192
10.734999999999655        -1068333.9017701587
10.737499999999653        -1059882.3853188492
10.739999999999654        -1051822.453343626
10.742499999999655        -1044121.1731686423
10.744999999999653        -1036749.5657367068
10.74749999999965         -1029682.0055742001
10.749999999999652        -1022895.7215718997
10.752499999999653        -1016370.3957421946
10.75499999999965         -1010087.8201724284
10.757499999999649        -1004031.618926343
10.75999999999965         -998187.0085214135
10.762499999999651        -992540.5972593664
10.764999999999649        -987080.2200666876
10.767499999999647        -981794.7842704552
10.769999999999648        -976674.1513288713
10.77249999999965         -971709.0274691626
10.774999999999647        -966890.8685371968
10.777499999999645        -962211.7957147986
10.779999999999646        -957664.5314973267
10.782499999999647        -953242.328203309
10.784999999999645        -948938.9166149467
10.78749999999964         -944748.4527709859
10.789999999999644        -940665.4779816611
10.792499999999645        -936684.8722591004
10.794999999999643        -932801.8212440672
10.797499999999639        -929011.8186185225
10.79999999999964         -925310.3537368447
10.802499999999643        -921694.5420678848
10.80499999999964         -918161.8877126765
10.807499999999637        -914708.8475357669
10.809999999999638        -911332.2378138177
10.81249999999964         -908029.0529122732
10.814999999999637        -904796.4558882762
10.817499999999635        -901631.7707739337
10.819999999999636        -898532.4685924923
10.822499999999637        -895496.1605730256
10.824999999999635        -892520.5840753075
10.827499999999633        -889603.5986770405
10.829999999999634        -886743.1675238952
10.832499999999635        -883937.3480314962
10.834999999999633        -881184.2998037965
10.83749999999963         -878482.2689536458
10.839999999999632        -875829.5723108416
10.842499999999633        -873224.5809806846
10.844999999999631        -870665.8975257264
10.84749999999963         -868152.0953959131
10.84999999999963         -865681.7882384688
10.852499999999631        -863253.6216696566
10.85499999999963         -860866.2771775147
10.857499999999629        -858518.4597994972
10.85999999999963         -856208.8553526967
10.86249999999963         -853936.2523777139
10.864999999999629        -851699.6402147061
10.867499999999627        -849498.0588018413
10.869999999999628        -847330.8194494336
10.87249999999963         -845196.6030680994
10.874999999999627        -843094.7735267086
10.877499999999625        -841024.4426831208
10.879999999999626        -838984.4219272612
10.882499999999627        -836974.3173136238
10.884999999999625        -834993.0143950968
10.887499999999623        -833040.049975249
10.889999999999624        -831114.7022623873
10.892499999999625        -829216.469651002
10.894999999999623        -827344.73431852
10.89749999999962         -825498.9246777502
10.899999999999622        -823678.516609002
10.902499999999623        -821882.8754671656
10.904999999999621        -820111.4844914648
10.907499999999619        -818363.791579253
10.90999999999962         -816639.2264424793
10.912499999999621        -814937.2776751706
10.914999999999619        -813257.4336864677
10.917499999999617        -811599.1958655702
10.919999999999618        -809962.0686342419
10.92249999999962         -808345.6082300803
10.924999999999617        -806749.3496954768
10.927499999999615        -805172.850580749
10.929999999999616        -803615.6861137863
10.932499999999617        -802077.4463166316
10.934999999999615        -800557.7297025955
10.937499999999613        -799056.1618091441
10.939999999999614        -797572.3367346764
10.942499999999615        -796105.9241269939
10.944999999999613        -794656.5691576343
10.94749999999961         -793223.9068481908
10.949999999999612        -791807.6314414638
10.952499999999613        -790407.4141919833
10.954999999999611        -789022.9521269128
10.957499999999609        -787653.9188102571
10.95999999999961         -786300.0427244764
10.962499999999611        -784961.0318112404
10.964999999999609        -783636.6075394462
10.967499999999605        -782326.500606855
10.969999999999608        -781030.4483895422
10.97249999999961         -779748.1986408324
10.974999999999605        -778479.49990338
10.977499999999603        -777224.1223351699
10.979999999999604        -775981.8150966635
10.982499999999607        -774752.3774052126
10.984999999999603        -773535.5737550951
10.987499999999601        -772331.2116517595
10.989999999999602        -771139.0908676356
10.992499999999604        -769959.0267372744
10.994999999999601        -768790.8439237378
10.997499999999599        -767634.3807427522
11                        -766489.4938310512
11                        -766489.7284578875
11.00219512195122         -765493.7138499864
11.004820443681819        -764313.6960806795
11.00787596519181         -762955.5902474583
11.011361686481187        -761425.9113311303
11.015277607549942        -759731.8227877109
11.019623728398084        -757881.0543635631
11.024400049025616        -755881.8179647094
11.029606569432534        -753742.7230789659
11.03524328961882         -751472.6905057991
11.041310209584505        -749080.8710779322
11.047807329329576        -746576.5605589368
11.05473464885403         -743969.1225989457
11.062092168157864        -741267.9109755727
11.069879887241086        -738482.2019523063
11.078097806103688        -735621.1291883504
11.08674592474568         -732693.629920648
11.095824243167055        -729708.3968516521
11.105332761367812        -726673.8405432955
11.115271479347957        -723598.0572072859
11.12564039710749         -720488.8070441843
11.136439514646401        -717353.4947777586
11.147668831964703        -714199.1599668834
11.159328349062381        -711032.4680606105
11.17141806593945         -707859.7073775199
11.183937982595905        -704686.7890018986
11.196888099031748        -701519.2499958876
11.210268415246967        -698362.2680636887
11.224078931241571        -695220.6517021639
11.238319647015565        -692098.8511687374
11.252990562568943        -689000.9793024309
11.268091677901705        -685930.8211360953
11.283622993013847        -682891.8467979811
11.299584507905378        -679887.225350698
11.3159762225763          -676919.8390325864
11.332798137026602        -673992.2988337274
11.350050251256281        -671106.9591973668
11.367732565265353        -668265.9326522307
11.385845079053803        -665471.1035396655
11.404387792621645        -662724.1436286913
11.423360705968872        -660026.5284995055
11.442763819095473        -657379.5632442259
11.46259713200147         -654784.2956092713
11.482860644686848        -652241.7481355391
11.50355435715161         -649752.6718988417
11.524678269395759        -647317.7402677014
11.546232381419292        -644937.4810317956
11.56821669322221         -642612.3011942108
11.590631204804515        -640342.4958533819
11.613475916166196        -638128.2703629829
11.636750827307267        -635969.7025525409
11.660455938227727        -633866.7931584272
11.684591248927564        -631819.5274030066
11.709156759406792        -629827.6846013229
11.7341524696654          -627891.1419338777
11.759578379703393        -626009.5570128588
11.785434489520773        -624182.6232962565
11.811720799117538        -622409.9588688961
11.83843730849369         -620691.1357923686
11.86558401764922         -619025.6813715224
11.89316092658414         -617413.0843586707
11.921168035298443        -615852.7980695905
11.949605343792133        -614344.2434783862
11.978472852065204        -612886.8122171898
12.007770560117663        -611479.8692859286
12.037498467949503        -610122.7569261857
12.067656575560727        -608814.7953699575
12.098244882951338        -607555.2861456068
12.129263390121332        -606343.5139446082
12.160712097070714        -605178.7488470043
12.192591003799485        -604060.2473745074
12.224900110307635        -602987.2549256238
12.257639416595168        -601959.0070573728
12.290808922662086        -600974.7305218361
12.324408628508392        -600033.645247092
12.358438534134082        -599134.965291614
12.392898639539153        -598277.8997634617
12.427788944723615        -597461.6541250136
12.463109449687458        -596685.4312249355
12.498860154430686        -595948.4320121093
12.535041058953304        -595249.8565483615
12.5716521632553          -594588.9048259646
12.608693467336682        -593964.7772584697
12.646164971197448        -593376.675807602
12.684066674837602        -592823.8043016347
12.722398578257136        -592305.3689877734
12.761160681456058        -591820.5796487831
12.800352984434364        -591368.6494337518
12.839975487192056        -590948.7958411125
12.880028189729135        -590560.241073428
12.920511092045592        -590202.2124509239
12.961424194141436        -589873.9429307097
13.002767496016668        -589574.6713774242
13.04454099767128         -589303.6431584995
13.086744699105276        -589060.1102340908
13.129378600318663        -588843.3317572125
13.172442701311434        -588652.5742342792
13.215937002083583        -588487.1119253071
13.259861502635124        -588346.2270642354
13.30421620296605         -588229.2102809565
13.349001103076354        -588135.3605955
13.394216202966044        -588063.9859688431
13.439861502635125        -588014.4033420687
13.485937002083586        -587985.9389279067
13.532442701311432        -587977.9283098488
13.579378600318663        -587989.7168767944
13.626744699105279        -588020.6596631977
13.67454099767128         -588070.1218349654
13.722767496016663        -588137.4786232036
13.77142419414144         -588222.115574032
13.82051109204559         -588323.4286025591
13.870028189729132        -588440.824112972
13.919975487192055        -588573.7191460773
13.970352984434363        -588721.5414364659
14.021160681456058        -588883.7294355225
14.07239857825714         -589059.7324345148
14.124066674837604        -589249.0104981326
14.176164971197453        -589451.034697417
14.228693467336681        -589665.2868222569
14.2816521632553          -589891.2596529704
14.335041058953308        -590128.4567180438
14.388860154430686        -590376.3925365739
14.44310944968746         -590634.5921813252
14.49778894472362         -590902.5672661029
14.55289863953916         -591179.9135408382
14.608438534134088        -591466.1860779922
14.664408628508399        -591760.9056835878
14.72080892266209         -592063.6736409944
14.777639416595171        -592374.0778868231
14.834900110307638        -592691.7161461702
14.892591003799485        -593016.1960468605
14.950712097070719        -593347.115240456
15.009263390121335        -593684.1590117109
15.068244882951342        -594026.9043841101
15.12765657556073         -594375.0154886618
15.187498467949503        -594728.1281824757
15.247770560117662        -595085.9395420257
15.3084728520652          -595448.1012222115
15.369605343792127        -595814.2906674007
15.431168035298441        -596184.1927448105
15.493160926584135        -596557.5144200799
15.555584017649213        -596933.9085052583
15.618437308493684        -597313.1255574015
15.681720799117533        -597694.8750301984
15.745434489520775        -598078.8306468563
15.80957837970339         -598464.7691127518
15.8741524696654          -598852.3745985067
15.939156759406787        -599241.3773995993
16.004591248927554        -599631.5363939953
16.070455938227724        -600022.5864646467
16.13675082730726         -600414.2285165058
16.2034759161662          -600806.2393507345
16.270631204804513        -601198.3473972146
16.338216693222208        -601590.2937707087
16.406232381419283        -601981.8192392378
16.47467826939576         -602372.6636944838
16.543554357151606        -602762.5765359442
16.612860644686844        -603151.2700480671
16.68259713200147         -603538.4760316752
16.752763819095478        -603923.9451736875
16.823360705968867        -604307.3880635292
16.894387792621643        -604688.5206221313
16.965845079053803        -605067.0514101454
17.03773256526535         -605442.6930458338
17.11005025125628         -605815.098769859
17.182798137026598        -606183.9856559542
17.255976222576294        -606549.0089261705
17.329584507905377        -606909.8227063566
17.403622993013848        -607266.0662865425
17.4780916779017          -607617.3623633562
17.552990562568944        -607963.3155832607
17.62831964701556         -608303.527005442
17.704078931241572        -608637.5277445547
17.780268415246965        -608964.8727288728
17.85688809903174         -609285.0564471558
17.933937982595907        -609597.6211862224
18.01141806593945         -609901.9649007274
18.089328349062384        -610197.5059271416
18.1676688319647          -610483.6974187163
18.246439514646404        -610759.8192622217
18.325640397107485        -611025.199027179
18.40527147934796         -611279.0964176552
18.485332761367815        -611520.7221825465
18.565824243167057        -611749.2340075371
18.646745924745677        -611963.7324826489
18.72809780610369         -612163.2563933323
18.809879887241078        -612346.7779966273
18.892092168157866        -612513.1976331994
18.974734648854024        -612661.3381897293
19.05780732932957         -612789.938960672
19.141310209584507        -612897.6490475009
19.225243289618824        -612983.0204477285
19.309606569432525        -613044.5002768083
19.394400049025617        -613080.4227254249
19.479623728398085        -613089.0001445818
19.565277607549937        -613068.3135705551
19.651361686481184        -613016.302551693
19.73787596519181         -612930.7540303164
19.824820443681823        -612809.2905796241
19.91219512195122         -612649.3576715982
19.999999999999996        -612448.1011018197


==> Figures/pcp_1d/squared/1d_wel.txt <==
0                         0
0.08780487804878047       0.09095382690429688
0.17517955631817597       0.3471202850341797
0.26212403480818747       0.7458019256591797
0.348638313518814         1.2670764923095703
0.43472239245005534       1.8935108184814453
0.5203762716019118        2.609884262084961
0.605599950974384         3.4029674530029297
0.6903934305674715        4.261192321777344
0.7747567103811741        5.174617767333984
0.8586897904154923        6.134584426879883
0.9421926706704258        7.133693695068359
1.025265351145974         8.16562271118164
1.1079078318421378        9.2249755859375
1.1901201127589174        10.30722427368164
1.2719021938963115        11.408550262451172
1.3532540752543205        12.525829315185547
1.434175756832946         13.656532287597656
1.5146672386321867        14.798646926879883
1.594728520652042         15.95057487487793
1.6743596028925116        17.1112117767334
1.7535604853535984        18.279762268066406
1.8323311680352996        19.455787658691406
1.910671650937616         20.63909912109375
1.9885819340605473        21.829837799072266
2.0660620174040942        23.028305053710938
2.1431119009682567        24.23505973815918
2.219731584753033         25.450824737548828
2.2959210687584264        26.67649269104004
2.371680352984435         27.913135528564453
2.447009437431057         29.16193199157715
2.5219083220982967        30.42423439025879
2.59637700698615          31.701457977294922
2.67041549209462          32.99518013000488
2.7440237774237035        34.30707359313965
2.8172018629734037        35.63885688781738
2.889949748743719         36.99243354797363
2.9622674347346485        38.36971664428711
3.034154920946194         39.77275085449219
3.1056122073783547        41.20365905761719
3.176639294031131         42.66464424133301
3.2472361809045225        44.15797996520996
3.3174028679985295        45.68603515625
3.3871393553131512        47.25128746032715
3.456445642848388         48.85622787475586
3.525321730604239         50.503517150878906
3.5937676185807086        52.195838928222656
3.6617833067777914        53.936012268066406
3.729368795195489         55.726898193359375
3.7965240838338037        57.571495056152344
3.863249172692733         59.47288703918457
3.9295440617722774        61.43421745300293
3.9954087510724365        63.45878219604492
4.060843240593211         65.54995346069336
4.1258475303346005        67.71121978759766
4.190421620296608         69.9461727142334
4.254565510479226         72.25855255126953
4.318279200882462         74.65214538574219
4.381562691506312         77.13093376159668
4.444415982350778         79.69896507263184
4.50683907341586          82.36047744750977
4.56883196470156          85.11979103088379
4.6303946562078675        87.98136711120605
4.691527147934797         90.94984245300293
4.752229439882338         94.02992630004883
4.812501532050497         97.22659111022949
4.872343424439269         100.54480934143066
4.931755117048657         103.9898509979248
4.990736609878664         107.56701850891113
5.04928790292928          111.28187370300293
5.107408996200517         115.14008140563965
5.165099889692365         119.14748764038086
5.2223605834048294        123.31011772155762
5.2791910773379085        127.63415336608887
5.335591371491605         132.1259593963623
5.391561465865916         136.7920322418213
5.447101360460842         141.63912963867188
5.5022110552763825        146.67411422729492
5.556890550312539         151.90405464172363
5.611139845569312         157.33621788024902
5.664958941046697         162.9780044555664
5.718347836744697         168.83702659606934
5.771306532663319         174.92111015319824
5.82383502880255          181.2382106781006
5.875933325162399         187.79645919799805
5.92760142174286          194.60420036315918
5.978839318543941         201.66996383666992
6.029647015565634         209.00240898132324
6.0800245128079435        216.61041641235352
6.129971810270868         224.50297927856445
6.179488907954408         232.68932151794434
6.228575805858563         241.17879676818848
6.277232503983331         249.98089790344238
6.325459002328719         259.1053237915039
6.373255300894719         268.5618305206299
6.420621399681336         278.3604278564453
6.467557298688567         288.5111675262451
6.514062997916412         299.0242691040039
6.560138497364875         309.9100589752197
6.60578379703395          321.1789302825928
6.650998896923644         332.8414783477783
6.69578379703395          344.90829277038574
6.740138497364875         357.3900337219238
6.784062997916411         370.29749488830566
6.827557298688567         383.6414566040039
6.870621399681333         397.43276596069336
6.913255300894718         411.6822967529297
6.955459002328718         426.40088081359863
6.997232503983332         441.5994052886963
7.038575805858563         457.2886848449707
7.079488907954407         473.47949981689453
7.119971810270865         490.1825580596924
7.160024512807942         507.4084987640381
7.199647015565633         525.1678161621094
7.238839318543939         543.470911026001
7.27760142174286          562.3280277252197
7.315933325162395         581.7492141723633
7.353835028802551         601.7443580627441
7.391306532663318         622.3230304718018
7.428347836744698         643.4946384429932
7.464958941046698         665.2682266235352
7.50113984556931          687.6525859832764
7.53689055031254          710.6561470031738
7.572211055276383         734.2869873046875
7.607101360460837         758.5526542663574
7.641561465865914         783.4603576660156
7.675591371491605         809.0168590545654
7.70919107733791          835.228307723999
7.74236058340483          862.1003646850586
7.775099889692365         889.6380977630615
7.807408996200514         917.8458881378174
7.8392879029292795        946.7274188995361
7.870736609878661         976.2857875823975
7.901755117048659         1006.5233039855957
7.93234342443927          1037.4414367675781
7.962501532050499         1069.0408172607422
7.99222943988234          1101.3211612701416
8.021527147934798         1134.2812519073486
8.05039465620787          1167.918924331665
8.078831964701557         1202.2310390472412
8.106839073415856         1237.213327407837
8.13441598235078          1272.8604125976562
8.161562691506312         1309.1657180786133
8.188279200882462         1346.1214046478271
8.214565510479224         1383.7183628082275
8.240421620296607         1421.9461994171143
8.265847530334602         1460.793212890625
8.290843240593212         1500.2462921142578
8.31540875107244          1540.2908000946045
8.339544061772278         1580.9106159210205
8.363249172692734         1622.08793258667
8.386524083833802         1663.8034019470215
8.409368795195489         1706.0359516143799
8.43178330677779          1748.7628269195557
8.453767618580708         1791.9596939086914
8.475321730604243         1835.6004219055176
8.49644564284839          1879.657018661499
8.51713935531315          1924.0995960235596
8.53740286799853          1968.8963603973389
8.557236180904525         2014.0135650634766
8.576639294031132         2059.4154834747314
8.595612207378354         2105.0644664764404
8.614154920946193         2150.9206943511963
8.632267434734649         2196.9425373077393
8.649949748743717         2243.0866107940674
8.667201862973403         2289.3074436187744
8.684023777423704         2335.5575370788574
8.700415492094614         2381.7873458862305
8.71637700698615          2427.945337295532
8.731908322098297         2473.9780769348145
8.747009437431057         2519.8301639556885
8.761680352984436         2565.4444103240967
8.775921068758425         2610.7618045806885
8.789731584753033         2655.7216567993164
8.803111900968258         2700.2616481781006
8.816062017404091         2744.3175716400146
8.828581934060544         2787.824531555176
8.840671650937615         2830.7164249420166
8.8523311680353           2872.925880432129
8.863560485353597         2914.38450050354
8.87435960289251          2955.023036956787
8.88472852065204          2994.7715816497803
8.894667238632183         3033.559789657593
8.904175756832945         3071.3170166015625
8.913254075254319         3107.9727153778076
8.921902193896312         3143.456422805786
8.930120112758916         3177.6982097625732
8.937907831842136         3210.6289558410645
8.945265351145972         3242.1806602478027
8.952192670670424         3272.286876678467
8.958689790415491         3300.882968902588
8.964756710381174         3327.9062423706055
8.970393430567473         3353.296096801758
8.975599950974383         3376.9940509796143
8.980376271601912         3398.9442710876465
8.984722392450053         3419.0941066741943
8.988638313518816         3437.395046234131
8.992124034808187         3453.803382873535
8.995179556318176         3468.280548095703
8.997804878048779         3480.7927856445312
9                         3491.3102684020996
9.002500000000001         3503.3565998077393
9.004999999999999         3515.4546394348145
9.007499999999997         3527.601484298706
9.009999999999998         3539.798833847046
9.0125                    3552.0501098632812
9.014999999999997         3564.359172821045
9.017499999999993         3576.7296409606934
9.019999999999996         3589.1644039154053
9.022499999999997         3601.6656036376953
9.024999999999993         3614.234661102295
9.027499999999991         3626.8725032806396
9.029999999999992         3639.579610824585
9.032499999999995         3652.356164932251
9.034999999999991         3665.202121734619
9.037499999999989         3678.117437362671
9.03999999999999          3691.1019382476807
9.042499999999992         3704.155553817749
9.04499999999999          3717.2782707214355
9.047499999999987         3730.470142364502
9.049999999999988         3743.731279373169
9.05249999999999          3757.0619564056396
9.054999999999987         3770.462558746338
9.057499999999985         3783.93355178833
9.059999999999986         3797.4755001068115
9.062499999999988         3811.0891971588135
9.064999999999985         3824.775556564331
9.067499999999985         3838.535722732544
9.069999999999984         3852.3710536956787
9.072499999999986         3866.2832622528076
9.074999999999985         3880.2744178771973
9.077499999999983         3894.346971511841
9.079999999999984         3908.503803253174
9.082499999999984         3922.7483310699463
9.084999999999983         3937.0842418670654
9.08749999999998          3951.5155925750732
9.089999999999982         3966.0465564727783
9.092499999999983         3980.681116104126
9.094999999999981         3995.4228343963623
9.097499999999979         4010.274559020996
9.09999999999998          4025.2363986968994
9.102499999999981         4040.289577484131
9.104999999999979         4055.501848220825
9.107499999999977         4071.023204803467
9.109999999999978         4086.793966293335
9.11249999999998          4102.696367263794
9.114999999999977         4119.015407562256
9.117499999999975         4136.9562911987305
9.119999999999976         4155.568109512329
9.122499999999977         4162.181468963623
9.124999999999975         4191.067615509033
9.127499999999973         4193.900129318237
9.129999999999974         4210.312061309814
9.132499999999975         4211.163293838501
9.134999999999973         4224.261423110962
9.13749999999997          4238.76692199707
9.139999999999972         4255.429426193237
9.142499999999973         4272.193161010742
9.144999999999971         4288.756004333496
9.147499999999969         4304.810453414917
9.14999999999997          4320.427940368652
9.152499999999971         4335.721717834473
9.15499999999997          4350.926809310913
9.157499999999967         4366.624402999878
9.159999999999968         4383.508897781372
9.16249999999997          4400.3592891693115
9.164999999999967         4417.880340576172
9.167499999999965         4435.534950256348
9.169999999999966         4453.296237945557
9.172499999999967         4471.072675704956
9.174999999999965         4488.90078163147
9.177499999999963         4506.90008354187
9.179999999999964         4525.07310295105
9.182499999999965         4543.411670684814
9.184999999999963         4561.911741256714
9.18749999999996          4580.571443557739
9.189999999999962         4599.390361785889
9.192499999999963         4618.368894577026
9.194999999999961         4637.507488250732
9.197499999999957         4656.806282043457
9.199999999999958         4676.264570236206
9.202499999999961         4694.986976623535
9.204999999999957         4714.216890335083
9.207499999999955         4733.802787780762
9.209999999999956         4753.654544830322
9.21249999999996          4773.720996856689
9.214999999999955         4793.975414276123
9.217499999999953         4814.406097412109
9.219999999999954         4835.010194778442
9.222499999999954         4855.7898025512695
9.224999999999953         4876.749626159668
9.227499999999953         4897.895765304565
9.229999999999952         4919.2347049713135
9.232499999999952         4940.7725830078125
9.234999999999951         4962.5149574279785
9.237499999999951         4984.466541290283
9.23999999999995          5006.630748748779
9.24249999999995          5029.009630203247
9.24499999999995          5051.604377746582
9.247499999999949         5074.416236877441
9.24999999999995          5097.446527481079
9.25249999999995          5120.695568084717
9.25499999999995          5144.162733078003
9.257499999999949         5167.849407196045
9.259999999999948         5191.763195037842
9.262499999999948         5215.922395706177
9.264999999999947         5240.361326217651
9.267499999999947         5265.120529174805
9.269999999999946         5290.248020172119
9.272499999999946         5315.794668197632
9.274999999999945         5341.778985977173
9.277499999999945         5368.267776489258
9.279999999999944         5395.298896789551
9.282499999999944         5422.873035430908
9.284999999999943         5450.9831466674805
9.287499999999943         5479.654970169067
9.289999999999942         5508.922903060913
9.292499999999942         5538.818967819214
9.294999999999941         5569.367534637451
9.29749999999994          5600.582509994507
9.29999999999994          5632.466144561768
9.30249999999994          5665.014520645142
9.30499999999994          5698.232648849487
9.307499999999939         5732.164779663086
9.309999999999938         5766.946407318115
9.312499999999938         5802.893705368042
9.314999999999937         5840.657817840576
9.317499999999937         5881.507682800293
9.319999999999936         5927.917938232422
9.322499999999936         5984.191282272339
9.324999999999935         6053.858909606934
9.327499999999935         6137.722206115723
9.329999999999934         6235.99786567688
9.332499999999934         6349.04093170166
9.334999999999933         6477.331884384155
9.337499999999933         6621.426124572754
9.339999999999932         6781.925649642944
9.342499999999932         6959.465377807617
9.344999999999931         7154.705434799194
9.34749999999993          7368.329196929932
9.34999999999993          7601.04640007019
9.35249999999993          7853.596035003662
9.35499999999993          8126.7477378845215
9.357499999999929         8421.303819656372
9.359999999999928         8738.10135269165
9.362499999999928         9078.012552261353
9.364999999999927         9441.944150924683
9.367499999999927         9830.837505340576
9.369999999999926         10245.667463302612
9.372499999999926         10687.439977645874
9.374999999999925         11157.191598892212
9.377499999999923         11655.990438461304
9.379999999999923         12184.93685913086
9.382499999999922         12745.166345596313
9.384999999999922         13337.859987258911
9.387499999999921         13964.262407302856
9.38999999999992          14625.708686828613
9.39249999999992          15323.669385910034
9.39499999999992          16059.823732376099
9.39749999999992          16836.167444229126
9.399999999999919         17655.176092147827
9.402499999999918         18509.234022140503
9.404999999999918         19407.30917739868
9.407499999999917         20350.43574333191
9.409999999999917         21339.77311515808
9.412499999999916         22376.571184158325
9.414999999999916         23462.145111083984
9.417499999999915         24597.85726928711
9.419999999999915         25785.103496551514
9.422499999999914         27025.302005767822
9.424999999999914         28319.88521194458
9.427499999999913         29670.293878555298
9.429999999999914         31077.972051620483
9.432499999999914         32544.362701416016
9.434999999999913         34070.90501785278
9.437499999999913         35659.03238105774
9.439999999999912         37310.169511795044
9.442499999999912         39025.730421066284
9.444999999999911         40807.11688423157
9.447499999999911         42655.71726799011
9.44999999999991          44572.90445137024
9.45249999999991          46560.034118652344
9.45499999999991          48618.44369125366
9.457499999999909         50749.45094871521
9.459999999999908         52954.35228919983
9.462499999999908         55234.42141723633
9.464999999999907         57590.90797042847
9.467499999999907         60025.0362071991
9.469999999999906         62538.00354194641
9.472499999999906         65130.97932624817
9.474999999999905         67805.10355949402
9.477499999999905         70561.485496521
9.479999999999905         73401.20254135132
9.482499999999904         76325.2990989685
9.484999999999904         79334.78547096252
9.487499999999903         82430.6364994049
9.489999999999903         85613.79070091248
9.492499999999902         88885.14936447144
9.494999999999902         92245.57549667358
9.497499999999901         95695.89270210266
9.4999999999999           99236.88455581665
9.5024999999999           102869.2937374115
9.5049999999999           106593.82127571106
9.507499999999899         110411.12565422058
9.509999999999899         114321.82220077515
9.512499999999898         118326.48260116577
9.514999999999898         122425.63411712646
9.517499999999897         126619.75903892517
9.519999999999897         130909.29433822632
9.522499999999896         135294.63099098206
9.524999999999896         139776.11366081238
9.527499999999895         144354.040391922
9.529999999999895         149028.66228294373
9.532499999999894         153800.1829624176
9.534999999999894         158668.75849723816
9.537499999999893         163634.49737548828
9.539999999999893         168697.46031570435
9.542499999999892         173857.6598033905
9.544999999999892         179115.06032180786
9.547499999999891         184469.57861709595
9.54999999999989          189921.08359909058
9.55249999999989          195469.39609909058
9.554999999999888         201114.28937721252
9.557499999999887         206855.48962402344
9.559999999999887         212692.67590904236
9.562499999999886         218625.48023605347
9.564999999999886         224653.4882221222
9.567499999999885         230776.23935127258
9.569999999999885         236993.22690200806
9.572499999999884         243303.89822387695
9.574999999999884         249707.654838562
9.577499999999883         256203.85189056396
9.579999999999883         262791.7977924347
9.582499999999882         269470.7543296814
9.584999999999882         276239.9361381531
9.587499999999881         283098.50963783264
9.58999999999988          290045.5944862366
9.59249999999988          297080.26732063293
9.59499999999988          304201.5671272278
9.59749999999988          311408.506313324
9.599999999999879         318700.09361839294
9.602499999999878         326075.38916015625
9.604999999999878         333533.3440132141
9.60749999999988          341072.7784900665
9.609999999999879         348692.49481391907
9.612499999999878         356391.27064704895
9.614999999999878         364167.8550853729
9.617499999999877         372020.9664516449
9.619999999999877         379949.2908554077
9.622499999999876         387951.48150253296
9.624999999999876         396026.1589450836
9.627499999999875         404171.911649704
9.629999999999875         412387.29644584656
9.632499999999874         420670.83926963806
9.634999999999874         429021.0362110138
9.637499999999873         437436.3545818329
9.639999999999873         445915.23373413086
9.642499999999872         454456.0859260559
9.644999999999872         463057.2974662781
9.647499999999871         471717.2296524048
9.64999999999987          480434.21963500977
9.65249999999987          489206.5813407898
9.65499999999987          498032.60637283325
9.65749999999987          506910.5649356842
9.659999999999869         515838.70670318604
9.662499999999868         524815.2615890503
9.664999999999868         533838.4406986237
9.667499999999867         542906.4371700287
9.669999999999867         552017.4268779755
9.672499999999866         561169.5694274902
9.674999999999866         570361.0088863373
9.677499999999865         579589.8745880127
9.679999999999865         588854.2819595337
9.682499999999864         598152.3333759308
9.684999999999864         607482.1189041138
9.687499999999863         616841.7170372009
9.689999999999863         626229.1955909729
9.692499999999862         635642.6124229431
9.694999999999862         645080.0162296295
9.697499999999861         654539.4472770691
9.69999999999986          664018.9381580353
9.70249999999986          673516.5145969391
9.70499999999986          683030.1961460114
9.70749999999986          692557.9968891144
9.709999999999859         702097.9262237549
9.712499999999858         711647.989534378
9.714999999999858         721206.1889324188
9.717499999999857         730770.5239048004
9.719999999999857         740338.9920387268
9.722499999999856         749909.5896835327
9.724999999999856         759480.3125972748
9.727499999999855         769049.1566505432
9.729999999999855         778614.1184139252
9.732499999999852         788173.1957817078
9.734999999999852         797724.3886680603
9.737499999999851         807265.699590683
9.739999999999851         816795.1341953278
9.74249999999985          826310.7019634247
9.74499999999985          835810.4167175293
9.74749999999985          845292.2971916199
9.749999999999849         854754.3676567078
9.752499999999849         864194.6583919525
9.754999999999848         873611.2062587738
9.757499999999848         883002.0552272797
9.759999999999847         892365.2569599152
9.762499999999847         901698.871181488
9.764999999999846         911000.9663219452
9.767499999999846         920269.6199913025
9.769999999999845         929502.919374466
9.772499999999845         938698.9618225098
9.774999999999844         947855.8552513123
9.777499999999844         956971.7186584473
9.779999999999843         966044.6824741364
9.782499999999843         975072.8890552521
9.784999999999842         984054.4931640625
9.787499999999843         992987.662197113
9.789999999999843         1001870.5766925812
9.792499999999842         1010701.4306640625
9.794999999999842         1019478.4320163727
9.797499999999841         1028199.8026924133
9.79999999999984          1036863.7792644501
9.80249999999984          1045468.5935153961
9.80499999999984          1054012.548254013
9.80749999999984          1062493.92461586
9.809999999999839         1070911.0203208923
9.812499999999838         1079262.1495075226
9.814999999999838         1087545.6430034637
9.817499999999837         1095759.848400116
9.819999999999837         1103903.1302185059
9.822499999999836         1111973.8702392578
9.824999999999836         1119970.4676322937
9.827499999999835         1127891.339389801
9.829999999999835         1135734.9204711914
9.832499999999834         1143499.6640586853
9.834999999999834         1151184.0418987274
9.837499999999833         1158786.5444278717
9.839999999999833         1166305.681192398
9.842499999999832         1173739.9808826447
9.844999999999832         1181087.9916725159
9.847499999999831         1188348.2814064026
9.849999999999831         1195519.4377746582
9.85249999999983          1202600.068561554
9.85499999999983          1209588.8017482758
9.85749999999983          1216484.2857837677
9.859999999999829         1223285.1896800995
9.862499999999828         1229990.2031860352
9.864999999999828         1236598.0370311737
9.867499999999827         1243107.4229068756
9.869999999999827         1249517.1137657166
9.872499999999826         1255825.8839130402
9.874999999999826         1262032.5290660858
9.877499999999825         1268135.8666286469
9.879999999999825         1274134.7356510162
9.882499999999824         1280027.9970817566
9.884999999999824         1285814.5337810516
9.887499999999823         1291493.2507266998
9.889999999999823         1297063.0750255585
9.892499999999822         1302522.9561004639
9.894999999999822         1307871.8657226562
9.897499999999821         1313108.7981128693
9.899999999999821         1318232.770105362
9.90249999999982          1323242.8211364746
9.90499999999982          1328138.013381958
9.90749999999982          1332917.4318408966
9.909999999999817         1337580.1843986511
9.912499999999817         1342125.401895523
9.914999999999816         1346552.2381916046
9.917499999999816         1350859.8703041077
9.919999999999815         1355047.4983844757
9.922499999999815         1359114.3458156586
9.924999999999814         1363059.6592636108
9.927499999999814         1366882.708808899
9.929999999999813         1370582.787908554
9.932499999999813         1374159.213459015
9.934999999999812         1377611.325920105
9.937499999999812         1380938.4893302917
9.939999999999811         1384140.0912895203
9.94249999999981          1387215.5431232452
9.94499999999981          1390164.279876709
9.94749999999981          1392985.7603034973
9.94999999999981          1395679.4670276642
9.952499999999809         1398244.906463623
9.954999999999808         1400681.6089420319
9.957499999999808         1402989.1287174225
9.959999999999807         1405167.0440158844
9.962499999999807         1407214.957036972
9.964999999999808         1409132.4940547943
9.967499999999808         1410919.3053913116
9.969999999999807         1412575.0654468536
9.972499999999807         1414099.4727554321
9.974999999999806         1415492.2500019073
9.977499999999806         1416753.1440315247
9.979999999999805         1417881.9257621765
9.982499999999805         1418878.390417099
9.984999999999804         1419742.3573093414
9.987499999999804         1420473.6699485779
9.989999999999803         1421072.196012497
9.992499999999803         1421537.8273944855
9.994999999999802         1421870.4802970886
9.997499999999802         1422070.0951690674
9.999999999999801         1422136.637090683
10.0024999999998          1422070.095161438
10.0049999999998          1421870.4802875519
10.0074999999998          1421537.8274021149
10.009999999999799        1421072.1959953308
10.012499999999799        1420473.6699352264
10.014999999999798        1419742.357301712
10.017499999999798        1418878.3904094696
10.019999999999797        1417881.925748825
10.022499999999797        1416753.1440124512
10.024999999999796        1415492.25
10.027499999999796        1414099.4727401733
10.029999999999795        1412575.0654201508
10.032499999999795        1410919.305360794
10.034999999999794        1409132.4940338135
10.037499999999794        1407214.9570121765
10.039999999999793        1405167.0439739227
10.042499999999793        1402989.1286888123
10.044999999999792        1400681.608915329
10.047499999999792        1398244.9064311981
10.049999999999791        1395679.4669952393
10.05249999999979         1392985.7602710724
10.05499999999979         1390164.2798423767
10.05749999999979         1387215.5430984497
10.059999999999789        1384140.0912380219
10.062499999999789        1380938.4892749786
10.064999999999788        1377611.3258686066
10.067499999999788        1374159.2134094238
10.069999999999787        1370582.7878570557
10.072499999999787        1366882.7087574005
10.074999999999786        1363059.6592140198
10.077499999999786        1359114.3457565308
10.079999999999785        1355047.4983139038
10.082499999999785        1350859.8702487946
10.084999999999784        1346552.2381401062
10.087499999999782        1342125.4018287659
10.089999999999781        1337580.1843414307
10.09249999999978         1332917.4317798615
10.09499999999978         1328138.0133228302
10.09749999999978         1323242.8210601807
10.09999999999978         1318232.7700271606
10.102499999999779        1313108.798046112
10.104999999999778        1307871.8656425476
10.107499999999778        1302522.956029892
10.109999999999777        1297063.0749435425
10.112499999999777        1291493.2506484985
10.114999999999776        1285814.533712387
10.117499999999776        1280027.997001648
10.119999999999775        1274134.7355709076
10.122499999999775        1268135.866558075
10.124999999999774        1262032.5289897919
10.127499999999774        1255825.8838272095
10.129999999999773        1249517.113685608
10.132499999999773        1243107.4228191376
10.134999999999772        1236598.0369434357
10.137499999999772        1229990.2031040192
10.139999999999771        1223285.1895885468
10.142499999999771        1216484.2856884003
10.144999999999772        1209588.8016529083
10.147499999999772        1202600.0684547424
10.149999999999771        1195519.4376811981
10.15249999999977         1188348.281293869
10.15499999999977         1181087.9915618896
10.15749999999977         1173739.9807815552
10.15999999999977         1166305.681098938
10.162499999999769        1158786.5443134308
10.164999999999768        1151184.041759491
10.167499999999768        1143499.6639499664
10.169999999999767        1135734.9203605652
10.172499999999767        1127891.3392848969
10.174999999999766        1119970.4675102234
10.177499999999766        1111973.870124817
10.179999999999765        1103903.1301021576
10.182499999999765        1095759.8482818604
10.184999999999764        1087545.6428871155
10.187499999999764        1079262.1493778229
10.189999999999763        1070911.0201854706
10.192499999999763        1062493.924501419
10.194999999999762        1054012.54813385
10.197499999999762        1045468.5933933258
10.199999999999761        1036863.779127121
10.20249999999976         1028199.8025760651
10.20499999999976         1019478.4318885803
10.20749999999976         1010701.4305438995
10.20999999999976         1001870.5765647888
10.212499999999759        992987.6620674133
10.214999999999758        984054.4930381775
10.217499999999758        975072.8889389038
10.219999999999757        966044.6823310852
10.222499999999757        956971.7185192108
10.224999999999756        947855.855129242
10.227499999999756        938698.9617042542
10.229999999999755        929502.9192390442
10.232499999999755        920269.6198425293
10.234999999999754        911000.9661998749
10.237499999999754        901698.8710460663
10.239999999999753        892365.2568283081
10.242499999999753        883002.0551052094
10.244999999999752        873611.20611763
10.247499999999752        864194.6582660675
10.249999999999751        854754.3675384521
10.25249999999975         845292.2970695496
10.25499999999975         835810.4165821075
10.25749999999975         826310.701839447
10.25999999999975         816795.1340618134
10.262499999999749        807265.6994533539
10.264999999999747        797724.3885345459
10.267499999999746        788173.1956348419
10.269999999999746        778614.118270874
10.272499999999745        769049.1565284729
10.274999999999745        759480.3124694824
10.277499999999744        749909.5895462036
10.279999999999744        740338.9919013977
10.282499999999743        730770.5237808228
10.284999999999743        721206.188785553
10.287499999999742        711647.9893932343
10.289999999999742        702097.9260749817
10.292499999999741        692557.9967575073
10.29499999999974         683030.1960201263
10.29749999999974         673516.5144691467
10.29999999999974         664018.9380321503
10.302499999999739        654539.4471492767
10.304999999999739        645080.0160923004
10.307499999999738        635642.612285614
10.309999999999738        626229.1954574585
10.312499999999737        616841.7169075012
10.314999999999737        607482.1187667847
10.317499999999736        598152.3332386017
10.319999999999736        588854.2818412781
10.322499999999737        579589.8744487762
10.324999999999736        570361.0087528229
10.327499999999736        561169.5692901611
10.329999999999735        552017.4267406464
10.332499999999735        542906.4370384216
10.334999999999734        533838.4405822754
10.337499999999734        524815.2614707947
10.339999999999733        515838.706577301
10.342499999999733        506910.5648059845
10.344999999999732        498032.60624313354
10.347499999999732        489206.58120536804
10.349999999999731        480434.2195072174
10.352499999999731        471717.2295265198
10.35499999999973         463057.29734420776
10.35749999999973         454456.0858078003
10.35999999999973         445915.23361968994
10.362499999999729        437436.3544616699
10.364999999999728        429021.03608322144
10.367499999999728        420670.83913993835
10.369999999999727        412387.2963218689
10.372499999999727        404171.911529541
10.374999999999726        396026.1588344574
10.377499999999726        387951.4813976288
10.379999999999725        379949.29074668884
10.382499999999725        372020.96633529663
10.384999999999724        364167.85497283936
10.387499999999724        356391.2705345154
10.389999999999723        348692.49470329285
10.392499999999723        341072.77839660645
10.394999999999722        333533.3439025879
10.397499999999722        326075.3890609741
10.399999999999721        318700.09351348877
10.402499999999721        311408.5062160492
10.40499999999972         304201.56702041626
10.40749999999972         297080.2672100067
10.40999999999972         290045.5943813324
10.412499999999719        283098.50954055786
10.414999999999718        276239.9360408783
10.417499999999718        269470.75424194336
10.419999999999717        262791.79769706726
10.422499999999717        256203.85179710388
10.424999999999716        249707.65473937988
10.427499999999716        243303.89812088013
10.429999999999715        236993.22680282593
10.432499999999715        230776.23925590515
10.434999999999715        224653.4881286621
10.437499999999714        218625.48016166687
10.439999999999714        212692.67582702637
10.442499999999711        206855.48954963684
10.44499999999971         201114.28928375244
10.44749999999971         195469.3960094452
10.44999999999971         189921.08351707458
10.45249999999971         184469.57854270935
10.454999999999709        179115.06023788452
10.457499999999706        173857.65973472595
10.459999999999708        168697.46023368835
10.462499999999709        163634.4972896576
10.464999999999707        158668.75841522217
10.467499999999704        153800.1829032898
10.469999999999706        149028.66220855713
10.472499999999707        144354.0403137207
10.474999999999705        139776.11358070374
10.477499999999702        135294.63092422485
10.479999999999704        130909.29426002502
10.482499999999705        126619.75897789001
10.484999999999703        122425.634059906
10.487499999999702        118326.4825515747
10.489999999999702        114321.8221321106
10.492499999999703        110411.12559318542
10.4949999999997          106593.82122039795
10.4974999999997          102869.29367637634
10.499999999999702        99236.8844871521
10.502499999999701        95695.89266395569
10.5049999999997          92245.57544136047
10.507499999999698        88885.14930152893
10.5099999999997          85613.79064369202
10.512499999999699        82430.63646507263
10.514999999999699        79334.78542900085
10.517499999999696        76325.29904556274
10.519999999999698        73401.20249938965
10.522499999999699        70561.48547363281
10.524999999999697        67805.10353088379
10.527499999999694        65130.97928619385
10.529999999999696        62538.00349998474
10.532499999999697        60025.03617095947
10.534999999999695        57590.90794181824
10.537499999999692        55234.4213848114
10.539999999999694        52954.3522644043
10.542499999999695        50749.45091629028
10.544999999999693        48618.443658828735
10.54749999999969         46560.03408241272
10.549999999999692        44572.90442657471
10.552499999999693        42655.71723175049
10.55499999999969         40807.11684989929
10.557499999999688        39025.73038673401
10.55999999999969         37310.16947174072
10.562499999999691        35659.032346725464
10.564999999999689        34070.904989242554
10.567499999999686        32544.36266899109
10.569999999999688        31077.972038269043
10.572499999999689        29670.293870925903
10.574999999999687        28319.885192871094
10.577499999999684        27025.30198287964
10.579999999999686        25785.10347557068
10.582499999999687        24597.85725593567
10.584999999999685        23462.14510154724
10.587499999999682        22376.571159362793
10.589999999999684        21339.773097991943
10.592499999999685        20350.435724258423
10.594999999999683        19407.30916404724
10.59749999999968         18509.23399925232
10.599999999999682        17655.176067352295
10.602499999999683        16836.167421340942
10.60499999999968         16059.823711395264
10.607499999999677        15323.669374465942
10.60999999999968         14625.708665847778
10.612499999999681        13964.262393951416
10.614999999999679        13337.859964370728
10.617499999999675        12745.166343688965
10.619999999999676        12184.936841964722
10.622499999999679        11655.990438461304
10.624999999999675        11157.191589355469
10.627499999999673        10687.439962387085
10.629999999999674        10245.66745376587
10.632499999999677        9830.837509155273
10.634999999999673        9441.94414138794
10.63749999999967         9078.01254081726
10.639999999999672        8738.101348876953
10.642499999999673        8421.303812026978
10.644999999999671        8126.747745513916
10.647499999999669        7853.596015930176
10.64999999999967         7601.046390533447
10.652499999999671        7368.329196929932
10.654999999999669        7154.7054233551025
10.657499999999667        6959.465375900269
10.659999999999668        6781.925643920898
10.66249999999967         6621.426118850708
10.664999999999667        6477.331880569458
10.667499999999666        6349.04093170166
10.669999999999666        6235.997861862183
10.672499999999667        6137.722202301025
10.674999999999665        6053.858901977539
10.677499999999664        5984.19128036499
10.679999999999666        5927.9179401397705
10.682499999999665        5881.507671356201
10.684999999999665        5840.657814025879
10.687499999999662        5802.89369392395
10.689999999999664        5766.946399688721
10.692499999999665        5732.164783477783
10.694999999999663        5698.232648849487
10.69749999999966         5665.014530181885
10.699999999999662        5632.466142654419
10.702499999999663        5600.582508087158
10.70499999999966         5569.367527008057
10.707499999999659        5538.818964004517
10.70999999999966         5508.922910690308
10.712499999999661        5479.654970169067
10.714999999999659        5450.983152389526
10.717499999999657        5422.873041152954
10.719999999999658        5395.298900604248
10.722499999999659        5368.267776489258
10.724999999999657        5341.778982162476
10.727499999999655        5315.794672012329
10.729999999999656        5290.248020172119
10.732499999999657        5265.120529174805
10.734999999999655        5240.361310958862
10.737499999999653        5215.922399520874
10.739999999999654        5191.763193130493
10.742499999999655        5167.849405288696
10.744999999999653        5144.16272354126
10.74749999999965         5120.695575714111
10.749999999999652        5097.446519851685
10.752499999999653        5074.416234970093
10.75499999999965         5051.6043701171875
10.757499999999649        5029.00962638855
10.75999999999965         5006.630750656128
10.762499999999651        4984.46653175354
10.764999999999649        4962.51495552063
10.767499999999647        4940.772573471069
10.769999999999648        4919.234685897827
10.77249999999965         4897.895769119263
10.774999999999647        4876.749626159668
10.777499999999645        4855.789789199829
10.779999999999646        4835.010185241699
10.782499999999647        4814.406087875366
10.784999999999645        4793.975408554077
10.78749999999964         4773.721002578735
10.789999999999644        4753.6545333862305
10.792499999999645        4733.802787780762
10.794999999999643        4714.216865539551
10.797499999999639        4694.986972808838
10.79999999999964         4676.264549255371
10.802499999999643        4656.8062744140625
10.80499999999964         4637.507480621338
10.807499999999637        4618.368900299072
10.809999999999638        4599.390367507935
10.81249999999964         4580.571435928345
10.814999999999637        4561.911739349365
10.817499999999635        4543.411670684814
10.819999999999636        4525.073104858398
10.822499999999637        4506.90007019043
10.824999999999635        4488.90078163147
10.827499999999633        4471.072677612305
10.829999999999634        4453.296234130859
10.832499999999635        4435.534948348999
10.834999999999633        4417.880336761475
10.83749999999963         4400.359285354614
10.839999999999632        4383.508895874023
10.842499999999633        4366.624393463135
10.844999999999631        4350.926803588867
10.84749999999963         4335.721704483032
10.84999999999963         4320.427946090698
10.852499999999631        4304.810455322266
10.85499999999963         4288.75599861145
10.857499999999629        4272.193166732788
10.85999999999963         4255.429420471191
10.86249999999963         4238.766912460327
10.864999999999629        4224.261413574219
10.867499999999627        4211.163312911987
10.869999999999628        4210.312068939209
10.87249999999963         4193.900135040283
10.874999999999627        4191.067600250244
10.877499999999625        4162.181476593018
10.879999999999626        4155.568120956421
10.882499999999627        4136.956304550171
10.884999999999625        4119.015413284302
10.887499999999623        4102.696367263794
10.889999999999624        4086.793954849243
10.892499999999625        4071.0232009887695
10.894999999999623        4055.5018348693848
10.89749999999962         4040.289587020874
10.899999999999622        4025.2364044189453
10.902499999999623        4010.2745666503906
10.904999999999621        3995.422830581665
10.907499999999619        3980.6811122894287
10.90999999999962         3966.046562194824
10.912499999999621        3951.5156021118164
10.914999999999619        3937.084253311157
10.917499999999617        3922.748327255249
10.919999999999618        3908.503807067871
10.92249999999962         3894.3469562530518
10.924999999999617        3880.2744178771973
10.927499999999615        3866.283269882202
10.929999999999616        3852.3710556030273
10.932499999999617        3838.535722732544
10.934999999999615        3824.775562286377
10.937499999999613        3811.089195251465
10.939999999999614        3797.475498199463
10.942499999999615        3783.933546066284
10.944999999999613        3770.4625549316406
10.94749999999961         3757.0619583129883
10.949999999999612        3743.7312812805176
10.952499999999613        3730.4701499938965
10.954999999999611        3717.2782669067383
10.957499999999609        3704.1555519104004
10.95999999999961         3691.101942062378
10.962499999999611        3678.1174354553223
10.964999999999609        3665.2021293640137
10.967499999999605        3652.3561573028564
10.969999999999608        3639.579616546631
10.97249999999961         3626.8725032806396
10.974999999999605        3614.2346477508545
10.977499999999603        3601.665596008301
10.979999999999604        3589.1644020080566
10.982499999999607        3576.7296390533447
10.984999999999603        3564.3591709136963
10.987499999999601        3552.050106048584
10.989999999999602        3539.798833847046
10.992499999999604        3527.601474761963
10.994999999999601        3515.4546279907227
10.997499999999599        3503.3565921783447
11                        3491.3102626800537
11.00219512195122         3480.7927856445312
11.004820443681819        3468.280544281006
11.00787596519181         3453.803384780884
11.011361686481187        3437.395040512085
11.015277607549942        3419.0941047668457
11.019623728398084        3398.9442596435547
11.024400049025616        3376.994052886963
11.029606569432534        3353.2960929870605
11.03524328961882         3327.9062480926514
11.041310209584505        3300.8829650878906
11.047807329329576        3272.286874771118
11.05473464885403         3242.1806564331055
11.062092168157864        3210.62894821167
11.069879887241086        3177.698215484619
11.078097806103688        3143.4564247131348
11.08674592474568         3107.9727058410645
11.095824243167055        3071.3170261383057
11.105332761367812        3033.559787750244
11.115271479347957        2994.771593093872
11.12564039710749         2955.0230464935303
11.136439514646401        2914.384496688843
11.147668831964703        2872.925874710083
11.159328349062381        2830.7164268493652
11.17141806593945         2787.8245277404785
11.183937982595905        2744.317575454712
11.196888099031748        2700.2616577148438
11.210268415246967        2655.7216663360596
11.224078931241571        2610.7618045806885
11.238319647015565        2565.444408416748
11.252990562568943        2519.8301677703857
11.268091677901705        2473.9780807495117
11.283622993013847        2427.9453525543213
11.299584507905378        2381.787343978882
11.3159762225763          2335.557529449463
11.332798137026602        2289.3074436187744
11.350050251256281        2243.0866165161133
11.367732565265353        2196.9425296783447
11.385845079053803        2150.920679092407
11.404387792621645        2105.064468383789
11.423360705968872        2059.4154930114746
11.442763819095473        2014.0135555267334
11.46259713200147         1968.8963584899902
11.482860644686848        1924.0996017456055
11.50355435715161         1879.6570148468018
11.524678269395759        1835.6004104614258
11.546232381419292        1791.9596900939941
11.56821669322221         1748.7628269195557
11.590631204804515        1706.0359573364258
11.613475916166196        1663.8033962249756
11.636750827307267        1622.0879383087158
11.660455938227727        1580.9106044769287
11.684591248927564        1540.2907943725586
11.709156759406792        1500.246286392212
11.7341524696654          1460.793212890625
11.759578379703393        1421.9461975097656
11.785434489520773        1383.718360900879
11.811720799117538        1346.1214122772217
11.83843730849369         1309.1657066345215
11.86558401764922         1272.8604145050049
11.89316092658414         1237.2133235931396
11.921168035298443        1202.2310276031494
11.949605343792133        1167.9189205169678
11.978472852065204        1134.2812595367432
12.007770560117663        1101.3211708068848
12.037498467949503        1069.040807723999
12.067656575560727        1037.4414463043213
12.098244882951338        1006.5233058929443
12.129263390121332        976.2857856750488
12.160712097070714        946.7274188995361
12.192591003799485        917.845874786377
12.224900110307635        889.6380996704102
12.257639416595168        862.1003646850586
12.290808922662086        835.2283115386963
12.324408628508392        809.0168552398682
12.358438534134082        783.4603652954102
12.392898639539153        758.552661895752
12.427788944723615        734.2869739532471
12.463109449687458        710.6561660766602
12.498860154430686        687.6525802612305
12.535041058953304        665.2682266235352
12.5716521632553          643.4946346282959
12.608693467336682        622.3230361938477
12.646164971197448        601.7443618774414
12.684066674837602        581.7492122650146
12.722398578257136        562.3280220031738
12.761160681456058        543.4709033966064
12.800352984434364        525.1678142547607
12.839975487192056        507.4084892272949
12.880028189729135        490.1825466156006
12.920511092045592        473.47949981689453
12.961424194141436        457.2886905670166
13.002767496016668        441.5994071960449
13.04454099767128         426.40087890625
13.086744699105276        411.68228912353516
13.129378600318663        397.4327754974365
13.172442701311434        383.64144706726074
13.215937002083583        370.2975025177002
13.259861502635124        357.3900337219238
13.30421620296605         344.90828704833984
13.349001103076354        332.84148597717285
13.394216202966044        321.17893409729004
13.439861502635125        309.91005516052246
13.485937002083586        299.02426528930664
13.532442701311432        288.511173248291
13.579378600318663        278.3604316711426
13.626744699105279        268.5618324279785
13.67454099767128         259.1053123474121
13.722767496016663        249.98089599609375
13.77142419414144         241.1787929534912
13.82051109204559         232.68933296203613
13.870028189729132        224.50297164916992
13.919975487192055        216.61040496826172
13.970352984434363        209.00241470336914
14.021160681456058        201.6699676513672
14.07239857825714         194.60420608520508
14.124066674837604        187.79645919799805
14.176164971197453        181.2382049560547
14.228693467336681        174.92111587524414
14.2816521632553          168.8370361328125
14.335041058953308        162.9780044555664
14.388860154430686        157.3362159729004
14.44310944968746         151.90405464172363
14.49778894472362         146.67410850524902
14.55289863953916         141.63912391662598
14.608438534134088        136.7920265197754
14.664408628508399        132.12595176696777
14.72080892266209         127.63415336608887
14.777639416595171        123.31011962890625
14.834900110307638        119.14748764038086
14.892591003799485        115.14007568359375
14.950712097070719        111.28187370300293
15.009263390121335        107.56702041625977
15.068244882951342        103.9898452758789
15.12765657556073         100.5448112487793
15.187498467949503        97.22659301757812
15.247770560117662        94.02993202209473
15.3084728520652          90.9498291015625
15.369605343792127        87.98136901855469
15.431168035298441        85.11979103088379
15.493160926584135        82.36047172546387
15.555584017649213        79.698974609375
15.618437308493684        77.13092994689941
15.681720799117533        74.65215682983398
15.745434489520775        72.25854301452637
15.80957837970339         69.94618225097656
15.8741524696654          67.71122360229492
15.939156759406787        65.54995536804199
16.004591248927554        63.458778381347656
16.070455938227724        61.43420219421387
16.13675082730726         59.47287559509277
16.2034759161662          57.571489334106445
16.270631204804513        55.72690200805664
16.338216693222208        53.936012268066406
16.406232381419283        52.19584655761719
16.47467826939576         50.503522872924805
16.543554357151606        48.856231689453125
16.612860644686844        47.25127601623535
16.68259713200147         45.6860408782959
16.752763819095478        44.15798568725586
16.823360705968867        42.664634704589844
16.894387792621643        41.20365524291992
16.965845079053803        39.77275085449219
17.03773256526535         38.36971664428711
17.11005025125628         36.99243354797363
17.182798137026598        35.638864517211914
17.255976222576294        34.30707359313965
17.329584507905377        32.99518585205078
17.403622993013848        31.70145606994629
17.4780916779017          30.42423439025879
17.552990562568944        29.16193962097168
17.62831964701556         27.91313934326172
17.704078931241572        26.67649269104004
17.780268415246965        25.450834274291992
17.85688809903174         24.235074996948242
17.933937982595907        23.028305053710938
18.01141806593945         21.82984161376953
18.089328349062384        20.639102935791016
18.1676688319647          19.455780029296875
18.246439514646404        18.279762268066406
18.325640397107485        17.111204147338867
18.40527147934796         15.95057487487793
18.485332761367815        14.79864501953125
18.565824243167057        13.656534194946289
18.646745924745677        12.525829315185547
18.72809780610369         11.408550262451172
18.809879887241078        10.30721664428711
18.892092168157866        9.22498893737793
18.974734648854024        8.165632247924805
19.05780732932957         7.133699417114258
19.141310209584507        6.134588241577148
19.225243289618824        5.174602508544922
19.309606569432525        4.261199951171875
19.394400049025617        3.402956008911133
19.479623728398085        2.6098804473876953
19.565277607549937        1.8935108184814453
19.651361686481184        1.2670745849609375
19.73787596519181         0.7457981109619141
19.824820443681823        0.3471202850341797
19.91219512195122         0.09095382690429688
19.999999999999996        3.814697265625E-6


==> Figures/pcp_1d/squared/1d_wphi.txt <==
0                         2160.1474988652617
0.08780487804878047       1874.104211680802
0.17517955631817597       1653.2666537213697
0.26212403480818747       1486.1474875875826
0.348638313518814         1363.2556795388282
0.43472239245005534       1276.7048702662673
0.5203762716019118        1219.950177353684
0.605599950974384         1187.5684149834165
0.6903934305674715        1175.0745351674168
0.7747567103811741        1178.768300057703
0.8586897904154923        1195.5914404559062
0.9421926706704258        1223.0819045634564
1.025265351145974         1259.1998149356132
1.1079078318421378        1302.274657273605
1.1901201127589174        1350.9872689098934
1.2719021938963115        1404.3022508018626
1.3532540752543205        1461.3925076209757
1.434175756832946         1521.6098845719926
1.5146672386321867        1584.5033127747568
1.594728520652042         1649.7370771909655
1.6743596028925116        1717.0990743489037
1.7535604853535984        1786.4784804733342
1.8323311680352996        1857.8522357246125
1.910671650937616         1931.2741688593383
1.9885819340605473        2006.8663742201975
2.0660620174040942        2084.8125199438537
2.1431119009682567        2165.3528223676117
2.219731584753033         2248.780469434523
2.2959210687584264        2335.439314359625
2.371680352984435         2425.7226966774015
2.447009437431057         2520.073274417309
2.5219083220982967        2618.98377801024
2.59637700698615          2722.998614698974
2.67041549209462          2832.716272723585
2.7440237774237035        2948.792489364805
2.8172018629734037        3071.9441594364
2.889949748743719         3202.9539743190435
2.9622674347346485        3342.673841720019
3.034154920946194         3492.0384736700826
3.1056122073783547        3652.064095738786
3.176639294031131         3823.8529120706175
3.2472361809045225        4008.6144957733363
3.3174028679985295        4207.661894489008
3.3871393553131512        4422.443200758142
3.456445642848388         4654.51451983794
3.525321730604239         4905.590311857961
3.5937676185807086        5177.537512761424
3.6617833067777914        5472.387049262155
3.729368795195489         5792.382575474397
3.7965240838338037        6139.930849039407
3.863249172692733         6517.686277681876
3.9295440617722774        6928.527338175417
3.9954087510724365        7375.62294345794
4.060843240593211         7862.398472511137
4.1258475303346005        8392.610082294961
4.190421620296608         8970.29589903549
4.254565510479226         9599.935670528503
4.318279200882462         10286.34887115984
4.381562691506312         11034.792456242292
4.444415982350778         11850.981692570322
4.50683907341586          12741.126378890032
4.56883196470156          13711.969370315248
4.6303946562078675        14770.82749284468
4.691527147934797         15925.6349327317
4.752229439882338         17184.989180817764
4.812501532050497         18558.19960358543
4.872343424439269         20055.338711748387
4.931755117048657         21687.296186185802
4.990736609878664         23465.835713096465
5.04928790292928          25403.65466874819
5.107408996200517         27514.44668895337
5.165099889692365         29812.967134547544
5.2223605834048294        32315.10146251492
5.2791910773379085        35037.93648425111
5.335591371491605         37999.83448417896
5.391561465865916         41220.510148136265
5.447101360460842         44721.11022703814
5.5022110552763825        48524.29584712096
5.556890550312539         52654.3273428634
5.611139845569312         57137.15146826992
5.664958941046697         62000.490811665084
5.718347836744697         67273.93521283957
5.771306532663319         72989.03494197465
5.82383502880255          79179.39536542894
5.875933325162399         85880.77280747748
5.92760142174286          93131.17124638734
5.978839318543941         100970.93947252876
6.029647015565634         109442.86829133276
6.0800245128079435        118592.287296024
6.129971810270868         128467.16071510967
6.179488907954408         139118.1817866087
6.228575805858563         150598.86505716696
6.277232503983331         162965.63599218498
6.325459002328719         176277.91719504178
6.373255300894719         190598.2105314901
6.420621399681336         205992.1743905006
6.467557298688567         222528.6952663972
6.514062997916412         240279.95283415177
6.560138497364875         259321.4776193663
6.60578379703395          279732.20034069696
6.650998896923644         301594.4919966476
6.69578379703395          324994.1936631836
6.740138497364875         350020.6350565013
6.784062997916411         376766.6407693456
6.827557298688567         405328.5231668075
6.870621399681333         435806.0608654975
6.913255300894718         468302.4617373154
6.955459002328718         502924.30935141206
6.997232503983332         539781.4918053563
7.038575805858563         578987.1119158363
7.079488907954407         620657.3776692346
7.119971810270865         664911.4720589946
7.160024512807942         711871.4011971182
7.199647015565633         761661.8199471112
7.238839318543939         814409.834090184
7.27760142174286          870244.7783117454
7.315933325162395         929297.9692970709
7.353835028802551         991702.4332572182
7.391306532663318         1057592.6074164594
7.428347836744698         1127104.015005998
7.464958941046698         1200372.913474495
7.50113984556931          1277535.9157259567
7.53689055031254          1358729.584344455
7.572211055276383         1444090.0119467864
7.607101360460837         1533752.2968799113
7.641561465865914         1627850.1876728083
7.675591371491605         1726515.4419714338
7.70919107733791          1829877.3555464775
7.74236058340483          1938062.1895006755
7.775099889692365         2051192.5877344566
7.807408996200514         2169386.9731001323
7.8392879029292795        2292758.923739547
7.870736609878661         2421416.531374213
7.901755117048659         2555461.743591215
7.93234342443927          2694989.6921340404
7.962501532050499         2840088.009775668
7.99222943988234          2990836.1381188026
8.021527147934798         3147304.6292466293
8.05039465620787          3309554.4441642156
8.078831964701557         3477636.250998938
8.106839073415856         3651589.7264898326
8.13441598235078          3831442.864036758
8.161562691506312         4017211.2919650786
8.188279200882462         4208897.605792227
8.214565510479224         4406490.718214288
8.240421620296607         4609965.230842364
8.265847530334602         4819280.8316507675
8.290843240593212         5034381.722231273
8.31540875107244          5255196.078800777
8.339544061772278         5481635.551288435
8.363249172692734         5713594.80430974
8.386524083833802         5950951.104294774
8.409368795195489         6193563.956414518
8.43178330677779          6441274.795529029
8.453767618580708         6693906.734434876
8.475321730604243         6951264.373357404
8.49644564284839          7213133.673747724
8.51713935531315          7479281.899679454
8.53740286799853          7749457.629700884
8.557236180904525         8023390.841758549
8.576639294031132         8300793.0734340465
8.595612207378354         8581357.659701977
8.614154920946193         8864760.049445257
8.632267434734649         9150658.202525696
8.649949748743717         9438693.067793796
8.667201862973403         9728489.142614126
8.684023777423704         1.001965511431459E7
8.700415492094614         1.0311784582285976E7
8.71637700698615          1.0604456860862166E7
8.731908322098297         1.0897237860745901E7
8.747009437431057         1.1189681047887143E7
8.761680352984436         1.1481328476677995E7
8.775921068758425         1.1771711895750375E7
8.789731584753033         1.2060353921931108E7
8.803111900968258         1.2346769279778317E7
8.816062017404091         1.2630466101623926E7
8.828581934060544         1.2910947284424148E7
8.840671650937615         1.3187711897248494E7
8.8523311680353           1.3460256635375366E7
8.863560485353597         1.3728077313865064E7
8.87435960289251          1.3990670395579483E7
8.88472852065204          1.4247534546889618E7
8.894667238632183         1.4498172213865373E7
8.904175756832945         1.474209121303454E7
8.913254075254319         1.4978806328754172E7
8.921902193896312         1.5207840909948558E7
8.930120112758916         1.5428728459869618E7
8.937907831842136         1.5641014210055137E7
8.945265351145972         1.5844256671632214E7
8.952192670670424         1.6038029157283576E7
8.958689790415491         1.6221921264867118E7
8.964756710381174         1.639554031794351E7
8.970393430567473         1.6558512752783913E7
8.975599950974383         1.671048544942012E7
8.980376271601912         1.6851126996318646E7
8.984722392450053         1.6980128884374123E7
8.988638313518816         1.709720662512155E7
8.992124034808187         1.7202100784898944E7
8.995179556318176         1.729457793336327E7
8.997804878048779         1.737443149928773E7
9                         1.7441481602644794E7
9                         1.7441480031544104E7
9.002500000000001         1.751815627490274E7
9.004999999999999         1.7595169274378266E7
9.007499999999997         1.7672520480941948E7
9.009999999999998         1.7750211362373263E7
9.0125                    1.7828243387996346E7
9.014999999999997         1.790661803206815E7
9.017499999999993         1.7985336769974053E7
9.019999999999996         1.806440110329441E7
9.022499999999997         1.8143812503763527E7
9.024999999999993         1.8223572489961177E7
9.027499999999991         1.8303682545326248E7
9.029999999999992         1.8384144200476512E7
9.032499999999995         1.846495895503026E7
9.034999999999991         1.8546128331095185E7
9.037499999999989         1.862765387187744E7
9.03999999999999          1.870953709458234E7
9.042499999999992         1.8791779544049203E7
9.04499999999999          1.8874382760003913E7
9.047499999999987         1.8957348309422202E7
9.049999999999988         1.9040677733186364E7
9.05249999999999          1.912437259446214E7
9.054999999999987         1.9208434477395546E7
9.057499999999985         1.9292864941033054E7
9.059999999999986         1.937766557082315E7
9.062499999999988         1.9462837948415365E7
9.064999999999985         1.9548383680875603E7
9.067499999999985         1.9634304350834697E7
9.069999999999984         1.9720601567457683E7
9.072499999999986         1.9807276940321553E7
9.074999999999985         1.9894332085111126E7
9.077499999999983         1.9981768622614272E7
9.079999999999984         2.006958817502284E7
9.082499999999984         2.0157792385297384E7
9.084999999999983         2.0246382891648673E7
9.08749999999998          2.033536132822789E7
9.089999999999982         2.0424729345155887E7
9.092499999999983         2.0514488607373796E7
9.094999999999981         2.060464077653914E7
9.097499999999979         2.0695187509417452E7
9.09999999999998          2.078613048273304E7
9.102499999999981         2.0877471370055843E7
9.104999999999979         2.0969211869158715E7
9.107499999999977         2.1061353654250756E7
9.109999999999978         2.115389842052433E7
9.11249999999998          2.1246847881444328E7
9.114999999999977         2.134020372899267E7
9.117499999999975         2.1433967674033128E7
9.119999999999976         2.1528141446630064E7
9.122499999999977         2.162272675053306E7
9.124999999999975         2.1717725330541007E7
9.127499999999973         2.181313890527007E7
9.129999999999974         2.1908969215679612E7
9.132499999999975         2.2005217999201067E7
9.134999999999973         2.2101887015392773E7
9.13749999999997          2.2198978002086416E7
9.139999999999972         2.22964927197293E7
9.142499999999973         2.2394432924377445E7
9.144999999999971         2.2492800391761355E7
9.147499999999969         2.2591596878285646E7
9.14999999999997          2.269082415899805E7
9.152499999999971         2.2790484007040843E7
9.15499999999997          2.2890578210859716E7
9.157499999999967         2.2991108543038942E7
9.159999999999968         2.309207679268065E7
9.16249999999997          2.3193484748846218E7
9.164999999999967         2.3295334203959234E7
9.167499999999965         2.33976269516536E7
9.169999999999966         2.3500364789628193E7
9.172499999999967         2.360354951706379E7
9.174999999999965         2.370718293457874E7
9.177499999999963         2.381126684504182E7
9.179999999999964         2.3915803051725954E7
9.182499999999965         2.4020793359630264E7
9.184999999999963         2.41262395745707E7
9.18749999999996          2.42321435012177E7
9.189999999999962         2.4338506944234297E7
9.192499999999963         2.444533170812308E7
9.194999999999961         2.455261959550003E7
9.197499999999957         2.4660372407093927E7
9.199999999999958         2.476859194086787E7
9.202499999999961         2.487727999244631E7
9.204999999999957         2.4986438358941026E7
9.207499999999955         2.5096068825448688E7
9.209999999999956         2.520617318225928E7
9.21249999999996          2.5316753205169514E7
9.214999999999955         2.542781066408141E7
9.217499999999953         2.5539347320145328E7
9.219999999999954         2.565136492891618E7
9.222499999999954         2.576386521385677E7
9.224999999999953         2.5876849918008022E7
9.227499999999953         2.5990320756250523E7
9.229999999999952         2.6104279399376914E7
9.232499999999952         2.6218727558963746E7
9.234999999999951         2.6333666864524245E7
9.237499999999951         2.6449098958223224E7
9.23999999999995          2.656502544693993E7
9.24249999999995          2.668144790810587E7
9.24499999999995          2.6798367869168803E7
9.247499999999949         2.6915786888753057E7
9.24999999999995          2.7033706379919037E7
9.25249999999995          2.7152127776817154E7
9.25499999999995          2.7271052443238232E7
9.257499999999949         2.739048168107447E7
9.259999999999948         2.7510416722788457E7
9.262499999999948         2.7630858720912933E7
9.264999999999947         2.7751808737523526E7
9.267499999999947         2.7873267729174085E7
9.269999999999946         2.799523653128445E7
9.272499999999946         2.8117715839099392E7
9.274999999999945         2.8240706182032928E7
9.277499999999945         2.8364207896617264E7
9.279999999999944         2.848822108909126E7
9.282499999999944         2.861274559149909E7
9.284999999999943         2.8737780903429724E7
9.287499999999943         2.8863326120051764E7
9.289999999999942         2.8989379834991716E7
9.292499999999942         2.911594001347936E7
9.294999999999941         2.924300381774085E7
9.29749999999994          2.9370567364164256E7
9.29999999999994          2.9498625372855157E7
9.30249999999994          2.9627170644793816E7
9.30499999999994          2.975619324974473E7
9.307499999999939         2.988567919018711E7
9.309999999999938         3.001560806628637E7
9.312499999999938         3.0145948628805883E7
9.314999999999937         3.0276649358996995E7
9.317499999999937         3.0407614981520116E7
9.319999999999936         3.0538627697318517E7
9.322499999999936         3.0669191121284217E7
9.324999999999935         3.079882036308962E7
9.327499999999935         3.0927390528413065E7
9.329999999999934         3.105488644641285E7
9.332499999999934         3.1181295112257987E7
9.334999999999933         3.130660351392103E7
9.337499999999933         3.1430798868252493E7
9.339999999999932         3.155386861306486E7
9.342499999999932         3.167580040059529E7
9.344999999999931         3.179658209841618E7
9.34749999999993          3.1916201796251334E7
9.34999999999993          3.203464781311464E7
9.35249999999993          3.2151908704198465E7
9.35499999999993          3.2267973267762575E7
9.357499999999929         3.238283055041957E7
9.359999999999928         3.249646985343126E7
9.362499999999928         3.26088807376564E7
9.364999999999927         3.2720053027168885E7
9.367499999999927         3.2829976816926315E7
9.369999999999926         3.2938642475514993E7
9.372499999999926         3.304604065428212E7
9.374999999999925         3.3152162293362424E7
9.377499999999923         3.3256998631287836E7
9.379999999999923         3.33605412167641E7
9.382499999999922         3.3462781921931416E7
9.384999999999922         3.356371295922261E7
9.387499999999921         3.366332690174344E7
9.38999999999992          3.376161670530348E7
9.39249999999992          3.385857574907725E7
9.39499999999992          3.395419784776926E7
9.39749999999992          3.404847731317748E7
9.399999999999919         3.4141409089752115E7
9.402499999999918         3.423298827953692E7
9.404999999999918         3.432320857285455E7
9.407499999999917         3.441206363913885E7
9.409999999999917         3.4499547625348076E7
9.412499999999916         3.4585655032647364E7
9.414999999999916         3.467038076736918E7
9.417499999999915         3.475372002453621E7
9.419999999999915         3.483566835169862E7
9.422499999999914         3.4916221610465586E7
9.424999999999914         3.499537599243744E7
9.427499999999913         3.5073127980660945E7
9.429999999999914         3.514947435766139E7
9.432499999999914         3.5224412197534606E7
9.434999999999913         3.529793885937403E7
9.437499999999913         3.5370051983578E7
9.439999999999912         3.5440749486695185E7
9.442499999999912         3.551002955978409E7
9.444999999999911         3.557789066243695E7
9.447499999999911         3.5644331522875994E7
9.44999999999991          3.570935113360603E7
9.45249999999991          3.577294875084505E7
9.45499999999991          3.583512389159931E7
9.457499999999909         3.589587633324444E7
9.459999999999908         3.595520611083621E7
9.462499999999908         3.601311351675982E7
9.464999999999907         3.606959910021134E7
9.467499999999907         3.6124663664073214E7
9.469999999999906         3.617830826680347E7
9.472499999999906         3.623053421851441E7
9.474999999999905         3.628134308343446E7
9.477499999999905         3.633073667552006E7
9.479999999999905         3.6378717060481206E7
9.482499999999904         3.642528655369565E7
9.484999999999904         3.647044771896908E7
9.487499999999903         3.65142033688095E7
9.489999999999903         3.655655656252679E7
9.492499999999902         3.659751060567466E7
9.494999999999902         3.6637069049160786E7
9.497499999999901         3.6675235687867895E7
9.4999999999999           3.671201455995816E7
9.5024999999999           3.674740994608593E7
9.5049999999999           3.6781426367101416E7
9.507499999999899         3.681406858445038E7
9.509999999999899         3.684534159724049E7
9.512499999999898         3.6875250642988995E7
9.514999999999898         3.690380119495553E7
9.517499999999897         3.693099896112333E7
9.519999999999897         3.695684988342978E7
9.522499999999896         3.6981360135994524E7
9.524999999999896         3.7004536124486215E7
9.527499999999895         3.702638448345867E7
9.529999999999895         3.704691207706386E7
9.532499999999894         3.7066125995958865E7
9.534999999999894         3.708403355679333E7
9.537499999999893         3.7100642301759005E7
9.539999999999893         3.711595999524458E7
9.542499999999892         3.7129994624764875E7
9.544999999999892         3.714275439854974E7
9.547499999999891         3.7154247744327605E7
9.54999999999989          3.71644833079591E7
9.55249999999989          3.717346995264585E7
9.554999999999888         3.718121675736342E7
9.557499999999887         3.718773301425892E7
9.559999999999887         3.7193028228574574E7
9.562499999999886         3.7197112115647696E7
9.564999999999886         3.719999459944785E7
9.567499999999885         3.7201685809659295E7
9.569999999999885         3.720219607932511E7
9.572499999999884         3.720153594137348E7
9.574999999999884         3.719971612449882E7
9.577499999999883         3.7196747548618734E7
9.579999999999883         3.7192641319279864E7
9.582499999999882         3.7187408721068636E7
9.584999999999882         3.718106121020889E7
9.587499999999881         3.7173610402616695E7
9.58999999999988          3.716506806603144E7
9.59249999999988          3.715544610290866E7
9.59499999999988          3.714475653686182E7
9.59749999999988          3.71330114913989E7
9.599999999999879         3.7120223166357145E7
9.602499999999878         3.710640381365071E7
9.604999999999878         3.709156580146924E7
9.60749999999988          3.707572170591828E7
9.609999999999879         3.705888430910413E7
9.612499999999878         3.7041066583294764E7
9.614999999999878         3.7022281679540426E7
9.617499999999877         3.7002542917085715E7
9.619999999999877         3.698186377479993E7
9.622499999999876         3.696025788233851E7
9.624999999999876         3.693773901331829E7
9.627499999999875         3.691432107742566E7
9.629999999999875         3.6890018115234695E7
9.632499999999874         3.686484429183303E7
9.634999999999874         3.683881389113808E7
9.637499999999873         3.68119413120136E7
9.639999999999873         3.67842410624583E7
9.642499999999872         3.675572775615893E7
9.644999999999872         3.672641610763848E7
9.647499999999871         3.669632092849882E7
9.64999999999987          3.6665457123933405E7
9.65249999999987          3.6633839688513294E7
9.65499999999987          3.660148370304003E7
9.65749999999987          3.656840433099608E7
9.659999999999869         3.6534616814561725E7
9.662499999999868         3.6500136472354904E7
9.664999999999868         3.646497869536425E7
9.667499999999867         3.642915894318235E7
9.669999999999867         3.6392692742259495E7
9.672499999999866         3.635559568091954E7
9.674999999999866         3.631788340729061E7
9.677499999999865         3.6279571626019135E7
9.679999999999865         3.624067609406711E7
9.682499999999864         3.620121261874407E7
9.684999999999864         3.616119705302996E7
9.687499999999863         3.612064529428874E7
9.689999999999863         3.607957327867578E7
9.692499999999862         3.6037996979913376E7
9.694999999999862         3.599593240477303E7
9.697499999999861         3.595339559020906E7
9.69999999999986          3.5910402600087196E7
9.70249999999986          3.586696952174935E7
9.70499999999986          3.582311246310863E7
9.70749999999986          3.577884754863222E7
9.709999999999859         3.5734190916828126E7
9.712499999999858         3.5689158716522455E7
9.714999999999858         3.564376710344451E7
9.717499999999857         3.559803223762582E7
9.719999999999857         3.555197027886627E7
9.722499999999856         3.550559738494182E7
9.724999999999856         3.545892970720682E7
9.727499999999855         3.541198338766065E7
9.729999999999855         3.536477455620442E7
9.732499999999852         3.5317319326498285E7
9.734999999999852         3.52696337935907E7
9.737499999999851         3.5221734029942594E7
9.739999999999851         3.517363608309367E7
9.74249999999985          3.512535597184011E7
9.74499999999985          3.507690968316884E7
9.74749999999985          3.5028313169366814E7
9.749999999999849         3.4979582344867006E7
9.752499999999849         3.493073308287691E7
9.754999999999848         3.488178121275373E7
9.757499999999848         3.4832742516339965E7
9.759999999999847         3.478363272572425E7
9.762499999999847         3.473446751931662E7
9.764999999999846         3.4685262519546226E7
9.767499999999846         3.463603328943612E7
9.769999999999845         3.458679532991027E7
9.772499999999845         3.45375640762292E7
9.774999999999844         3.448835489574138E7
9.777499999999844         3.443918308411589E7
9.779999999999843         3.439006386287711E7
9.782499999999843         3.4341012375626214E7
9.784999999999842         3.429204368573359E7
9.787499999999843         3.42431727723635E7
9.789999999999843         3.4194414527529284E7
9.792499999999842         3.414578375266935E7
9.794999999999842         3.409729515561154E7
9.797499999999841         3.404896334570217E7
9.79999999999984          3.400080283325052E7
9.80249999999984          3.395282801388362E7
9.80499999999984          3.390505314069109E7
9.80749999999984          3.385749236131556E7
9.809999999999839         3.381015972516365E7
9.812499999999838         3.3763069176974E7
9.814999999999838         3.37162345532662E7
9.817499999999837         3.3669669578116834E7
9.819999999999837         3.362338786002008E7
9.822499999999836         3.3577402888449E7
9.824999999999836         3.3531728030509096E7
9.827499999999835         3.3486376527956102E7
9.829999999999835         3.344136149445241E7
9.832499999999834         3.339669591231416E7
9.834999999999834         3.335239263039375E7
9.837499999999833         3.3308464360672653E7
9.839999999999833         3.326492367643838E7
9.842499999999832         3.3221783009700563E7
9.844999999999832         3.31790546479857E7
9.847499999999831         3.313675073328095E7
9.849999999999831         3.3094883258657865E7
9.85249999999983          3.305346406668482E7
9.85499999999983          3.3012504846955918E7
9.85749999999983          3.297201713385036E7
9.859999999999829         3.293201230500312E7
9.862499999999828         3.2892501578624923E7
9.864999999999828         3.2853496011593647E7
9.867499999999827         3.28150064980084E7
9.869999999999827         3.2777043766563125E7
9.872499999999826         3.273961837907195E7
9.874999999999826         3.2702740728471227E7
9.877499999999825         3.266642103703321E7
9.879999999999825         3.26306693545426E7
9.882499999999824         3.2595495556522872E7
9.884999999999824         3.2560909342523307E7
9.887499999999823         3.252692023433972E7
9.889999999999823         3.2493537574771218E7
9.892499999999822         3.2460770525097378E7
9.894999999999822         3.242862806467161E7
9.897499999999821         3.2397118988195606E7
9.899999999999821         3.2366251905064102E7
9.90249999999982          3.233603523734747E7
9.90499999999982          3.2306477218727715E7
9.90749999999982          3.2277585892589305E7
9.909999999999817         3.2249369111084312E7
9.912499999999817         3.2221834533523858E7
9.914999999999816         3.219498962515885E7
9.917499999999816         3.2168841655745115E7
9.919999999999815         3.2143397698467113E7
9.922499999999815         3.2118664628673926E7
9.924999999999814         3.20946491225198E7
9.927499999999814         3.2071357656106006E7
9.929999999999813         3.2048796504130997E7
9.932499999999813         3.2026971738848727E7
9.934999999999812         3.200588922910472E7
9.937499999999812         3.198555463927844E7
9.939999999999811         3.1965973428267818E7
9.94249999999981          3.1947150848609135E7
9.94499999999981          3.192909194543375E7
9.94749999999981          3.191180155590549E7
9.94999999999981          3.189528430785258E7
9.952499999999809         3.1879544619528875E7
9.954999999999808         3.186458669844332E7
9.957499999999808         3.1850414540756583E7
9.959999999999807         3.1837031930567898E7
9.962499999999807         3.1824442439238794E7
9.964999999999808         3.1812649424696855E7
9.967499999999808         3.1801656030918814E7
9.969999999999807         3.1791465187275823E7
9.972499999999807         3.178207960801425E7
9.974999999999806         3.177350179180443E7
9.977499999999806         3.176573402119796E7
9.979999999999805         3.1758778362297192E7
9.982499999999805         3.1752636664309427E7
9.984999999999804         3.1747310559275977E7
9.987499999999804         3.174280146178735E7
9.989999999999803         3.173911056877053E7
9.992499999999803         3.1736238868151452E7
9.994999999999802         3.1734187100818366E7
9.997499999999802         3.1732955821997598E7
9.999999999999801         3.1732545357599743E7
10.0024999999998          3.1732955816184316E7
10.0049999999998          3.1734187089182343E7
10.0074999999998          3.1736238850681413E7
10.009999999999799        3.1739110568821907E7
10.012499999999799        3.1742801461840883E7
10.014999999999798        3.1747310559345145E7
10.017499999999798        3.1752636664393146E7
10.019999999999797        3.1758778362382747E7
10.022499999999797        3.176573402131126E7
10.024999999999796        3.177350179191649E7
10.027499999999796        3.178207960814227E7
10.029999999999795        3.179146518740297E7
10.032499999999795        3.1801656031071257E7
10.034999999999794        3.1812649424861073E7
10.037499999999794        3.1824442439403035E7
10.039999999999793        3.183703193074433E7
10.042499999999793        3.185041454095743E7
10.044999999999792        3.1864586698655933E7
10.047499999999792        3.1879544619756572E7
10.049999999999791        3.1895284308066208E7
10.05249999999979         3.191180155612623E7
10.05499999999979         3.1929091945712343E7
10.05749999999979         3.1947150848840833E7
10.059999999999789        3.1965973428540554E7
10.062499999999789        3.1985554639564805E7
10.064999999999788        3.200588922940474E7
10.067499999999788        3.202697173915782E7
10.069999999999787        3.204879650441766E7
10.072499999999787        3.207135765643023E7
10.074999999999786        3.2094649122860387E7
10.077499999999786        3.211866462902051E7
10.079999999999785        3.214339769881659E7
10.082499999999785        3.2168841656100024E7
10.084999999999784        3.2194989625512667E7
10.087499999999782        3.2221834533905946E7
10.089999999999781        3.224936911147108E7
10.09249999999978         3.2277585892996326E7
10.09499999999978         3.2306477219106622E7
10.09749999999978         3.233603523781618E7
10.09999999999978         3.236625190547993E7
10.102499999999779        3.239711898865329E7
10.104999999999778        3.242862806505437E7
10.107499999999778        3.2460770525580704E7
10.109999999999777        3.249353757521323E7
10.112499999999777        3.252692023486451E7
10.114999999999776        3.2560909342985164E7
10.117499999999776        3.2595495556994755E7
10.119999999999775        3.263066935505294E7
10.122499999999775        3.266642103753315E7
10.124999999999774        3.2702740729015097E7
10.127499999999774        3.2739618379583374E7
10.129999999999773        3.2777043767084375E7
10.132499999999773        3.2815006498526067E7
10.134999999999772        3.285349601219403E7
10.137499999999772        3.2892501579152778E7
10.139999999999771        3.2932012305530768E7
10.142499999999771        3.2972017134454623E7
10.144999999999772        3.301250484751202E7
10.147499999999772        3.305346406726016E7
10.149999999999771        3.309488325926292E7
10.15249999999977         3.313675073389595E7
10.15499999999977         3.3179054648553587E7
10.15749999999977         3.3221783010261517E7
10.15999999999977         3.3264923677152697E7
10.162499999999769        3.3308464361229412E7
10.164999999999768        3.3352392630997457E7
10.167499999999768        3.3396695912965983E7
10.169999999999767        3.344136149507948E7
10.172499999999767        3.3486376528632708E7
10.174999999999766        3.3531728031107783E7
10.177499999999766        3.357740288913278E7
10.179999999999765        3.36233878607012E7
10.182499999999765        3.3669669578728825E7
10.184999999999764        3.371623455389841E7
10.187499999999764        3.3763069177689016E7
10.189999999999763        3.381015972577481E7
10.192499999999763        3.385749236198549E7
10.194999999999762        3.390505314141461E7
10.197499999999762        3.395282801449227E7
10.199999999999761        3.40008028339327E7
10.20249999999976         3.4048963346425936E7
10.20499999999976         3.4097295156222776E7
10.20749999999976         3.414578375341728E7
10.20999999999976         3.419441452812784E7
10.212499999999759        3.424317277301754E7
10.214999999999758        3.429204368643732E7
10.217499999999758        3.434101237633085E7
10.219999999999757        3.439006386354649E7
10.222499999999757        3.4439183084915794E7
10.224999999999756        3.448835489644023E7
10.227499999999756        3.453756407690627E7
10.229999999999755        3.458679533051257E7
10.232499999999755        3.4636033290157504E7
10.234999999999754        3.468526252019936E7
10.237499999999754        3.473446752011432E7
10.239999999999753        3.478363272632922E7
10.242499999999753        3.483274251703696E7
10.244999999999752        3.488178121344966E7
10.247499999999752        3.493073308361163E7
10.249999999999751        3.497958234558474E7
10.25249999999975         3.502831317003508E7
10.25499999999975         3.507690968382722E7
10.25749999999975         3.5125355972521484E7
10.25999999999975         3.517363608379793E7
10.262499999999749        3.522173403067839E7
10.264999999999747        3.526963379414019E7
10.267499999999746        3.531731932717998E7
10.269999999999746        3.536477455686658E7
10.272499999999745        3.541198338833761E7
10.274999999999745        3.54589297078207E7
10.277499999999744        3.5505597385569915E7
10.279999999999744        3.5551970279587574E7
10.282499999999743        3.559803223819426E7
10.284999999999743        3.56437671041607E7
10.287499999999742        3.5689158717164055E7
10.289999999999742        3.5734190917403E7
10.292499999999741        3.577884754926652E7
10.29499999999974         3.58231124637483E7
10.29749999999974         3.586696952231167E7
10.29999999999974         3.591040260068223E7
10.302499999999739        3.5953395590837196E7
10.304999999999739        3.599593240533117E7
10.307499999999738        3.603799698060838E7
10.309999999999738        3.607957327931954E7
10.312499999999737        3.612064529488969E7
10.314999999999737        3.616119705354928E7
10.317499999999736        3.620121261922923E7
10.319999999999736        3.624067609451737E7
10.322499999999737        3.627957162662001E7
10.324999999999736        3.6317883407886505E7
10.327499999999736        3.635559568139157E7
10.329999999999735        3.639269274278511E7
10.332499999999735        3.642915894371224E7
10.334999999999734        3.646497869581807E7
10.337499999999734        3.6500136472923756E7
10.339999999999733        3.6534616815084085E7
10.342499999999733        3.6568404331389785E7
10.344999999999732        3.660148370340639E7
10.347499999999732        3.663383968899663E7
10.349999999999731        3.666545712439962E7
10.352499999999731        3.669632092888553E7
10.35499999999973         3.672641610812278E7
10.35749999999973         3.675572775652087E7
10.35999999999973         3.678424106299265E7
10.362499999999729        3.6811941312276065E7
10.364999999999728        3.6838813891563155E7
10.367499999999728        3.686484429211167E7
10.369999999999727        3.689001811566673E7
10.372499999999727        3.6914321077699184E7
10.374999999999726        3.693773901358375E7
10.377499999999726        3.696025788273736E7
10.379999999999725        3.698186377503811E7
10.382499999999725        3.7002542917348534E7
10.384999999999724        3.7022281679772995E7
10.387499999999724        3.704106658361848E7
10.389999999999723        3.7058884309230894E7
10.392499999999723        3.7075721706114106E7
10.394999999999722        3.709156580169001E7
10.397499999999722        3.710640381395264E7
10.399999999999721        3.712022316650419E7
10.402499999999721        3.713301149144638E7
10.40499999999972         3.714475653710429E7
10.40749999999972         3.715544610316509E7
10.40999999999972         3.716506806602777E7
10.412499999999719        3.7173610402947605E7
10.414999999999718        3.718106121011695E7
10.417499999999718        3.71874087212553E7
10.419999999999717        3.719264131929538E7
10.422499999999717        3.719674754870579E7
10.424999999999716        3.719971612433168E7
10.427499999999716        3.720153594142985E7
10.429999999999715        3.720219607938351E7
10.432499999999715        3.720168580974343E7
10.434999999999715        3.719999459932203E7
10.437499999999714        3.719711211554696E7
10.439999999999714        3.719302822861786E7
10.442499999999711        3.7187733014066815E7
10.44499999999971         3.7181216757256225E7
10.44749999999971         3.71734699525882E7
10.44999999999971         3.71644833078434E7
10.45249999999971         3.715424774421364E7
10.454999999999709        3.7142754398365445E7
10.457499999999706        3.7129994624546036E7
10.459999999999708        3.7115959994991116E7
10.462499999999709        3.710064230151893E7
10.464999999999707        3.70840335565793E7
10.467499999999704        3.706612599560045E7
10.469999999999706        3.704691207658475E7
10.472499999999707        3.7026384483298436E7
10.474999999999705        3.7004536124241866E7
10.477499999999702        3.6981360135666214E7
10.479999999999704        3.695684988310287E7
10.482499999999705        3.693099896078562E7
10.484999999999703        3.690380119450857E7
10.487499999999702        3.687525064251867E7
10.489999999999702        3.68453415968705E7
10.492499999999703        3.681406858390841E7
10.4949999999997          3.678142636664784E7
10.4974999999997          3.67474099455592E7
10.499999999999702        3.6712014559582144E7
10.502499999999701        3.6675235687368885E7
10.5049999999997          3.6637069048563614E7
10.507499999999698        3.659751060506649E7
10.5099999999997          3.6556556561957486E7
10.512499999999699        3.651420336824155E7
10.514999999999699        3.6470447718390204E7
10.517499999999696        3.642528655298041E7
10.519999999999698        3.6378717059830174E7
10.522499999999699        3.633073667476991E7
10.524999999999697        3.6281343082786545E7
10.527499999999694        3.623053421790621E7
10.529999999999696        3.6178308265957266E7
10.532499999999697        3.61246636634178E7
10.534999999999695        3.6069599099305026E7
10.537499999999692        3.601311351599409E7
10.539999999999694        3.59552061098192E7
10.542499999999695        3.5895876332431555E7
10.544999999999693        3.583512389091489E7
10.54749999999969         3.577294874990933E7
10.549999999999692        3.570935113267207E7
10.552499999999693        3.564433152191834E7
10.55499999999969         3.5577890661709815E7
10.557499999999688        3.551002955861451E7
10.55999999999969         3.544074948589584E7
10.562499999999691        3.537005198253928E7
10.564999999999689        3.5297938858236045E7
10.567499999999686        3.522441219651307E7
10.569999999999688        3.514947435657851E7
10.572499999999689        3.5073127979643926E7
10.574999999999687        3.499537599143539E7
10.577499999999684        3.491622160924988E7
10.579999999999686        3.483566834527575E7
10.582499999999687        3.475372002863552E7
10.584999999999685        3.467038078244437E7
10.587499999999682        3.458565505975965E7
10.589999999999684        3.449954762413212E7
10.592499999999685        3.441206363802709E7
10.594999999999683        3.432320857137756E7
10.59749999999968         3.423298827831645E7
10.599999999999682        3.414140908891487E7
10.602499999999683        3.404847731176008E7
10.60499999999968         3.3954197846468925E7
10.607499999999677        3.3858575747678906E7
10.60999999999968         3.376161670620945E7
10.612499999999681        3.366332690038917E7
10.614999999999679        3.356371295787175E7
10.617499999999675        3.3462781920457833E7
10.619999999999676        3.3360541215331793E7
10.622499999999679        3.325699862982128E7
10.624999999999675        3.315216229174868E7
10.627499999999673        3.3046040652898464E7
10.629999999999674        3.2938642473946787E7
10.632499999999677        3.2829976815324277E7
10.634999999999673        3.2720053025808927E7
10.63749999999967         3.2608880735824954E7
10.639999999999672        3.2496469851854183E7
10.642499999999673        3.2382830549009055E7
10.644999999999671        3.226797326611948E7
10.647499999999669        3.2151908702572256E7
10.64999999999967         3.2034647811468028E7
10.652499999999671        3.1916201794696122E7
10.654999999999669        3.179658209669235E7
10.657499999999667        3.1675800398727946E7
10.659999999999668        3.1553868611412697E7
10.66249999999967         3.143079886642041E7
10.664999999999667        3.1306603512118906E7
10.667499999999666        3.1181295110657744E7
10.669999999999666        3.1054886444646183E7
10.672499999999667        3.092739052668853E7
10.674999999999665        3.0798820361394968E7
10.677499999999664        3.0669191119217403E7
10.679999999999666        3.0538627695659235E7
10.682499999999665        3.040761497946596E7
10.684999999999665        3.027664935728839E7
10.687499999999662        3.0145948627006344E7
10.689999999999664        3.0015608064347953E7
10.692499999999665        2.9885679188387297E7
10.694999999999663        2.9756193247962847E7
10.69749999999966         2.962717064299386E7
10.699999999999662        2.9498625371121004E7
10.702499999999663        2.9370567362376083E7
10.70499999999966         2.924300381594667E7
10.707499999999659        2.9115940011702992E7
10.70999999999966         2.898937983312637E7
10.712499999999661        2.886332611836959E7
10.714999999999659        2.8737780901623495E7
10.717499999999657        2.8612745589781143E7
10.719999999999658        2.8488221087472975E7
10.722499999999659        2.836420789491059E7
10.724999999999657        2.8240706180261727E7
10.727499999999655        2.8117715837158915E7
10.729999999999656        2.799523652982767E7
10.732499999999657        2.7873267727327157E7
10.734999999999655        2.7751808735740628E7
10.737499999999653        2.7630858719147325E7
10.739999999999654        2.751041672103996E7
10.742499999999655        2.7390481679527473E7
10.744999999999653        2.7271052441616204E7
10.74749999999965         2.7152127775200523E7
10.749999999999652        2.7033706378204748E7
10.752499999999653        2.69157868871013E7
10.75499999999965         2.679836790214841E7
10.757499999999649        2.6681447906749256E7
10.75999999999965         2.6565025459064975E7
10.762499999999651        2.6449098956615698E7
10.764999999999649        2.6333666862933576E7
10.767499999999647        2.621872755728829E7
10.769999999999648        2.610427941592385E7
10.77249999999965         2.5990320754697878E7
10.774999999999647        2.587684993099296E7
10.777499999999645        2.576386522502772E7
10.779999999999646        2.565136492723415E7
10.782499999999647        2.553934732788954E7
10.784999999999645        2.5427810670656156E7
10.78749999999964         2.531675321066844E7
10.789999999999644        2.520617318651034E7
10.792499999999645        2.509606882863365E7
10.794999999999643        2.498643835730222E7
10.797499999999639        2.487727999377666E7
10.79999999999964         2.4768591941495925E7
10.802499999999643        2.46603724071103E7
10.80499999999964         2.4552619594994567E7
10.807499999999637        2.444533170674987E7
10.809999999999638        2.433850694208408E7
10.81249999999964         2.4232143498553827E7
10.814999999999637        2.4126239571309164E7
10.817499999999635        2.4020793356032327E7
10.819999999999636        2.39158030489878E7
10.822499999999637        2.381126684026008E7
10.824999999999635        2.3707182929380503E7
10.827499999999633        2.360354951162187E7
10.829999999999634        2.350036478385848E7
10.832499999999635        2.3397626945472367E7
10.834999999999633        2.3295334197198372E7
10.83749999999963         2.3193484741847478E7
10.839999999999632        2.309207678536052E7
10.842499999999633        2.299110853556758E7
10.844999999999631        2.289057820306934E7
10.84749999999963         2.2790484005656462E7
10.84999999999963         2.2690824150909625E7
10.852499999999631        2.259159686954703E7
10.85499999999963         2.2492800382709593E7
10.857499999999629        2.2394432922959365E7
10.85999999999963         2.2296492710720405E7
10.86249999999963         2.2198977992932897E7
10.864999999999629        2.2101887005847134E7
10.867499999999627        2.2005217993641645E7
10.869999999999628        2.1908969205931675E7
10.87249999999963         2.1813138899717428E7
10.874999999999627        2.1717725320346706E7
10.877499999999625        2.162272674910043E7
10.879999999999626        2.1528141436401837E7
10.882499999999627        2.143396767281346E7
10.884999999999625        2.1340203718487114E7
10.887499999999623        2.12468478708822E7
10.889999999999624        2.115389841925638E7
10.892499999999625        2.1061353643818658E7
10.894999999999623        2.09692118581868E7
10.89749999999962         2.087747136881051E7
10.899999999999622        2.0786130471812196E7
10.902499999999623        2.0695187498281702E7
10.904999999999621        2.0604640770372815E7
10.907499999999619        2.051448860624464E7
10.90999999999962         2.042472934376219E7
10.912499999999621        2.0335361316957325E7
10.914999999999619        2.0246382880562626E7
10.917499999999617        2.015779237917582E7
10.919999999999618        2.0069588173774876E7
10.92249999999962         1.9981768611447964E7
10.924999999999617        1.9894332073656783E7
10.927499999999615        1.980727692912874E7
10.929999999999616        1.972060155629085E7
10.932499999999617        1.9634304339537855E7
10.934999999999615        1.954838366952712E7
10.937499999999613        1.9462837941994093E7
10.939999999999614        1.9377665559682116E7
10.942499999999615        1.9292864929840572E7
10.944999999999613        1.92084344658434E7
10.94749999999961         1.9124372593345206E7
10.949999999999612        1.9040677721687574E7
10.952499999999613        1.895734829795011E7
10.954999999999611        1.8874382753412917E7
10.957499999999609        1.8791779532325048E7
10.95999999999961         1.870953708303751E7
10.962499999999611        1.8627653860207416E7
10.964999999999609        1.8546128330174807E7
10.967499999999605        1.846495894356531E7
10.969999999999608        1.838414418896264E7
10.97249999999961         1.8303682544208642E7
10.974999999999605        1.822357247865071E7
10.977499999999603        1.814381250260654E7
10.979999999999604        1.806440109181179E7
10.982499999999607        1.798533676890842E7
10.984999999999603        1.7906618020713046E7
10.987499999999601        1.7828243376593247E7
10.989999999999602        1.7750211351070598E7
10.992499999999604        1.7672520469369456E7
10.994999999999601        1.759516926275871E7
10.997499999999599        1.751815627392286E7
11                        1.7441480030331813E7
11                        1.7441481601597823E7
11.00219512195122         1.7374431498262137E7
11.004820443681819        1.729457793223168E7
11.00787596519181         1.7202100783790015E7
11.011361686481187        1.709720662404942E7
11.015277607549942        1.6980128883339424E7
11.019623728398084        1.6851126995235696E7
11.024400049025616        1.6710485448424796E7
11.029606569432534        1.655851275172844E7
11.03524328961882         1.6395540316873726E7
11.041310209584505        1.6221921263911944E7
11.047807329329576        1.603802915627508E7
11.05473464885403         1.584425667061755E7
11.062092168157864        1.5641014209085088E7
11.069879887241086        1.5428728458933178E7
11.078097806103688        1.520784090900736E7
11.08674592474568         1.4978806327808827E7
11.095824243167055        1.4742091212130032E7
11.105332761367812        1.4498172212936632E7
11.115271479347957        1.4247534546006076E7
11.12564039710749         1.3990670394707968E7
11.136439514646401        1.3728077313003961E7
11.147668831964703        1.3460256634551E7
11.159328349062381        1.3187711896429028E7
11.17141806593945         1.2910947283603907E7
11.183937982595905        1.2630466100858076E7
11.196888099031748        1.2346769279006243E7
11.210268415246967        1.2060353921168726E7
11.224078931241571        1.1771711895024396E7
11.238319647015565        1.148132847596192E7
11.252990562568943        1.1189681047185715E7
11.268091677901705        1.0897237860074623E7
11.283622993013847        1.0604456860196572E7
11.299584507905378        1.0311784581650235E7
11.3159762225763          1.0019655113692436E7
11.332798137026602        9728489.142020168
11.350050251256281        9438693.06718733
11.367732565265353        9150658.201962065
11.385845079053803        8864760.04890238
11.404387792621645        8581357.659156293
11.423360705968872        8300793.072930984
11.442763819095473        8023390.841258332
11.46259713200147         7749457.629217358
11.482860644686848        7479281.899216191
11.50355435715161         7213133.673297784
11.524678269395759        6951264.372922694
11.546232381419292        6693906.73401164
11.56821669322221         6441274.79512691
11.590631204804515        6193563.956039112
11.613475916166196        5950951.103926673
11.636750827307267        5713594.803953427
11.660455938227727        5481635.550945566
11.684591248927564        5255196.078481808
11.709156759406792        5034381.7219206635
11.7341524696654          4819280.8313545175
11.759578379703393        4609965.23055243
11.785434489520773        4406490.717940402
11.811720799117538        4208897.605538283
11.83843730849369         4017211.291707432
11.86558401764922         3831442.8638014393
11.89316092658414         3651589.726264523
11.921168035298443        3477636.2507848977
11.949605343792133        3309554.443959031
11.978472852065204        3147304.629053971
12.007770560117663        2990836.1379318484
12.037498467949503        2840088.0095974808
12.067656575560727        2694989.6919690412
12.098244882951338        2555461.7434310163
12.129263390121332        2421416.531224006
12.160712097070714        2292758.923596658
12.192591003799485        2169386.972970307
12.224900110307635        2051192.5876077644
12.257639416595168        1938062.1893776169
12.290808922662086        1829877.355435609
12.324408628508392        1726515.4418655974
12.358438534134082        1627850.1875739915
12.392898639539153        1533752.2967841844
12.427788944723615        1444089.9858654747
12.463109449687458        1358729.5842608754
12.498860154430686        1277535.9156472695
12.535041058953304        1200372.9134006614
12.5716521632553          1127104.0149357796
12.608693467336682        1057592.60735107
12.646164971197448        991702.4331968671
12.684066674837602        929297.9692426117
12.722398578257136        870244.778259365
12.761160681456058        814409.8340395568
12.800352984434364        761661.8199014543
12.839975487192056        711871.401153337
12.880028189729135        664911.4720174354
12.920511092045592        620657.3776333553
12.961424194141436        578987.1118803287
13.002767496016668        539781.4917755236
13.04454099767128         502924.3093199321
13.086744699105276        468302.4617099499
13.129378600318663        435806.0608397962
13.172442701311434        405328.52314236003
13.215937002083583        376766.6407468733
13.259861502635124        350020.63503589865
13.30421620296605         324994.1936435161
13.349001103076354        301594.49197880924
13.394216202966044        279732.2003249794
13.439861502635125        259321.47760371235
13.485937002083586        240279.95282022664
13.532442701311432        222528.6952525677
13.579378600318663        205992.17437810707
13.626744699105279        190598.21052112587
13.67454099767128         176277.91718467028
13.722767496016663        162965.63598319978
13.77142419414144         150598.86504868278
13.82051109204559         139118.18177875062
13.870028189729132        128467.16070760667
13.919975487192055        118592.28728936063
13.970352984434363        109442.86828516945
14.021160681456058        100970.93946699554
14.07239857825714         93131.17124117217
14.124066674837604        85880.77280273911
14.176164971197453        79179.39536081656
14.228693467336681        72989.03493753259
14.2816521632553          67273.9352094343
14.335041058953308        62000.49080839304
14.388860154430686        57137.15146506889
14.44310944968746         52654.3273403958
14.49778894472362         48524.29584458322
14.55289863953916         44721.110224649965
14.608438534134088        41220.510145879074
14.664408628508399        37999.834482120554
14.72080892266209         35037.93648243975
14.777639416595171        32315.10146098603
14.834900110307638        29812.967133112787
14.892591003799485        27514.446687575408
14.950712097070719        25403.654667429328
15.009263390121335        23465.835711990843
15.068244882951342        21687.296185128405
15.12765657556073         20055.338710868502
15.187498467949503        18558.199602611654
15.247770560117662        17184.98918015293
15.3084728520652          15925.634932031158
15.369605343792127        14770.827492179054
15.431168035298441        13711.969369813656
15.493160926584135        12741.126378369478
15.555584017649213        11850.981692118788
15.618437308493684        11034.79245572201
15.681720799117533        10286.348870806947
15.745434489520775        9599.935670164501
15.80957837970339         8970.295898751603
15.8741524696654          8392.583733222664
15.939156759406787        7862.39847219498
16.004591248927554        7375.622943262579
16.070455938227724        6928.527337938362
16.13675082730726         6517.668283855159
16.2034759161662          6139.914556660528
16.270631204804513        5792.367849970521
16.338216693222208        5472.387049177312
16.406232381419283        5177.525556189039
16.47467826939576         4905.579574981686
16.543554357151606        4654.504904155742
16.612860644686844        4422.434615556436
16.68259713200147         4207.661894383806
16.752763819095478        4008.607730175215
16.823360705968867        3823.8469496838657
16.894387792621643        3652.0588746003964
16.965845079053803        3492.038473588176
17.03773256526535         3342.673841686801
17.11005025125628         3202.9506688760935
17.182798137026598        3071.941410509033
17.255976222576294        2948.7902659598276
17.329584507905377        2832.714549969159
17.403622993013848        2722.9973738314357
17.4780916779017          2618.9830067298344
17.552990562568944        2520.0729669601865
17.62831964701556         2425.722854342237
17.704078931241572        2335.439946148573
17.780268415246965        2248.7815924694137
17.85688809903174         2165.354462934397
17.933937982595907        2084.8147145105027
18.01141806593945         2006.8691707209496
18.089328349062384        1931.277628277092
18.1676688319647          1857.8564339777058
18.246439514646404        1786.4835107716838
18.325640397107485        1717.1050499123885
18.40527147934796         1649.7441345158106
18.485332761367815        1584.51161579789
18.565824243167057        1521.619629088997
18.646745924745677        1461.3925075722666
18.72809780610369         1404.3156235319293
18.809879887241078        1351.002925340427
18.892092168157866        1302.2746572566894
18.974734648854024        1259.1998149017732
19.05780732932957         1223.107076664052
19.141310209584507        1195.6209667978862
19.225243289618824        1178.7683000235668
19.309606569432525        1175.07453515978
19.394400049025617        1187.568414981814
19.479623728398085        1219.9501773285053
19.565277607549937        1276.7048702524721
19.651361686481184        1363.2556795482976
19.73787596519181         1486.1474875982724
19.824820443681823        1653.266653681725
19.91219512195122         1874.1042117104237
19.999999999999996        2160.1474988378804


==> Figures/pcp_1d/squared/1d_wtheta.txt <==
0                         2033359.113755929
0.08780487804878047       2034247.0119217767
0.17517955631817597       2035067.9975366606
0.26212403480818747       2035828.9526748701
0.348638313518814         2036534.9409498773
0.43472239245005534       2037189.9486349665
0.5203762716019118        2037799.2755159163
0.605599950974384         2038366.0582984854
0.6903934305674715        2038894.799533422
0.7747567103811741        2039388.17035252
0.8586897904154923        2039850.0103600577
0.9421926706704258        2040282.74419225
1.025265351145974         2040689.2386287474
1.1079078318421378        2041071.8785919286
1.1901201127589174        2041433.3584588664
1.2719021938963115        2041775.480160921
1.3532540752543205        2042100.386580471
1.434175756832946         2042409.9661630034
1.5146672386321867        2042705.9876776799
1.594728520652042         2042990.1116664426
1.6743596028925116        2043263.822697198
1.7535604853535984        2043528.8333848186
1.8323311680352996        2043786.3049687971
1.910671650937616         2044037.6445276104
1.9885819340605473        2044284.1183781219
2.0660620174040942        2044526.938248284
2.1431119009682567        2044767.2678798768
2.219731584753033         2045006.2293497864
2.2959210687584264        2045244.9087493382
2.371680352984435         2045484.3616372228
2.447009437431057         2045725.5604698544
2.5219083220982967        2045969.686615899
2.59637700698615          2046217.5601226236
2.67041549209462          2046470.218291359
2.7440237774237035        2046728.6323359893
2.8172018629734037        2046993.768226192
2.889949748743719         2047266.5327832806
2.9622674347346485        2047548.0640540433
3.034154920946194         2047839.1007826505
3.1056122073783547        2048140.8544497946
3.176639294031131         2048454.1354829518
3.2472361809045225        2048780.0024806457
3.3174028679985295        2049119.4063466187
3.3871393553131512        2049473.569588812
3.456445642848388         2049843.3524877848
3.525321730604239         2050229.8227075299
3.5937676185807086        2050634.2818953262
3.6617833067777914        2051057.6460247186
3.729368795195489         2051501.0579406833
3.7965240838338037        2051965.9189727607
3.863249172692733         2052453.214357528
3.9295440617722774        2052964.1782164036
3.9954087510724365        2053500.3299734462
4.060843240593211         2054062.7360444528
4.1258475303346005        2054652.825580127
4.190421620296608         2055271.8927617087
4.254565510479226         2055921.63966678
4.318279200882462         2056603.2575382765
4.381562691506312         2057318.3480635413
4.444415982350778         2058068.4647156452
4.50683907341586          2058855.2058484682
4.56883196470156          2059680.1054658946
4.6303946562078675        2060545.0728581226
4.691527147934797         2061451.8579687553
4.752229439882338         2062402.01922454
4.812501532050497         2063397.5100233362
4.872343424439269         2064440.2214198501
4.931755117048657         2065531.965089645
4.990736609878664         2066675.1318703517
5.04928790292928          2067871.2387018139
5.107408996200517         2069122.7963600091
5.165099889692365         2070431.8303929986
5.2223605834048294        2071800.5579735083
5.2791910773379085        2073231.2532114084
5.335591371491605         2074726.2480868525
5.391561465865916         2076288.0953911296
5.447101360460842         2077918.9233805316
5.5022110552763825        2079621.3993541687
5.556890550312539         2081398.0922598147
5.611139845569312         2083251.6315394645
5.664958941046697         2085184.7077530965
5.718347836744697         2087200.072899463
5.771306532663319         2089300.5408437185
5.82383502880255          2091488.9877447463
5.875933325162399         2093768.1524655065
5.92760142174286          2096141.4319557564
5.978839318543941         2098611.903230159
6.029647015565634         2101182.070179926
6.0800245128079435        2103855.748366517
6.129971810270868         2106636.2054273193
6.179488907954408         2109526.323372319
6.228575805858563         2112529.4728613487
6.277232503983331         2115649.786161515
6.325459002328719         2118889.851678027
6.373255300894719         2122253.9414868657
6.420621399681336         2125745.4614041406
6.467557298688567         2129368.1130127036
6.514062997916412         2133125.913850658
6.560138497364875         2137022.1921837856
6.60578379703395          2141061.0878441036
6.650998896923644         2145246.5552030355
6.69578379703395          2149582.344504717
6.740138497364875         2154073.063363469
6.784062997916411         2158722.861469424
6.827557298688567         2163535.1213146076
6.870621399681333         2168514.9216279024
6.913255300894718         2173666.310041573
6.955459002328718         2178993.665006377
6.997232503983332         2184501.7101582224
7.038575805858563         2190194.076661613
7.079488907954407         2196076.174402405
7.119971810270865         2202152.3188531017
7.160024512807942         2208427.164960998
7.199647015565633         2214905.4191904315
7.238839318543939         2221591.837302109
7.27760142174286          2228491.222155632
7.315933325162395         2235608.7249769666
7.353835028802551         2242948.632988604
7.391306532663318         2250515.8747859593
7.428347836744698         2258316.332561184
7.464958941046698         2266353.7911946783
7.50113984556931          2274634.5043600583
7.53689055031254          2283162.313602627
7.572211055276383         2291943.5203140383
7.607101360460837         2300982.0106466943
7.641561465865914         2310283.8096804935
7.675591371491605         2319854.034854135
7.70919107733791          2329697.2080398984
7.74236058340483          2339818.452421551
7.775099889692365         2350223.4642527457
7.807408996200514         2360917.030185572
7.8392879029292795        2371904.486279496
7.870736609878661         2383190.2723513935
7.901755117048659         2394779.3658807445
7.93234342443927          2406677.4911685125
7.962501532050499         2418888.6505346107
7.99222943988234          2431417.8571449714
8.021527147934798         2444269.5005008895
8.05039465620787          2457448.836204369
8.078831964701557         2470959.2719685114
8.106839073415856         2484805.9675931525
8.13441598235078          2498992.2779044746
8.161562691506312         2513522.276912264
8.188279200882462         2528399.4013210675
8.214565510479224         2543627.404923933
8.240421620296607         2559209.32759809
8.265847530334602         2575147.6242474797
8.290843240593212         2591444.777915673
8.31540875107244          2608103.1952840863
8.339544061772278         2625124.067798473
8.363249172692734         2642508.91592755
8.386524083833802         2660258.1593343667
8.409368795195489         2678371.9821872334
8.43178330677779          2696849.866846502
8.453767618580708         2715690.6339805364
8.475321730604243         2734892.3846813594
8.49644564284839          2754452.4256758774
8.51713935531315          2774367.3551305234
8.53740286799853          2794632.234957052
8.557236180904525         2815242.256243665
8.576639294031132         2836189.997143433
8.595612207378354         2857468.3993065613
8.614154920946193         2879068.595491159
8.632267434734649         2900979.5054673566
8.649949748743717         2923189.6248453325
8.667201862973403         2945685.5771071333
8.684023777423704         2968452.3214164814
8.700415492094614         2991473.04647591
8.71637700698615          3014729.0617122506
8.731908322098297         3038199.6850256473
8.747009437431057         3061862.130534082
8.761680352984436         3085691.3982952344
8.775921068758425         3109660.169965823
8.789731584753033         3133738.7142680734
8.803111900968258         3157894.809980034
8.816062017404091         3182093.592423124
8.828581934060544         3206297.485847448
8.840671650937615         3230466.243390918
8.8523311680353           3254556.8584031565
8.863560485353597         3278523.532728792
8.87435960289251          3302317.676425362
8.88472852065204          3325887.9340155767
8.894667238632183         3349180.238815146
8.904175756832945         3372137.9000073066
8.913254075254319         3394701.7292650407
8.921902193896312         3416810.213976521
8.930120112758916         3438399.7429598738
8.937907831842136         3459404.8903183932
8.945265351145972         3479758.760558037
8.952192670670424         3499393.393075097
8.958689790415491         3518240.224856293
8.964756710381174         3536230.6029567034
8.970393430567473         3553296.338339189
8.975599950974383         3569370.291852696
8.980376271601912         3584386.981597239
8.984722392450053         3598283.202972278
8.988638313518816         3610998.6559640635
8.992124034808187         3622476.5720109474
8.995179556318176         3632664.336478984
8.997804878048779         3641514.103343767
9                         3648982.3969715107
9                         3648980.6172173605
9.002500000000001         3657563.5115388436
9.004999999999999         3666231.356474467
9.007499999999997         3674985.2863079426
9.009999999999998         3683826.504888605
9.0125                    3692756.3099148357
9.014999999999997         3701776.0803851765
9.017499999999993         3710887.270428525
9.019999999999996         3720091.4037856925
9.022499999999997         3729390.067589152
9.024999999999993         3738784.9119032407
9.027499999999991         3748277.6442462043
9.029999999999992         3757869.978384478
9.032499999999995         3767563.884719949
9.034999999999991         3777361.0880629467
9.037499999999989         3787263.568868215
9.03999999999999          3797273.314122969
9.042499999999992         3807392.3673030753
9.04499999999999          3817622.7714354815
9.047499999999987         3827966.869098918
9.049999999999988         3838426.7070716335
9.05249999999999          3849004.637933231
9.054999999999987         3859703.022033492
9.057499999999985         3870524.2910043597
9.059999999999986         3881470.952343593
9.062499999999988         3892545.5184458066
9.064999999999985         3903750.875226829
9.067499999999985         3915089.557374281
9.069999999999984         3926564.4791503805
9.072499999999986         3938178.5759152565
9.074999999999985         3949934.793771621
9.077499999999983         3961836.5217002933
9.079999999999984         3973886.7367169517
9.082499999999984         3986088.8646266316
9.084999999999983         3998446.2560009114
9.08749999999998          4010962.658970272
9.089999999999982         4023641.7471479094
9.092499999999983         4036486.986985172
9.094999999999981         4049502.565098245
9.097499999999979         4062692.468132163
9.09999999999998          4076060.552181459
9.102499999999981         4089611.081936744
9.104999999999979         4103348.274770297
9.107499999999977         4117276.4048823416
9.109999999999978         4131399.761892452
9.11249999999998          4145722.6293362207
9.114999999999977         4160249.061046673
9.117499999999975         4174984.635482798
9.119999999999976         4189933.350533899
9.122499999999977         4205100.654639146
9.124999999999975         4220492.316568289
9.127499999999973         4236115.542335375
9.129999999999974         4251976.342602603
9.132499999999975         4268079.3567597605
9.134999999999973         4284432.285608372
9.13749999999997          4301042.2064541895
9.139999999999972         4317917.333514309
9.142499999999973         4335065.040151645
9.144999999999971         4352494.028402662
9.147499999999969         4370214.001039442
9.14999999999997          4388234.016626293
9.152499999999971         4406564.439663861
9.15499999999997          4425214.087641157
9.157499999999967         4444193.983363609
9.159999999999968         4463514.739458451
9.16249999999997          4483186.164609611
9.164999999999967         4503221.052341044
9.167499999999965         4523631.54219466
9.169999999999966         4544430.559314955
9.172499999999967         4565631.648584742
9.174999999999965         4587249.083505917
9.177499999999963         4609297.856571001
9.179999999999964         4631793.753642782
9.182499999999965         4654753.439916586
9.184999999999963         4678194.5249893945
9.18749999999996          4702135.633654231
9.189999999999962         4726596.482589371
9.192499999999963         4751597.962888141
9.194999999999961         4777162.22782366
9.197499999999957         4803312.763567825
9.199999999999958         4830075.384224106
9.202499999999961         4857469.177969204
9.204999999999957         4885515.531119253
9.207499999999955         4914247.173161102
9.209999999999956         4943697.5119477995
9.21249999999996          4973901.960312378
9.214999999999955         5004898.184130736
9.217499999999953         5036726.373485502
9.219999999999954         5069429.541474344
9.222499999999954         5103053.853946387
9.224999999999953         5137648.993202575
9.227499999999953         5173268.572248088
9.229999999999952         5209970.602103759
9.232499999999952         5247818.016227117
9.234999999999951         5286879.2742795115
9.237499999999951         5327229.05035698
9.23999999999995          5368949.031265147
9.24249999999995          5412128.834755056
9.24499999999995          5456867.08172695
9.247499999999949         5503272.648947387
9.24999999999995          5551466.146589669
9.25249999999995          5601581.660311452
9.25499999999995          5653768.828229476
9.257499999999949         5708195.329647029
9.259999999999948         5765049.881402517
9.262499999999948         5824545.88076924
9.264999999999947         5886925.8617571555
9.267499999999947         5952467.005375046
9.269999999999946         6021487.99594463
9.272499999999946         6094357.6442318475
9.274999999999945         6171505.933092544
9.277499999999945         6253438.261215692
9.279999999999944         6340753.600212877
9.282499999999944         6434169.226649746
9.284999999999943         6534553.674327346
9.287499999999943         6642971.742445838
9.289999999999942         6760747.634403445
9.292499999999942         6889555.505836199
9.294999999999941         7031552.790773106
9.29749999999994          7189582.805504535
9.29999999999994          7367494.125258436
9.30249999999994          7570666.6234386815
9.30499999999994          7806924.434249114
9.307499999999939         8088225.305515697
9.309999999999938         8434045.246036924
9.312499999999938         8878877.884835903
9.314999999999937         9491189.152306356
9.317499999999937         1.043202211477872E7
9.319999999999936         1.2177484284952208E7
9.322499999999936         1.5395230251913652E7
9.324999999999935         1.928162864240714E7
9.327499999999935         2.320716771025399E7
9.329999999999934         2.7138731335716557E7
9.332499999999934         3.1076381632949926E7
9.334999999999933         3.50198806955516E7
9.337499999999933         3.896906099541095E7
9.339999999999932         4.2923795756859794E7
9.342499999999932         4.6883965610535935E7
9.344999999999931         5.084944331976172E7
9.34749999999993          5.4820088557745576E7
9.34999999999993          5.879574605276564E7
9.35249999999993          6.277624750475587E7
9.35499999999993          6.676141305325522E7
9.357499999999929         7.075105286857358E7
9.359999999999928         7.474496717960793E7
9.362499999999928         7.874294780788407E7
9.364999999999927         8.274477794946761E7
9.367499999999927         8.67502314423788E7
9.369999999999926         9.075907001352839E7
9.372499999999926         9.477104191403785E7
9.374999999999925         9.878587852348042E7
9.377499999999923         1.0280329023256625E8
9.379999999999923         1.0682295997368357E8
9.382499999999922         1.1084453796551314E8
9.384999999999922         1.148676339852437E8
9.387499999999921         1.188918084878586E8
9.38999999999992          1.229165607659635E8
9.39249999999992          1.2694131781839442E8
9.39499999999992          1.3096541996156678E8
9.39749999999992          1.3498811352656174E8
9.399999999999919         1.3900806641360933E8
9.402499999999918         1.4302785699560237E8
9.404999999999918         1.470503578011E8
9.407499999999917         1.5107466159027606E8
9.409999999999917         1.551003177720821E8
9.412499999999916         1.5912690912731117E8
9.414999999999916         1.6315405308945307E8
9.417499999999915         1.6718139786746922E8
9.419999999999915         1.7120861785184538E8
9.422499999999914         1.752354112215353E8
9.424999999999914         1.7926149695868444E8
9.427499999999913         1.8328661235539523E8
9.429999999999914         1.873105095176037E8
9.432499999999914         1.9133295429126704E8
9.434999999999913         1.9535372432319576E8
9.437499999999913         1.9937260755554366E8
9.439999999999912         2.0338939948461103E8
9.442499999999912         2.074039030232054E8
9.444999999999911         2.1141592728719962E8
9.447499999999911         2.1542528676614612E8
9.44999999999991          2.1943179908535868E8
9.45249999999991          2.2343528551254624E8
9.45499999999991          2.2743557022671515E8
9.457499999999909         2.3143247993856958E8
9.459999999999908         2.3542584197280192E8
9.462499999999908         2.3941548519999707E8
9.464999999999907         2.434012396152153E8
9.467499999999907         2.4738293624388924E8
9.469999999999906         2.5136040541380507E8
9.472499999999906         2.553334779558646E8
9.474999999999905         2.5930198496891886E8
9.477499999999905         2.6326575789441687E8
9.479999999999905         2.67224626888668E8
9.482499999999904         2.711784221807918E8
9.484999999999904         2.751269739371129E8
9.487499999999903         2.7907011242136574E8
9.489999999999903         2.830076664072453E8
9.492499999999902         2.86939464614254E8
9.494999999999902         2.90865335608003E8
9.497499999999901         2.947851079913781E8
9.4999999999999           2.9869860881399727E8
9.5024999999999           3.02605665027048E8
9.5049999999999           3.0650610338029355E8
9.507499999999899         3.1039975059971666E8
9.509999999999899         3.142864317683412E8
9.512499999999898         3.18165971759645E8
9.514999999999898         3.220381951004721E8
9.517499999999897         3.259029261136898E8
9.519999999999897         3.297599872494638E8
9.522499999999896         3.336092004788687E8
9.524999999999896         3.3745038710912067E8
9.527499999999895         3.4128336788152385E8
9.529999999999895         3.4510796126012456E8
9.532499999999894         3.4892398478210104E8
9.534999999999894         3.527312548436992E8
9.537499999999893         3.5652958677487445E8
9.539999999999893         3.603187931200715E8
9.542499999999892         3.6409868499377775E8
9.544999999999892         3.678690718972132E8
9.547499999999891         3.7162976185137814E8
9.54999999999989          3.75380559771667E8
9.55249999999989          3.791212689523244E8
9.554999999999888         3.8285169106945723E8
9.557499999999887         3.8657162655996466E8
9.559999999999887         3.9028087331095713E8
9.562499999999886         3.939792285468795E8
9.564999999999886         3.9766648933708626E8
9.567499999999885         4.0134245359972924E8
9.569999999999885         4.0500691954967767E8
9.572499999999884         4.0865968851393056E8
9.574999999999884         4.123005665552333E8
9.577499999999883         4.159293668148782E8
9.579999999999883         4.195459105415828E8
9.582499999999882         4.231500317987801E8
9.584999999999882         4.2674158131265867E8
9.587499999999881         4.303204314316887E8
9.58999999999988          4.338864802000004E8
9.59249999999988          4.3743965964861166E8
9.59499999999988          4.4097994380148226E8
9.59749999999988          4.4450735816594434E8
9.599999999999879         4.480220025294714E8
9.602499999999878         4.5152397460968643E8
9.604999999999878         4.5501304926791406E8
9.60749999999988          4.5848888828214616E8
9.609999999999879         4.619511998991257E8
9.612499999999878         4.653997155317069E8
9.614999999999878         4.688341868947373E8
9.617499999999877         4.72254383386841E8
9.619999999999877         4.756600892117605E8
9.622499999999876         4.7905110177278244E8
9.624999999999876         4.824272298302344E8
9.627499999999875         4.8578829197921276E8
9.629999999999875         4.89134114742378E8
9.632499999999874         4.9246453184438646E8
9.634999999999874         4.957793831426924E8
9.637499999999873         4.9907851379759014E8
9.639999999999873         5.023617729670676E8
9.642499999999872         5.056290136293441E8
9.644999999999872         5.088800919927424E8
9.647499999999871         5.121148670843829E8
9.64999999999987          5.153331998133112E8
9.65249999999987          5.185349531225069E8
9.65499999999987          5.2171999168376875E8
9.65749999999987          5.24888181736275E8
9.659999999999869         5.2803939035968244E8
9.662499999999868         5.3117348582224643E8
9.664999999999868         5.3429033743455446E8
9.667499999999867         5.373898155315211E8
9.669999999999867         5.404717908588601E8
9.672499999999866         5.435361350283144E8
9.674999999999866         5.465827204598222E8
9.677499999999865         5.49611420433656E8
9.679999999999865         5.526221085356168E8
9.682499999999864         5.556146591661695E8
9.684999999999864         5.585889475223687E8
9.687499999999863         5.615448496839316E8
9.689999999999863         5.644822420788124E8
9.692499999999862         5.6740100201664E8
9.694999999999862         5.703010076829426E8
9.697499999999861         5.731821382355903E8
9.69999999999986          5.760442732698741E8
9.70249999999986          5.78887293358778E8
9.70499999999986          5.817110800446297E8
9.70749999999986          5.845155159295504E8
9.709999999999859         5.873004841321764E8
9.712499999999858         5.900658688224287E8
9.714999999999858         5.928115552009377E8
9.717499999999857         5.955374295791986E8
9.719999999999857         5.982433788187048E8
9.722499999999856         6.009292908554693E8
9.724999999999856         6.035950546652441E8
9.727499999999855         6.062405603260412E8
9.729999999999855         6.088656984407654E8
9.732499999999852         6.114703606485486E8
9.734999999999852         6.140544395740198E8
9.737499999999851         6.166178288762534E8
9.739999999999851         6.191604226534973E8
9.74249999999985          6.216821159455159E8
9.74499999999985          6.241828046745114E8
9.74749999999985          6.266623856837907E8
9.749999999999849         6.291207561354377E8
9.752499999999849         6.315578140178046E8
9.754999999999848         6.339734580882558E8
9.757499999999848         6.363675879259335E8
9.759999999999847         6.387401033417196E8
9.762499999999847         6.410909049195211E8
9.764999999999846         6.434198939973146E8
9.767499999999846         6.457269727713737E8
9.769999999999845         6.480120437696915E8
9.772499999999845         6.502750104844172E8
9.774999999999844         6.525157774592066E8
9.777499999999844         6.547342505267138E8
9.779999999999843         6.569303364382657E8
9.782499999999843         6.591039436998501E8
9.784999999999842         6.612549828938915E8
9.787499999999843         6.633833672000184E8
9.789999999999843         6.654890123552494E8
9.792499999999842         6.675718378929698E8
9.794999999999842         6.696317679332385E8
9.797499999999841         6.716687325975802E8
9.79999999999984          6.736826516470488E8
9.80249999999984          6.756736079549825E8
9.80499999999984          6.776416430198097E8
9.80749999999984          6.795866219419053E8
9.809999999999839         6.815084374632515E8
9.812499999999838         6.834069885339265E8
9.814999999999838         6.852821798633852E8
9.817499999999837         6.871339213481185E8
9.819999999999837         6.889621271568186E8
9.822499999999836         6.907667155982993E8
9.824999999999836         6.925476086703331E8
9.827499999999835         6.943047317253404E8
9.829999999999835         6.960380127724767E8
9.832499999999834         6.977473825368891E8
9.834999999999834         6.994327741811016E8
9.837499999999833         7.010941231238681E8
9.839999999999833         7.027313664800113E8
9.842499999999832         7.04344443242971E8
9.844999999999832         7.059332941135471E8
9.847499999999831         7.07497861415534E8
9.849999999999831         7.090380886217675E8
9.85249999999983          7.105539206121349E8
9.85499999999983          7.120453035688468E8
9.85749999999983          7.135121849509306E8
9.859999999999829         7.149545130709298E8
9.862499999999828         7.163722373998339E8
9.864999999999828         7.177653085005082E8
9.867499999999827         7.19133678036263E8
9.869999999999827         7.204772983770397E8
9.872499999999826         7.217961229301803E8
9.874999999999826         7.230901060961401E8
9.877499999999825         7.24359203294328E8
9.879999999999825         7.256033705846922E8
9.882499999999824         7.26822565012896E8
9.884999999999824         7.2801674457586E8
9.887499999999823         7.29185868256362E8
9.889999999999823         7.30329895649864E8
9.892499999999822         7.314487873169987E8
9.894999999999822         7.325425047523417E8
9.897499999999821         7.336110104211051E8
9.899999999999821         7.346542673857894E8
9.90249999999982          7.356722396613983E8
9.90499999999982          7.366648921831944E8
9.90749999999982          7.376321908420169E8
9.909999999999817         7.38574102107079E8
9.912499999999817         7.394905933816857E8
9.914999999999816         7.403816329678925E8
9.917499999999816         7.412471900985057E8
9.919999999999815         7.420872345543443E8
9.922499999999815         7.429017370204287E8
9.924999999999814         7.436906690468236E8
9.927499999999814         7.444540030779388E8
9.929999999999813         7.451917120649405E8
9.932499999999813         7.45903769823975E8
9.934999999999812         7.465901509961927E8
9.937499999999812         7.472508310778883E8
9.939999999999811         7.478857860312214E8
9.94249999999981          7.484949926520633E8
9.94499999999981          7.49078428535251E8
9.94749999999981          7.496360721149135E8
9.94999999999981          7.501679022841802E8
9.952499999999809         7.506738987853293E8
9.954999999999808         7.511540421967423E8
9.957499999999808         7.516083140016222E8
9.959999999999807         7.520366962380865E8
9.962499999999807         7.524391719383796E8
9.964999999999808         7.528157251678642E8
9.967499999999808         7.531663411575539E8
9.969999999999807         7.534910060258183E8
9.972499999999807         7.537897073152196E8
9.974999999999806         7.540624341393949E8
9.977499999999806         7.543091774441614E8
9.979999999999805         7.545299298743747E8
9.982499999999805         7.547246862990872E8
9.984999999999804         7.548934451069108E8
9.987499999999804         7.550362070755163E8
9.989999999999803         7.551529763933172E8
9.992499999999803         7.552437625204059E8
9.994999999999802         7.553085795071578E8
9.997499999999802         7.553474476378917E8
9.999999999999801         7.553603962802062E8
10.0024999999998          7.553474476375215E8
10.0049999999998          7.553085795064299E8
10.0074999999998          7.552437625193133E8
10.009999999999799        7.55152976391859E8
10.012499999999799        7.55036206789598E8
10.014999999999798        7.548934451780261E8
10.017499999999798        7.547246866881793E8
10.019999999999797        7.545299298714563E8
10.022499999999797        7.54309177440882E8
10.024999999999796        7.540624341357412E8
10.027499999999796        7.537897073111973E8
10.029999999999795        7.534910060214295E8
10.032499999999795        7.531663411528178E8
10.034999999999794        7.528157251627548E8
10.037499999999794        7.524391719329E8
10.039999999999793        7.520366962322577E8
10.042499999999793        7.516083139954195E8
10.044999999999792        7.511540421901765E8
10.047499999999792        7.506738987783892E8
10.049999999999791        7.501679022768934E8
10.05249999999979         7.4963607210725E8
10.05499999999979         7.490784285272393E8
10.05749999999979         7.484949926436741E8
10.059999999999789        7.47885786022488E8
10.062499999999789        7.472508310687795E8
10.064999999999788        7.465901509867396E8
10.067499999999788        7.459037698141443E8
10.069999999999787        7.451917120547497E8
10.072499999999787        7.444540030673915E8
10.074999999999786        7.436906690358902E8
10.077499999999786        7.429017370091629E8
10.079999999999785        7.420872345427141E8
10.082499999999785        7.412471900865275E8
10.084999999999784        7.403816329555585E8
10.087499999999782        7.394905933689687E8
10.089999999999781        7.385741020940263E8
10.09249999999978         7.376321908286221E8
10.09499999999978         7.366648921694081E8
10.09749999999978         7.35672239647266E8
10.09999999999978         7.346542673713057E8
10.102499999999779        7.336110104062805E8
10.104999999999778        7.325425047371387E8
10.107499999999778        7.31448787301435E8
10.109999999999777        7.303298956339741E8
10.112499999999777        7.291858682400956E8
10.114999999999776        7.280167445592642E8
10.117499999999776        7.268225649959438E8
10.119999999999775        7.256033705674033E8
10.122499999999775        7.243592032766672E8
10.124999999999774        7.230901060781019E8
10.127499999999774        7.217961229118009E8
10.129999999999773        7.204772983583499E8
10.132499999999773        7.191336780171967E8
10.134999999999772        7.177653084811351E8
10.137499999999772        7.1637223738005E8
10.139999999999771        7.149545130508926E8
10.142499999999771        7.135121849303749E8
10.144999999999772        7.120453035481012E8
10.147499999999772        7.105539205909791E8
10.149999999999771        7.090380886003337E8
10.15249999999977         7.074978613937359E8
10.15499999999977         7.059332940913501E8
10.15749999999977         7.043444432204998E8
10.15999999999977         7.027313664571791E8
10.162499999999769        7.010941231007023E8
10.164999999999768        6.994327741575689E8
10.167499999999768        6.977473825130666E8
10.169999999999767        6.960380127482152E8
10.172499999999767        6.943047317008591E8
10.174999999999766        6.925476086454394E8
10.177499999999766        6.907667155731715E8
10.179999999999765        6.889621271312562E8
10.182499999999765        6.87133921322298E8
10.184999999999764        6.852821798371835E8
10.187499999999764        6.834069885073711E8
10.189999999999763        6.815084374364228E8
10.192499999999763        6.795866219147899E8
10.194999999999762        6.776416429922833E8
10.197499999999762        6.756736079271328E8
10.199999999999761        6.736826516189315E8
10.20249999999976         6.71668732569057E8
10.20499999999976         6.696317679044436E8
10.20749999999976         6.675718378638413E8
10.20999999999976         6.654890123258016E8
10.212499999999759        6.633833671702467E8
10.214999999999758        6.612549828638436E8
10.217499999999758        6.5910394366946E8
10.219999999999757        6.569303364075398E8
10.222499999999757        6.547342504956865E8
10.224999999999756        6.525157774278786E8
10.227499999999756        6.502750104527416E8
10.229999999999755        6.4801204373773E8
10.232499999999755        6.457269727391012E8
10.234999999999754        6.434198939647182E8
10.237499999999754        6.410909048866305E8
10.239999999999753        6.387401033085339E8
10.242499999999753        6.363675878925111E8
10.244999999999752        6.339734580544093E8
10.247499999999752        6.315578139837052E8
10.249999999999751        6.291207561009564E8
10.25249999999975         6.266623856491175E8
10.25499999999975         6.241828046394569E8
10.25749999999975         6.2168211591039E8
10.25999999999975         6.191604226178265E8
10.262499999999749        6.166178288404686E8
10.264999999999747        6.140544395377741E8
10.267499999999746        6.114703606120946E8
10.269999999999746        6.088656984040337E8
10.272499999999745        6.06240560289052E8
10.274999999999745        6.035950546278392E8
10.277499999999744        6.009292908179345E8
10.279999999999744        5.982433787808301E8
10.282499999999743        5.95537429540962E8
10.284999999999743        5.928115551624918E8
10.287499999999742        5.900658687837429E8
10.289999999999742        5.873004840931784E8
10.292499999999741        5.845155158901715E8
10.29499999999974         5.817110800050712E8
10.29749999999974         5.788872933189498E8
10.29999999999974         5.760442732297928E8
10.302499999999739        5.73182138195131E8
10.304999999999739        5.703010076424726E8
10.307499999999738        5.674010019756452E8
10.309999999999738        5.644822420376031E8
10.312499999999737        5.615448496426129E8
10.314999999999737        5.585889474807141E8
10.317499999999736        5.556146591242044E8
10.319999999999736        5.526221084934461E8
10.322499999999737        5.496114203912073E8
10.324999999999736        5.46582720417083E8
10.327499999999736        5.435361349854008E8
10.329999999999735        5.404717908156133E8
10.332499999999735        5.37389815488055E8
10.334999999999734        5.342903373909969E8
10.337499999999734        5.311734857781857E8
10.339999999999733        5.2803939031558025E8
10.342499999999733        5.248881816918378E8
10.344999999999732        5.2171999163912517E8
10.347499999999732        5.185349530776915E8
10.349999999999731        5.1533319976816344E8
10.352499999999731        5.121148670390724E8
10.35499999999973         5.0888009194717026E8
10.35749999999973         5.056290135835321E8
10.35999999999973         5.023617729209569E8
10.362499999999729        4.990785137513573E8
10.364999999999728        4.957793830962468E8
10.367499999999728        4.9246453179766846E8
10.369999999999727        4.8913411469554126E8
10.372499999999727        4.8578829193208367E8
10.374999999999726        4.824272297828964E8
10.377499999999726        4.790511017253784E8
10.379999999999725        4.756600891638454E8
10.382499999999725        4.722543833388407E8
10.384999999999724        4.6883418684668607E8
10.387499999999724        4.6539971548334813E8
10.389999999999723        4.6195119985052395E8
10.392499999999723        4.5848888823336446E8
10.394999999999722        4.5501304921911275E8
10.397499999999722        4.5152397456048477E8
10.399999999999721        4.4802200248016477E8
10.402499999999721        4.445073581163757E8
10.40499999999972         4.4097994375181556E8
10.40749999999972         4.37439659598667E8
10.40999999999972         4.33886480149898E8
10.412499999999719        4.303204313814521E8
10.414999999999718        4.267415812621567E8
10.417499999999718        4.231500317482815E8
10.419999999999717        4.195459104908544E8
10.422499999999717        4.1592936676390415E8
10.424999999999716        4.1230056650416505E8
10.427499999999716        4.08659688462548E8
10.429999999999715        4.050069194983356E8
10.432499999999715        4.0134245354810715E8
10.434999999999715        3.976664892854088E8
10.437499999999714        3.939792284949248E8
10.439999999999714        3.902808732588961E8
10.442499999999711        3.8657162650775355E8
10.44499999999971         3.828516910171261E8
10.44749999999971         3.7912126889973944E8
10.44999999999971         3.753805597191593E8
10.45249999999971         3.71629761798643E8
10.454999999999709        3.678690718443198E8
10.457499999999706        3.640986849407654E8
10.459999999999708        3.60318793066836E8
10.462499999999709        3.565295867217132E8
10.464999999999707        3.527312547901454E8
10.467499999999704        3.4892398472852594E8
10.469999999999706        3.4510796120650256E8
10.472499999999707        3.412833678277041E8
10.474999999999705        3.374503870552424E8
10.477499999999702        3.3360920042474735E8
10.479999999999704        3.297599871953439E8
10.482499999999705        3.259029260594622E8
10.484999999999703        3.2203819504612327E8
10.487499999999702        3.18165971705158E8
10.489999999999702        3.1428643171374905E8
10.492499999999703        3.103997505451733E8
10.4949999999997          3.0650610332545185E8
10.4974999999997          3.0260566497217226E8
10.499999999999702        2.9869860875895524E8
10.502499999999701        2.947851079363826E8
10.5049999999997          2.9086533555294216E8
10.507499999999698        2.869394645590035E8
10.5099999999997          2.8300766635200334E8
10.512499999999699        2.790701123659545E8
10.514999999999699        2.751269738816709E8
10.517499999999696        2.711784221252935E8
10.519999999999698        2.67224626833062E8
10.522499999999699        2.6326575783883741E8
10.524999999999697        2.5930198491315508E8
10.527499999999694        2.5533347789995533E8
10.529999999999696        2.5136040535802525E8
10.532499999999697        2.4738293618806016E8
10.534999999999695        2.4340123955927706E8
10.537499999999692        2.3941548514393198E8
10.539999999999694        2.3542584191677722E8
10.542499999999695        2.3143247988243902E8
10.544999999999693        2.2743557017059368E8
10.54749999999969         2.2343528545629352E8
10.549999999999692        2.1943179902917165E8
10.552499999999693        2.1542528670993072E8
10.55499999999969         2.1141592723081338E8
10.557499999999688        2.0740390296681106E8
10.55999999999969         2.0338939942818993E8
10.562499999999691        1.9937260749922103E8
10.564999999999689        1.953537242668264E8
10.567499999999686        1.9133295423469937E8
10.569999999999688        1.873105094612545E8
10.572499999999689        1.8328661229901135E8
10.574999999999687        1.7926149690209183E8
10.577499999999684        1.7523541116505024E8
10.579999999999686        1.7120861779524356E8
10.582499999999687        1.6718139781106085E8
10.584999999999685        1.6315405303308022E8
10.587499999999682        1.5912690907069442E8
10.589999999999684        1.551003177155332E8
10.592499999999685        1.5107466153379253E8
10.594999999999683        1.470503577445765E8
10.59749999999968         1.4302785693916816E8
10.599999999999682        1.390080663568723E8
10.602499999999683        1.349881134702408E8
10.60499999999968         1.3096541990517761E8
10.607499999999677        1.269413177619233E8
10.60999999999968         1.229165607094993E8
10.612499999999681        1.1889180843155885E8
10.614999999999679        1.14867633928859E8
10.617499999999675        1.1084453790913402E8
10.619999999999676        1.0682295991728017E8
10.622499999999679        1.028032901762492E8
10.624999999999675        9.878587846733353E7
10.627499999999673        9.477104185778114E7
10.629999999999674        9.075906995728803E7
10.632499999999677        8.675023138647191E7
10.634999999999673        8.274477789331949E7
10.63749999999967         7.87429477517497E7
10.639999999999672        7.474496712370265E7
10.642499999999673        7.075105281271082E7
10.644999999999671        6.6761412997499466E7
10.647499999999669        6.277624744893363E7
10.64999999999967         5.879574599695721E7
10.652499999999671        5.482008850219716E7
10.654999999999669        5.0849443264154434E7
10.657499999999667        4.688396555501072E7
10.659999999999668        4.292379570141823E7
10.66249999999967         3.8969060940211885E7
10.664999999999667        3.501988064015031E7
10.667499999999666        3.107638157764308E7
10.669999999999666        2.7138731280707773E7
10.672499999999667        2.320716765531167E7
10.674999999999665        1.928162858752545E7
10.677499999999664        1.5395230199002208E7
10.679999999999666        1.2177484250744335E7
10.682499999999665        1.0432022097839069E7
10.684999999999665        9491189.141927078
10.687499999999662        8878877.877866305
10.689999999999664        8434045.240434948
10.692499999999665        8088225.301397735
10.694999999999663        7806924.430701535
10.69749999999966         7570666.620292401
10.699999999999662        7367494.122533621
10.702499999999663        7189582.803257104
10.70499999999966         7031552.788759776
10.707499999999659        6889555.503772814
10.70999999999966         6760747.632714246
10.712499999999661        6642971.740925252
10.714999999999659        6534553.67278949
10.717499999999657        6434169.225239532
10.719999999999658        6340753.599026743
10.722499999999659        6253438.260059729
10.724999999999657        6171505.931992976
10.727499999999655        6094357.643170966
10.729999999999656        6021487.994947838
10.732499999999657        5952467.004504556
10.734999999999655        5886925.860785424
10.737499999999653        5824545.879889244
10.739999999999654        5765049.88069099
10.742499999999655        5708195.328866562
10.744999999999653        5653768.827426793
10.74749999999965         5601581.659510277
10.749999999999652        5551466.146008714
10.752499999999653        5503272.648401402
10.75499999999965         5456867.080941193
10.757499999999649        5412128.834282821
10.75999999999965         5368949.030634764
10.762499999999651        5327229.049820111
10.764999999999649        5286879.273696788
10.767499999999647        5247818.015760172
10.769999999999648        5209970.601494605
10.77249999999965         5173268.571852457
10.774999999999647        5137648.992758079
10.777499999999645        5103053.853335576
10.779999999999646        5069429.541089081
10.782499999999647        5036726.373037223
10.784999999999645        5004898.183776297
10.78749999999964         4973901.959897358
10.789999999999644        4943697.511721056
10.792499999999645        4914247.172780283
10.794999999999643        4885515.530659022
10.797499999999639        4857469.177460188
10.79999999999964         4830075.384057344
10.802499999999643        4803312.763063298
10.80499999999964         4777162.227424103
10.807499999999637        4751597.962611293
10.809999999999638        4726596.4823145345
10.81249999999964         4702135.633308532
10.814999999999637        4678194.524593209
10.817499999999635        4654753.4396691825
10.819999999999636        4631793.753389014
10.822499999999637        4609297.856210122
10.824999999999635        4587249.08316642
10.827499999999633        4565631.648347959
10.829999999999634        4544430.5588127645
10.832499999999635        4523631.541804951
10.834999999999633        4503221.052273443
10.83749999999963         4483186.164324993
10.839999999999632        4463514.237032249
10.842499999999633        4444193.983109441
10.844999999999631        4425214.087308584
10.84749999999963         4406563.899310364
10.84999999999963         4388234.016343927
10.852499999999631        4370213.493342954
10.85499999999963         4352493.534971398
10.857499999999629        4335064.51635694
10.85999999999963         4317916.987927773
10.86249999999963         4301042.206213252
10.864999999999629        4284431.873841401
10.867499999999627        4268079.356575483
10.869999999999628        4251976.342341528
10.87249999999963         4236115.542139825
10.874999999999627        4220492.316395163
10.877499999999625        4205100.654488178
10.879999999999626        4189933.3503440134
10.882499999999627        4174984.6850445834
10.884999999999625        4160249.0608094763
10.887499999999623        4145722.42155556
10.889999999999624        4131399.541202681
10.892499999999625        4117276.1865265965
10.894999999999623        4103348.048648035
10.89749999999962         4089610.8529950487
10.899999999999622        4076060.3316724277
10.902499999999623        4062692.249714896
10.904999999999621        4049502.5648358213
10.907499999999619        4036486.9869680037
10.90999999999962         4023641.54222594
10.912499999999621        4010962.658848056
10.914999999999619        3998446.2558027534
10.917499999999617        3986088.6762971194
10.919999999999618        3973886.5543731567
10.92249999999962         3961836.344682353
10.924999999999617        3949934.793682475
10.927499999999615        3938178.4097682782
10.929999999999616        3926564.3182540606
10.932499999999617        3915089.4013062553
10.934999999999615        3903750.7241773913
10.937499999999613        3892545.5182652045
10.939999999999614        3881470.810688914
10.942499999999615        3870524.153228134
10.944999999999613        3859702.88803682
10.94749999999961         3849004.5083639366
10.949999999999612        3838426.5812465614
10.952499999999613        3827966.7465294795
10.954999999999611        3817622.7714279136
10.957499999999609        3807392.251575782
10.95999999999961         3797273.201836609
10.962499999999611        3787263.4596752585
10.964999999999609        3777360.9814217915
10.967499999999605        3767563.7814290132
10.969999999999608        3757869.9783478207
10.97249999999961         3748277.546728285
10.974999999999605        3738784.8176721744
10.977499999999603        3729389.9765530745
10.979999999999604        3720091.3162629926
10.982499999999607        3710887.1867520045
10.984999999999603        3701776.000382681
10.987499999999601        3692756.2348769
10.989999999999602        3683826.434746241
10.992499999999604        3674985.220869585
10.994999999999601        3666231.297166533
10.997499999999599        3657563.458811183
11                        3648980.6172083886
11                        3648982.396743636
11.00219512195122         3641514.1031671762
11.004820443681819        3632664.3363881945
11.00787596519181         3622476.5718969526
11.011361686481187        3610998.655874844
11.015277607549942        3598283.2028194093
11.019623728398084        3584386.98153045
11.024400049025616        3569370.2918151505
11.029606569432534        3553296.338279552
11.03524328961882         3536230.6027763654
11.041310209584505        3518240.2248061867
11.047807329329576        3499393.3929716786
11.05473464885403         3479758.7604879015
11.062092168157864        3459404.8902763748
11.069879887241086        3438399.742795443
11.078097806103688        3416810.213916561
11.08674592474568         3394701.729134612
11.095824243167055        3372137.8998957886
11.105332761367812        3349180.238781738
11.115271479347957        3325887.933938181
11.12564039710749         3302317.6763230804
11.136439514646401        3278523.5326770237
11.147668831964703        3254556.858302365
11.159328349062381        3230466.243291664
11.17141806593945         3206297.485802535
11.183937982595905        3182093.5923649864
11.196888099031748        3157894.80989224
11.210268415246967        3133738.7142109033
11.224078931241571        3109660.169932259
11.238319647015565        3085691.398230264
11.252990562568943        3061862.130464456
11.268091677901705        3038199.684950806
11.283622993013847        3014729.0616668914
11.299584507905378        2991473.0464424114
11.3159762225763          2968452.3213656135
11.332798137026602        2945685.577051672
11.350050251256281        2923189.6247992376
11.367732565265353        2900979.5054309173
11.385845079053803        2879068.595453903
11.404387792621645        2857469.0378897334
11.423360705968872        2836190.5429817233
11.442763819095473        2815242.2561898064
11.46259713200147         2794632.6138208443
11.482860644686848        2774367.3550815657
11.50355435715161         2754452.656170373
11.524678269395759        2734892.5478036907
11.546232381419292        2715690.733933623
11.56821669322221         2696849.90758564
11.590631204804515        2678371.968837245
11.613475916166196        2660258.0933551174
11.636750827307267        2642508.8023526086
11.660455938227727        2625124.0677843336
11.684591248927564        2608102.9956501424
11.709156759406792        2591444.777876467
11.7341524696654          2575147.350081936
11.759578379703393        2559209.0200352026
11.785434489520773        2543627.4049091926
11.811720799117538        2528399.40130137
11.83843730849369         2513521.8839283925
11.86558401764922         2498991.860899439
11.89316092658414         2484805.528339226
11.921168035298443        2470959.2719677603
11.949605343792133        2457448.3577842335
11.978472852065204        2444269.500476501
12.007770560117663        2431417.3463181583
12.037498467949503        2418888.125407752
12.067656575560727        2406676.953461252
12.098244882951338        2394779.3658498027
12.129263390121332        2383189.7129164822
12.160712097070714        2371903.91762299
12.192591003799485        2360917.030178734
12.224900110307635        2350223.4642311437
12.257639416595168        2339818.4524112223
12.290808922662086        2329696.6132334606
12.324408628508392        2319853.4356935085
12.358438534134082        2310283.8096754635
12.392898639539153        2300982.010636057
12.427788944723615        2291942.9126995127
12.463109449687458        2283162.3135950835
12.498860154430686        2274633.894721603
12.535041058953304        2266353.7911830433
12.5716521632553          2258315.7231636574
12.608693467336682        2250515.8747802246
12.646164971197448        2242948.026086873
12.684066674837602        2235608.1200922094
12.722398578257136        2228491.222150213
12.761160681456058        2221591.8372972216
12.800352984434364        2214905.4191798354
12.839975487192056        2208427.164955274
12.880028189729135        2202152.3188517424
12.920511092045592        2196076.174392217
12.961424194141436        2190194.076655337
13.002767496016668        2184501.135621458
13.04454099767128         2178993.664999134
13.086744699105276        2173666.3100358904
13.129378600318663        2168514.9216239075
13.172442701311434        2163535.121309553
13.215937002083583        2158722.315856151
13.259861502635124        2154073.063355894
13.30421620296605         2149582.344499097
13.349001103076354        2145246.0296635428
13.394216202966044        2141060.5694512688
13.439861502635125        2137021.6809265856
13.485937002083586        2133125.409985618
13.532442701311432        2129368.1130131353
13.579378600318663        2125745.4613913605
13.626744699105279        2122253.9414883116
13.67454099767128         2118889.8516763253
13.722767496016663        2115649.3209803225
13.77142419414144         2112529.4728656574
13.82051109204559         2109525.8743033116
13.870028189729132        2106635.764530944
13.919975487192055        2103855.7483691936
13.970352984434363        2101182.070183927
14.021160681456058        2098611.487076477
14.07239857825714         2096141.4319505042
14.124066674837604        2093768.152473024
14.176164971197453        2091488.5966056362
14.228693467336681        2089300.1580131943
14.2816521632553          2087199.6984288178
14.335041058953308        2085184.3415893358
14.388860154430686        2083251.2736957772
14.44310944968746         2081397.7426377642
14.49778894472362         2079621.0579796368
14.55289863953916         2077918.5901481193
14.608438534134088        2076287.7702749348
14.664408628508399        2074726.2480842965
14.72080892266209         2073231.2532148925
14.777639416595171        2071800.5579710824
14.834900110307638        2070431.8303977742
14.892591003799485        2069122.7963602266
14.950712097070719        2067871.2386994772
15.009263390121335        2066674.86145674
15.068244882951342        2065531.9650792214
15.12765657556073         2064439.965758857
15.187498467949503        2063397.2615923614
15.247770560117662        2062401.777831593
15.3084728520652          2061451.6235450362
15.369605343792127        2060545.0728542646
15.431168035298441        2059680.1054673314
15.493160926584135        2058854.9914775067
15.555584017649213        2058068.2567212277
15.618437308493684        2057318.1462997252
15.681720799117533        2056603.0618462868
15.745434489520775        2055921.4498912077
15.80957837970339         2055271.8927504946
15.8741524696654          2054652.6471180741
15.939156759406787        2054062.5629715605
16.004591248927554        2053500.1621095887
16.070455938227724        2052964.1782159149
16.13675082730726         2052453.0563223755
16.2034759161662          2051965.765581848
16.270631204804513        2051501.0579392381
16.338216693222208        2051057.5012450835
16.406232381419283        2050634.141094345
16.47467826939576         2050229.8227087045
16.543554357151606        2049843.2189458827
16.612860644686844        2049473.4393435884
16.68259713200147         2049119.4063522485
16.752763819095478        2048779.8780456404
16.823360705968867        2048454.0135458992
16.894387792621643        2048140.7347103932
16.965845079053803        2047839.1007845881
17.03773256526535         2047547.9478438862
17.11005025125628         2047266.5327881896
17.182798137026598        2046993.6542646468
17.255976222576294        2046728.5189713219
17.329584507905377        2046470.1051677722
17.403622993013848        2046217.4468336285
17.4780916779017          2045969.5727222972
17.552990562568944        2045725.5604649764
17.62831964701556         2045484.24519256
17.704078931241572        2045244.7902893089
17.780268415246965        2045006.1083262616
17.85688809903174         2044767.1437188992
17.933937982595907        2044526.8103440814
18.01141806593945         2044283.9860793278
18.089328349062384        2044037.507067904
18.1676688319647          2043786.1616005488
18.246439514646404        2043528.6832545265
18.325640397107485        2043263.8226921107
18.40527147934796         2042989.945318197
18.485332761367815        2042705.811625624
18.565824243167057        2042409.7793199387
18.646745924745677        2042100.1876499087
18.72809780610369         2041775.2678587036
18.809879887241078        2041433.1312872814
18.892092168157866        2041071.8785920069
18.974734648854024        2040688.976737372
19.05780732932957         2040282.462177108
19.141310209584507        2039849.70614991
19.225243289618824        2039388.1703517614
19.309606569432525        2038894.4439203986
19.394400049025617        2038366.058301784
19.479623728398085        2037798.8577069056
19.565277607549937        2037189.9486341244
19.651361686481184        2036534.448040361
19.73787596519181         2035828.9526683404
19.824820443681823        2035067.997534427
19.91219512195122         2034246.3765018536
19.999999999999996        2033359.113762882


==> Figures/pcp_2d/rotate/theta.txt <==
0                         -0.5235987755957962
2.3021067138330906        -0.5235987755965485
3.8055294812997573        -0.5235987755967612
4.604213427666188         -0.5235987755968763
5.827193227459389         -0.523598775597056
6.906320141499293         -0.5235987755974664
7.518260478975748         -0.5235987759557055
8.660750410627863         -0.5235987760417659
9.953927809699024         -0.5235987752234106
10.415180679756443        -0.5235987746962383
10.82268606947694         -0.5235987741283565
12.433678883632325        -0.5235987689208753
12.864191388081576        -0.5235991859619623
13.260435730000246        -0.5235991337686601
13.656427896998732        -0.523598664043265
14.246152999974086        -0.5235974159228112
14.717976436363205        -0.5235947983714706
15.37799896996772         -0.5235887220517698
15.814500281870664        -0.5236083730314236
15.930738885020652        -0.5235918705374395
16.037594529503533        -0.5235686355333273
16.483478800073584        -0.52338830518704
16.96851602041355         -0.5230393884047589
17.02647348758365         -0.5229803471726483
17.09617075165497         -0.5234744838192085
17.542804490667265        -0.5226714389038636
18.03300700900428         -0.5139133751378759
18.060405298136267        -0.5131806384029688
18.08536845083298         -0.5124906077372413
18.578006105605276        -0.49449965840563
19.050749406922556        -0.4419613634780323
19.052004070403513        -0.4416736860236449
19.053255421582012        -0.4413859863610706
19.526002035201756        -0.2768404667272223
19.999999999999996        -1.58868481006099E-11
20.469078968145475        0.27307132986877825
20.934915367753128        0.43678627541064663
20.938157936290942        0.43755052492069846
20.941423075522522        0.4383148508589137
21.407236904436417        0.4934375849210124
21.830367408933544        0.5114724629973152
21.84118726577099         0.5118247670088082
21.852334431242014        0.5121820508928525
22.275137627105558        0.5214794617262482
22.68552626460744         0.5225757942332498
22.709596110134605        0.522403044942114
22.736805034849976        0.5224591218403786
23.128061680434932        0.5231158471113492
23.49225208472017         0.5234666288445811
23.547069185954424        0.5234976789496331
23.60596023551872         0.5235246959624222
23.966076691473916        0.5235470272779211
24.271884395439447        0.5235718942396616
24.35421838048969         0.523577126524088
24.445541198889423        0.5235822041458309
24.74236006950546         0.5235934341614983
25.009963291615414        0.5235966452797163
25.132935026798894        0.5235959763350756
25.293490021910518        0.5235967384410143
25.505872597011106        0.5235975537256911
25.688398174562412        0.5235980718827304
25.880096215967903        0.5235984344330528
26.10315165960288         0.5235986220385743
26.2543198349247          0.523598605940118
26.394419855075405        0.5235986463481129
26.651043533841694        0.5235987054282472
26.938918019664296        0.5235987487072931
27.047767232758694        0.5235987587364859
27.144800095588753        0.5235987647461542
27.405591334237677        0.5235987660790751
27.56259528406965         0.5235987688489182
27.78332149667528         0.5235987714632906
27.984699914320032        0.5235987732383445
28.187680276221624        0.523598774438366
28.406804544570413        0.5235987750699082
28.59203905576797         0.5235987750661303
28.898693058202674        0.5235987753002967
29.00195574628817         0.5235987753566946
29.095378456907866        0.5235987754003261
29.33555128685156         0.5235987754802609
29.601020912605048        0.523598775514612
29.669146827414952        0.5235987755142842
29.75109592685859         0.5235987755186555
30.168169617542624        0.5235987755364246
30.59593060310553         0.5235987755467273
30.666803237341977        0.5235987755477446
30.807718265401284        0.5235987755491138
31.163100796691943        0.5235987755484662
31.298127087823882        0.5235987755488359
31.47877830091467         0.5235987755492717
31.708901657976256        0.5235987755497448
31.811432697462976        0.523598775549912
31.927366101311087        0.5235987755500839
32.1897515016884          0.5235987755504061
32.37499538551056         0.5235987755505734
32.70139325416475         0.5235987755508966
32.94409401776354         0.5235987755511309
33.21303500664111         0.5235987755513842
33.513192650016514        0.5235987755518877
33.69600950489072         0.523598775552072
33.924209286685624        0.5235987755521003
34.210416255469625        0.5235987755523871
34.68728170097073         0.5235987755528543
34.73800798445341         0.5235987755529038
34.768453083737136        0.5235987755529338
35.265599713437204        0.5235987755534114
35.54991391655532         0.5235987755536329
35.605529139154704        0.5235987755536762
35.6592971945942          0.5235987755537183
35.945458564872226        0.5235987755539414
36.241450826025634        0.5235987755541494
36.29579468517532         0.5235987755542874
36.71427498454944         0.5235987755546301
36.718613936295554        0.5235987755546337
36.76546581442786         0.5235987755546992
37.13011907872743         0.5235987755549449
37.15970391776662         0.5235987755549649
37.54021429232099         0.523598775555246
37.60232032108595         0.5235987755552988
37.80817042609575         0.523598775555511
38.05144865220291         0.5235987755556348
38.1581919888581          0.5235987755557205
38.50554581972022         0.5235987755559988
38.81153364940751         0.5235987755562441
38.95964298723752         0.5235987755563628
39.318206795827905        0.5235987755565834
39.374302345323194        0.5235987755566271
39.620934687232925        0.5235987755568186
39.86059269037158         0.5235987755570044
39.91510195413199         0.5235987755570469
40.34688303541998         0.5235987755573376
40.44854635298528         0.5235987755574115
40.73387155584444         0.5235987755576185
40.81606403002709         0.5235987755577065
40.97407539835759         0.5235987755578297
41.19585127741538         0.5235987755580023
41.42713095875623         0.5235987755581827
41.57563852480367         0.5235987755582983
41.71804358095022         0.5235987755584462
42.00900340093775         0.5235987755586611
42.45698448494897         0.5235987755590142
42.480519090377776        0.5235987755590172
42.49183350052228         0.5235987755590269
42.91111173851581         0.5235987755593969
43.129436282778435        0.5235987755595897
43.34170438665382         0.523598775559777
43.605832101463214        0.5235987755600162
43.76966169919207         0.5235987755602027
44.045953800770505        0.5235987755605029
44.45025438068992         0.523598775560942
44.48607550007778         0.5235987755609807
44.551637056788095        0.5235987755610605
44.9622865908431          0.523598775561483
45.12124113574799         0.5235987755616963
45.44402234257476         0.5235987755620876
45.888691347203725        0.5235987755626875
45.90944475097154         0.5235987755627156
45.94142557878348         0.5235987755627588
46.37486715936833         0.5235987755633312
46.6466962127547          0.5235987755638054
46.79246070408973         0.523598775564058
46.980282599483495        0.5235987755643812
47.210054248811154        0.523598775564774
47.388375032536835        0.523598775565077
47.65367198113857         0.523598775565565
48.00993414929609         0.5235987755663969
48.057233153569136        0.5235987755664913
48.11350516866649         0.5235987755666206
48.474771255557485        0.5235987755670748
48.73082733879495         0.5235987755672824
48.894574069744536        0.5235987755673652
49.23767951064942         0.5235987755691005
49.39321091656101         0.5235987755681599
49.47042077744958         0.5235987755672948
49.86212301204966         0.523598775558886
50.30480278216634         0.5235987755404561
50.325589220132876        0.5235987755394338
50.34301546334916         0.5235987755398461
50.652118379473116        0.523598775508087
50.92273127647447         0.5235987754195525
50.97864753881338         0.5235987753941908
51.042516925450975        0.5235987753621856
51.386919391928814        0.5235987751177428
51.53745794050217         0.5235987751574286
51.79064335126647         0.5235987745306012
51.96412842858209         0.5235987735986798
52.19436731060411         0.523598771730977
52.390798916662035        0.5235987695688524
52.57767369152759         0.5235987665190285
52.87432274790721         0.5235987638294682
52.936016517520756        0.5235987597512312
53.00536722774303         0.5235987538899324
53.335981771100265        0.5235987073683346
53.63009350266576         0.5235986401674878
53.735947024679795        0.5235986100327694
53.84390198442268         0.5235986311228568
54.108623251604214        0.5235984419845173
54.356439722804204        0.5235979548348062
54.481299478528626        0.5235975957876713
54.61467654017142         0.5235971281610416
54.85070726167901         0.5235960888518246
55.040524613017446        0.5235965318350245
55.24168237495047         0.5235936272888003
55.461587576527656        0.5235863767507377
55.63025192870174         0.5235779311971458
55.7845372450921          0.5235680126599701
56.01882148245301         0.5235489445359759
56.2933882832157          0.5235544511253554
56.438627586859006        0.5235015719008638
56.57348301217663         0.5234179101497349
56.858433691265006        0.5231316714808977
57.165325594990826        0.5226571923196747
57.27591430960565         0.5224454564151747
57.37197895669084         0.5229727195118322
57.71388418958573         0.5215557667617071
58.080452791973016        0.5141490411105458
58.14969861883831         0.5120657397382513
58.21428546672214         0.509926648674861
58.585513048090895        0.49396399994833556
59.018213351902766        0.44740245750770813
59.057008698727266        0.43872631600039314
59.09285459329271         0.4300513440425601
59.52850434936362         0.27407164923964344
59.99999999999999         -9.90717527838305E-10
60.461108402543736        -0.27144026688124484
60.82784434438853         -0.410533358727736
60.922216805087494        -0.43531932469560125
61.04087420849911         -0.4600897441746554
61.38332520763124         -0.49163717402187757
61.72401178401443         -0.5062261928863624
61.905555812560905        -0.5122361151813204
62.09026537495796         -0.5170919572360575
62.42778641749055         -0.5226850690737399
62.759523058438525        -0.5240509226711805
62.94893290424651         -0.5229413101046751
63.095292978535895        -0.5230913500583545
63.47972871217609         -0.5233725898555769
63.85267601516366         -0.5235436965013524
64.0332693790802          -0.5235905495758707
64.21942581939132         -0.5236142576581511
64.5868100459843          -0.5235878058265087
65.29400495388819         -0.5235949523476098
65.5925970916332          -0.5235968880455967
66.34452689192346         -0.5235989174330833
66.54294193881549         -0.5235991550535427
66.69413147872018         -0.5235992450949033
67.32906598086862         -0.5235987636829228
68.37275654349088         -0.523598770882407
69.1077347232183          -0.5235987735780339
69.91529595368391         -0.5235987755860537
70.72679341220305         -0.5235987765978527
71.46535403450028         -0.5235987766421428
72.3458521011878          -0.5235987756035344
74.0421270407594          -0.523598775602488
74.89723473412519         -0.5235987756019603
75.53769066065419         -0.523598775601565
77.44861736706258         -0.5235987756003853
80                        -0.5235987755989782
0                         -0.5235919778796094
2.3021067138330906        -0.5235935865871131
3.8055294812997573        -0.5235946140563418
4.604213427666188         -0.5235951583591782
5.827193227459389         -0.5235959897567962
6.906320141499293         -0.5236004150515765
7.518260478975748         -0.5235992914999817
8.660750410627863         -0.5235971309809634
9.953927809699024         -0.5235945867022785
10.415180679756443        -0.5235936538124558
10.82268606947694         -0.5236042384830657
12.433678883632325        -0.5236057220196513
12.864191388081576        -0.5236143954236966
13.260435730000246        -0.523605666926707
13.656427896998732        -0.5235971606343609
14.246152999974086        -0.523580336595542
14.717976436363205        -0.5235669541611447
15.37799896996772         -0.5236596116161096
15.814500281870664        -0.5230657656531358
15.930738885020652        -0.52289716331013
16.037594529503533        -0.5227382874513044
16.483478800073584        -0.522035175652727
16.96851602041355         -0.5211967178936521
17.02647348758365         -0.5220268417281698
17.09617075165497         -0.5211818199019652
17.542804490667265        -0.5195003039978148
18.03300700900428         -0.5187231634044004
18.060405298136267        -0.5187127348829748
18.08536845083298         -0.5187062762307484
18.578006105605276        -0.519172563169282
19.050749406922556        -0.5160732040588388
19.052004070403513        -0.5160656135244802
19.053255421582012        -0.5160580450804071
19.526002035201756        -0.5135033316948072
19.999999999999996        -0.5191281673237341
20.469078968145475        -0.4436591033757433
20.934915367753128        -0.1902650251456391
20.938157936290942        -0.1878753716730533
20.941423075522522        -0.185460341351961
21.407236904436417        0.2502392973835575
21.830367408933544        0.3669869105131342
21.84118726577099         0.36926148274982934
21.852334431242014        0.3715681577512331
22.275137627105558        0.43181617140622636
22.68552626460744         0.4403729295682421
22.709596110134605        0.4427159393611404
22.736805034849976        0.4441251498948369
23.128061680434932        0.4457614556165083
23.49225208472017         0.4466924205814855
23.547069185954424        0.4467830815624537
23.60596023551872         0.44686605373941773
23.966076691473916        0.44704823107319985
24.271884395439447        0.4480563576449935
24.35421838048969         0.44823092421360916
24.445541198889423        0.4484124270987486
24.74236006950546         0.44891428984608134
25.009963291615414        0.44925130532487834
25.132935026798894        0.4496301791952975
25.293490021910518        0.44988994072142663
25.505872597011106        0.4501606023865421
25.688398174562412        0.4503555689489549
25.880096215967903        0.4505228662664606
26.10315165960288         0.4506692112871132
26.2543198349247          0.4506988748262624
26.394419855075405        0.4507038294338205
26.651043533841694        0.4507111385423754
26.938918019664296        0.4507166182147389
27.047767232758694        0.45071794093239825
27.144800095588753        0.45071877345347033
27.405591334237677        0.4507213571653841
27.56259528406965         0.4507176426622259
27.78332149667528         0.450718081176864
27.984699914320032        0.4507184624810303
28.187680276221624        0.45071882869124497
28.406804544570413        0.45071920359893847
28.59203905576797         0.45071950397930377
28.898693058202674        0.4507194613341288
29.00195574628817         0.4507195661672797
29.095378456907866        0.4507196614914236
29.33555128685156         0.4507199086481026
29.601020912605048        0.4507201853479833
29.669146827414952        0.4507202569502352
29.75109592685859         0.450720236152358
30.168169617542624        0.4507205467918421
30.59593060310553         0.4507208662787379
30.666803237341977        0.4507208719930829
30.807718265401284        0.4507209458906874
31.163100796691943        0.4507211331800337
31.298127087823882        0.45072129408902656
31.47877830091467         0.4507213648844703
31.708901657976256        0.4507215325928329
31.811432697462976        0.4507216381485841
31.927366101311087        0.45072175753863936
32.1897515016884          0.4507220278905819
32.37499538551056         0.45072205477754895
32.70139325416475         0.45072218223982247
32.94409401776354         0.45072227703841594
33.21303500664111         0.4507223821073669
33.513192650016514        0.4507227953623571
33.69600950489072         0.45072301849534563
33.924209286685624        0.45072284559319736
34.210416255469625        0.4507231773570434
34.68728170097073         0.45072347397073786
34.73800798445341         0.45072350552354135
34.768453083737136        0.45072352446109026
35.265599713437204        0.4507238215957549
35.54991391655532         0.4507240225831486
35.605529139154704        0.45072406189886643
35.6592971945942          0.4507240999088424
35.945458564872226        0.4507243022044885
36.241450826025634        0.4507243551870215
36.29579468517532         0.4507244856392899
36.71427498454944         0.45072482219611293
36.718613936295554        0.450724825685657
36.76546581442786         0.4507248887339382
37.13011907872743         0.4507250889231639
37.15970391776662         0.4507251051648273
37.54021429232099         0.45072544059681385
37.60232032108595         0.4507255079353073
37.80817042609575         0.4507255629205864
38.05144865220291         0.4507257305407431
38.1581919888581          0.450725809480515
38.50554581972022         0.4507260663587864
38.81153364940751         0.4507262926458335
38.95964298723752         0.45072640217711457
39.318206795827905        0.45072660737202375
39.374302345323194        0.4507266492354009
39.620934687232925        0.45072683329393426
39.86059269037158         0.45072701214766075
39.91510195413199         0.4507270528272398
40.34688303541998         0.4507273405418245
40.44854635298528         0.4507273939648597
40.73387155584444         0.450727543900378
40.81606403002709         0.4507275993530396
40.97407539835759         0.450727703461248
41.19585127741538         0.45072784958172163
41.42713095875623         0.45072800196397367
41.57563852480367         0.45072809981054485
41.71804358095022         0.4507281718395719
42.00900340093775         0.45072827040240865
42.45698448494897         0.45072838677745136
42.480519090377776        0.45072840789428936
42.49183350052228         0.4507284136267043
42.91111173851581         0.45072862605295116
43.129436282778435        0.4507287366665839
43.34170438665382         0.45072884421177517
43.605832101463214        0.45072898169266756
43.76966169919207         0.4507290121013745
44.045953800770505        0.4507290695417171
44.45025438068992         0.45072915359523724
44.48607550007778         0.4507291610424306
44.551637056788095        0.4507291383828544
44.9622865908431          0.4507291220635229
45.12124113574799         0.4507291178626729
45.44402234257476         0.45072910260438
45.888691347203725        0.45072913301933903
45.90944475097154         0.4507291344389323
45.94142557878348         0.45072913662652814
46.37486715936833         0.45072920100010105
46.6466962127547          0.4507289883146542
46.79246070408973         0.45072887426872965
46.980282599483495        0.4507287273209036
47.210054248811154        0.4507285475582316
47.388375032536835        0.4507284080526838
47.65367198113857         0.4507285474428285
48.00993414929609         0.4507284190367513
48.057233153569136        0.4507284020005219
48.11350516866649         0.45072841833862076
48.474771255557485        0.45072810296560756
48.73082733879495         0.45072787948388815
48.894574069744536        0.4507277365885568
49.23767951064942         0.4507271392284619
49.39321091656101         0.4507267999932381
49.47042077744958         0.4507266316207958
49.86212301204966         0.4507265018103569
50.30480278216634         0.4507264768465392
50.325589220132876        0.4507263101895206
50.34301546334916         0.4507262879829598
50.652118379473116        0.45072589569970883
50.92273127647447         0.4507255547698199
50.97864753881338         0.45072548461571593
51.042516925450975        0.45072562164700214
51.386919391928814        0.45072467733746086
51.53745794050217         0.45072468834272594
51.79064335126647         0.45072424948012835
51.96412842858209         0.45072392999078564
52.19436731060411         0.45072348240609816
52.390798916662035        0.4507244935182913
52.57767369152759         0.45072350193017596
52.87432274790721         0.45072480349149374
52.936016517520756        0.45072224266924604
53.00536722774303         0.4507216538422127
53.335981771100265        0.4507168340157698
53.63009350266576         0.4507097496899537
53.735947024679795        0.4507065555683309
53.84390198442268         0.45070367677607615
54.108623251604214        0.4505484824228101
54.356439722804204        0.45033570161462627
54.481299478528626        0.4502037671147513
54.61467654017142         0.4500213311355535
54.85070726167901         0.4497028810261673
55.040524613017446        0.44931977953436364
55.24168237495047         0.4489642215153937
55.461587576527656        0.4486104186540935
55.63025192870174         0.448291453308117
55.7845372450921          0.44796348919263745
56.01882148245301         0.4472912651623306
56.2933882832157          0.4470478149789376
56.438627586859006        0.446821381858785
56.57348301217663         0.4465506641387576
56.858433691265006        0.4457871916145336
57.165325594990826        0.4435448561502298
57.27591430960565         0.44349064586604137
57.37197895669084         0.4453475086736599
57.71388418958573         0.43328939448614945
58.080452791973016        0.3907029489785675
58.14969861883831         0.378715608148083
58.21428546672214         0.36639075749880856
58.585513048090895        0.2738503686539823
59.018213351902766        -0.13922280597156553
59.057008698727266        -0.16881722036977329
59.09285459329271         -0.19508630561513743
59.52850434936362         -0.43178416252501167
59.99999999999999         -0.5136206754455196
60.461108402543736        -0.5128792448671934
60.82784434438853         -0.5149348723979497
60.922216805087494        -0.5155359485100729
61.04087420849911         -0.5162984479783108
61.38332520763124         -0.5189678570790973
61.72401178401443         -0.5184722397716183
61.905555812560905        -0.5184467208697169
62.09026537495796         -0.5185909571825325
62.42778641749055         -0.5192978514097745
62.759523058438525        -0.521050472519672
62.94893290424651         -0.5210662094268484
63.095292978535895        -0.521254301585943
63.47972871217609         -0.521936337754427
63.85267601516366         -0.5225378112197717
64.0332693790802          -0.5228162162488377
64.21942581939132         -0.5230944264967266
64.5868100459843          -0.523617367250715
65.29400495388819         -0.5235429309727798
65.5925970916332          -0.5235554028284001
66.34452689192346         -0.5235725817472185
66.54294193881549         -0.5235930602846648
66.69413147872018         -0.5235977491599119
67.32906598086862         -0.5236177366946965
68.37275654349088         -0.5235915092169273
69.1077347232183          -0.5235935655338446
69.91529595368391         -0.5235957703296938
70.72679341220305         -0.5235979282787959
71.46535403450028         -0.5235998420789445
72.3458521011878          -0.523598561167131
74.0421270407594          -0.5236008844579614
74.89723473412519         -0.5236020537880242
75.53769066065419         -0.5236029287713816
77.44861736706258         -0.5236055352919808
80                        -0.523608578018579
0                         -0.5235934502676166
2.3021067138330906        -0.5235953412758171
3.8055294812997573        -0.5235963070094216
4.604213427666188         -0.5235968217765177
5.827193227459389         -0.5235976123331776
6.906320141499293         -0.5236028533616922
7.518260478975748         -0.523601567615238
8.660750410627863         -0.523599131420365
9.953927809699024         -0.5235963177546
10.415180679756443        -0.523595299736384
10.82268606947694         -0.5236064122330321
12.433678883632325        -0.5236064848233104
12.864191388081576        -0.5236186412489346
13.260435730000246        -0.5236062406791189
13.656427896998732        -0.523594368866972
14.246152999974086        -0.5235721126827297
14.717976436363205        -0.5235566679483383
15.37799896996772         -0.5236815562258601
15.814500281870664        -0.5230538650231475
15.930738885020652        -0.5228790926743482
16.037594529503533        -0.5227155985696328
16.483478800073584        -0.5220040981987433
16.96851602041355         -0.5211764200561825
17.02647348758365         -0.5222443404743845
17.09617075165497         -0.5211698267167031
17.542804490667265        -0.5192708137224749
18.03300700900428         -0.5185417530414345
18.060405298136267        -0.5185428749693801
18.08536845083298         -0.5185477574248483
18.578006105605276        -0.5193973430003453
19.050749406922556        -0.5162830199848097
19.052004070403513        -0.5162756223759566
19.053255421582012        -0.5162682447519261
19.526002035201756        -0.5137186305691038
19.999999999999996        -0.5148168026237024
20.469078968145475        -0.5122739280998244
20.934915367753128        -0.511554303913856
20.938157936290942        -0.5115509591137319
20.941423075522522        -0.5115476483622226
21.407236904436417        -0.5119210897169209
21.830367408933544        -0.33733532408121747
21.84118726577099         -0.33168141572804427
21.852334431242014        -0.3257939635813714
22.275137627105558        -0.055323849587245455
22.68552626460744         0.2961213449143136
22.709596110134605        0.32134720347456236
22.736805034849976        0.3227403965914232
23.128061680434932        0.35406334751774027
23.49225208472017         0.3697321364963081
23.547069185954424        0.37098670859385596
23.60596023551872         0.3720168541445571
23.966076691473916        0.37125740898436893
24.271884395439447        0.37378806812100923
24.35421838048969         0.37391214830098496
24.445541198889423        0.37406353921654795
24.74236006950546         0.37465559227660605
25.009963291615414        0.3753204878605571
25.132935026798894        0.37572407929091484
25.293490021910518        0.37624585669897503
25.505872597011106        0.3768335731316545
25.688398174562412        0.37726095266973536
25.880096215967903        0.37763246324661476
26.10315165960288         0.37796499814749607
26.2543198349247          0.37828126131786266
26.394419855075405        0.3784784865923083
26.651043533841694        0.3787849081694059
26.938918019664296        0.3790442112561353
27.047767232758694        0.37911899584999514
27.144800095588753        0.3791749007470155
27.405591334237677        0.3792886811854618
27.56259528406965         0.37924254987332023
27.78332149667528         0.3792468005832224
27.984699914320032        0.37924983499102094
28.187680276221624        0.3792520788701758
28.406804544570413        0.3792535831542397
28.59203905576797         0.379254111337196
28.898693058202674        0.37925279543154405
29.00195574628817         0.37925283057752984
29.095378456907866        0.3792528546562385
29.33555128685156         0.3792528829045933
29.601020912605048        0.3792528577460744
29.669146827414952        0.379252841743993
29.75109592685859         0.37925278394258255
30.168169617542624        0.3792526623482245
30.59593060310553         0.3792525311790068
30.666803237341977        0.379252377935439
30.807718265401284        0.3792521618764383
31.163100796691943        0.37925161232386057
31.298127087823882        0.37925158539905424
31.47877830091467         0.3792513556082645
31.708901657976256        0.37925104505561047
31.811432697462976        0.37925098464852713
31.927366101311087        0.37925091614008444
32.1897515016884          0.37925076028449456
32.37499538551056         0.37925028909798925
32.70139325416475         0.3792498224135888
32.94409401776354         0.37924947528030273
33.21303500664111         0.3792490904970527
33.513192650016514        0.379248828612919
33.69600950489072         0.37924870786258613
33.924209286685624        0.37924803223520737
34.210416255469625        0.3792480184271791
34.68728170097073         0.3792472877254679
34.73800798445341         0.37924720999352957
34.768453083737136        0.37924716333970415
35.265599713437204        0.37924638198094207
35.54991391655532         0.3792461198790964
35.605529139154704        0.3792460686075532
35.6592971945942          0.3792460190384987
35.945458564872226        0.37924575521802384
36.241450826025634        0.3792452552602342
36.29579468517532         0.3792451023574314
36.71427498454944         0.3792446851546499
36.718613936295554        0.37924468082891977
36.76546581442786         0.3792446312069587
37.13011907872743         0.37924422340729474
37.15970391776662         0.379244190321762
37.54021429232099         0.37924391096654914
37.60232032108595         0.37924387097770224
37.80817042609575         0.3792434259275675
38.05144865220291         0.3792432777001667
38.1581919888581          0.37924316256884416
38.50554581972022         0.37924278791925237
38.81153364940751         0.3792424578857918
38.95964298723752         0.3792422981373206
39.318206795827905        0.37924194708269154
39.374302345323194        0.379241893882644
39.620934687232925        0.3792416599807584
39.86059269037158         0.3792414326931475
39.91510195413199         0.37924138099747134
40.34688303541998         0.37924097898946507
40.44854635298528         0.37924086393206136
40.73387155584444         0.37924054101535426
40.81606403002709         0.3792404358920496
40.97407539835759         0.379240273750589
41.19585127741538         0.37924004617782753
41.42713095875623         0.37923980885270264
41.57563852480367         0.3792396564632033
41.71804358095022         0.3792394673404672
42.00900340093775         0.37923912119872905
42.45698448494897         0.37923849141592464
42.480519090377776        0.3792384881379169
42.49183350052228         0.37923847402361216
42.91111173851581         0.3792379509888152
43.129436282778435        0.37923767863601265
43.34170438665382         0.3792374138380018
43.605832101463214        0.3792370699280505
43.76966169919207         0.3792368059689731
44.045953800770505        0.37923633108043125
44.45025438068992         0.37923563615496547
44.48607550007778         0.37923557458344254
44.551637056788095        0.37923542168470276
44.9622865908431          0.37923466198027833
45.12124113574799         0.3792343109166557
45.44402234257476         0.37923362374541797
45.888691347203725        0.3792327118293448
45.90944475097154         0.3792326692667805
45.94142557878348         0.37923260367786316
46.37486715936833         0.379231731331617
46.6466962127547          0.3792308469949292
46.79246070408973         0.37923037269792065
46.980282599483495        0.37922976146566545
47.210054248811154        0.3792290135832177
47.388375032536835        0.3792284330675346
47.65367198113857         0.3792278498195211
48.00993414929609         0.3792266273220278
48.057233153569136        0.3792264648390722
48.11350516866649         0.37922632263656725
48.474771255557485        0.379224975333753
48.73082733879495         0.3792240193558304
48.894574069744536        0.37922340755796646
49.23767951064942         0.3792216733123462
49.39321091656101         0.3792208000195841
49.47042077744958         0.3792203658536919
49.86212301204966         0.37921873498530495
50.30480278216634         0.37921705875049494
50.325589220132876        0.3792166173971699
50.34301546334916         0.37921652224793095
50.652118379473116        0.37921478573977113
50.92273127647447         0.3792131896586507
50.97864753881338         0.37921285104064717
51.042516925450975        0.3792129637518823
51.386919391928814        0.379210420999359
51.53745794050217         0.3792102571307112
51.79064335126647         0.3792071786637805
51.96412842858209         0.37920436473610775
52.19436731060411         0.3791997455437545
52.390798916662035        0.3792052973635219
52.57767369152759         0.3791970326833069
52.87432274790721         0.37913332060942534
52.936016517520756        0.37908716752439714
53.00536722774303         0.3790434509559831
53.335981771100265        0.3787641967369274
53.63009350266576         0.37841733681507633
53.735947024679795        0.3782698166416421
53.84390198442268         0.3780130874037653
54.108623251604214        0.3776197300535267
54.356439722804204        0.377122033748782
54.481299478528626        0.37682384808267233
54.61467654017142         0.3763919701776603
54.85070726167901         0.3757705757657211
55.040524613017446        0.37548135522010206
55.24168237495047         0.37465578294090096
55.461587576527656        0.3741390052738494
55.63025192870174         0.373825276303173
55.7845372450921          0.37360114604584965
56.01882148245301         0.3709372447709964
56.2933882832157          0.37284494947820285
56.438627586859006        0.371647966629953
56.57348301217663         0.36913965896136697
56.858433691265006        0.35932541134959267
57.165325594990826        0.34083359294959714
57.27591430960565         0.33494850681575294
57.37197895669084         0.24725136875115555
57.71388418958573         -0.04002756151680667
58.080452791973016        -0.28232803138761076
58.14969861883831         -0.32085660381036757
58.21428546672214         -0.3547355917098139
58.585513048090895        -0.511306887826005
59.018213351902766        -0.5114725468963819
59.057008698727266        -0.511504207456869
59.09285459329271         -0.5115315631001397
59.52850434936362         -0.5115242772313834
59.99999999999999         -0.5156832351519446
60.461108402543736        -0.5130715312523049
60.82784434438853         -0.5152575391334279
60.922216805087494        -0.5158452930087148
61.04087420849911         -0.5165543486126059
61.38332520763124         -0.519165319641263
61.72401178401443         -0.5183422698167756
61.905555812560905        -0.5182089727040894
62.09026537495796         -0.5182911256708197
62.42778641749055         -0.5190084635594103
62.759523058438525        -0.5211022150514926
62.94893290424651         -0.5210595664203589
63.095292978535895        -0.521213273228765
63.47972871217609         -0.5218897299357125
63.85267601516366         -0.5224946564378223
64.0332693790802          -0.5227801809539395
64.21942581939132         -0.5230694540531271
64.5868100459843          -0.5236253311776862
65.29400495388819         -0.5235183487743207
65.5925970916332          -0.5235332546209152
66.34452689192346         -0.5235553699867149
66.54294193881549         -0.5235823167561383
66.69413147872018         -0.523588793040431
67.32906598086862         -0.5236167422651412
68.37275654349088         -0.5235833936728762
69.1077347232183          -0.523586219113258
69.91529595368391         -0.5235892831108598
70.72679341220305         -0.5235923193378887
71.46535403450028         -0.5235950454427445
72.3458521011878          -0.5235938667264393
74.0421270407594          -0.5235975667925572
74.89723473412519         -0.523599432493233
75.53769066065419         -0.5236008300629401
77.44861736706258         -0.5236050010181849
80                        -0.5236096863016885
0                         -0.5235962839699815
2.3021067138330906        -0.5235959639500494
3.8055294812997573        -0.5235946043074557
4.604213427666188         -0.523593884242912
5.827193227459389         -0.5235927846585626
6.906320141499293         -0.5235967669542616
7.518260478975748         -0.5235944486589673
8.660750410627863         -0.5235900868792891
9.953927809699024         -0.5235850971118905
10.415180679756443        -0.523583303813396
10.82268606947694         -0.5235924158504001
12.433678883632325        -0.5235899465808878
12.864191388081576        -0.5236022950960997
13.260435730000246        -0.5235878904899914
13.656427896998732        -0.5235740562102326
14.246152999974086        -0.5235488745930483
14.717976436363205        -0.5235315060967695
15.37799896996772         -0.5236628380639582
15.814500281870664        -0.5230257007426364
15.930738885020652        -0.5228488605495183
16.037594529503533        -0.522683631505126
16.483478800073584        -0.5219666066310346
16.96851602041355         -0.5211360579678163
17.02647348758365         -0.5222631372959678
17.09617075165497         -0.5211340074277667
17.542804490667265        -0.5192085552971305
18.03300700900428         -0.5185124173487873
18.060405298136267        -0.5185172911813283
18.08536845083298         -0.518525768229435
18.578006105605276        -0.5194806428260692
19.050749406922556        -0.5163323499988275
19.052004070403513        -0.5163251709245021
19.053255421582012        -0.5163180114704672
19.526002035201756        -0.5138706079618391
19.999999999999996        -0.5142347921157426
20.469078968145475        -0.5113893053795158
20.934915367753128        -0.5111107605134412
20.938157936290942        -0.511111049234529
20.941423075522522        -0.5111114162967793
21.407236904436417        -0.5089538850264536
21.830367408933544        -0.5064260075160606
21.84118726577099         -0.5062813295350241
21.852334431242014        -0.50612807438905
22.275137627105558        -0.49714866239930605
22.68552626460744         -0.4824660234738228
22.709596110134605        -0.482161724936268
22.736805034849976        -0.46721305290034587
23.128061680434932        -0.17403261034886283
23.49225208472017         0.05552047827100631
23.547069185954424        0.08664113802812336
23.60596023551872         0.1190972094021097
23.966076691473916        0.29580029866478136
24.271884395439447        0.29525922053316855
24.35421838048969         0.2961564146802967
24.445541198889423        0.2968603278573184
24.74236006950546         0.29704952826226044
25.009963291615414        0.29450870790876055
25.132935026798894        0.29895328314371955
25.293490021910518        0.2995574099094209
25.505872597011106        0.2995599206105904
25.688398174562412        0.2997551719134086
25.880096215967903        0.3001524268314372
26.10315165960288         0.30086253506165134
26.2543198349247          0.3009986386779918
26.394419855075405        0.30135975814134375
26.651043533841694        0.3019554815727942
26.938918019664296        0.3025225229398274
27.047767232758694        0.3027090402031234
27.144800095588753        0.30286240747230836
27.405591334237677        0.30322994893108085
27.56259528406965         0.30355505056761123
27.78332149667528         0.30374757308369016
27.984699914320032        0.30388424198873903
28.187680276221624        0.30398436130365897
28.406804544570413        0.3040500297640976
28.59203905576797         0.30407119486011397
28.898693058202674        0.30403446392038924
29.00195574628817         0.3040356437274165
29.095378456907866        0.30403653809711156
29.33555128685156         0.30403808296703966
29.601020912605048        0.30403852665870834
29.669146827414952        0.30403842653482416
29.75109592685859         0.3040379830964211
30.168169617542624        0.3040372957401478
30.59593060310553         0.3040365172535614
30.666803237341977        0.30403643260731805
30.807718265401284        0.3040360350069542
31.163100796691943        0.3040349752495858
31.298127087823882        0.3040351009934774
31.47877830091467         0.3040348149780854
31.708901657976256        0.3040342409746625
31.811432697462976        0.30403405689045626
31.927366101311087        0.30403384730142086
32.1897515016884          0.30403336729810637
32.37499538551056         0.3040329222458886
32.70139325416475         0.3040324862861204
32.94409401776354         0.30403216123970994
33.21303500664111         0.30403180017500864
33.513192650016514        0.304031476426054
33.69600950489072         0.30403119507449095
33.924209286685624        0.3040308183815491
34.210416255469625        0.30403076075793506
34.68728170097073         0.3040302542398149
34.73800798445341         0.30403020033070854
34.768453083737136        0.3040301679726952
35.265599713437204        0.3040296665380499
35.54991391655532         0.3040296650765694
35.605529139154704        0.3040296647815522
35.6592971945942          0.3040296644934923
35.945458564872226        0.3040296629133943
36.241450826025634        0.3040295841405232
36.29579468517532         0.30402939967429987
36.71427498454944         0.3040294939326678
36.718613936295554        0.30402949490980813
36.76546581442786         0.3040295015426184
37.13011907872743         0.3040295527449775
37.15970391776662         0.3040295568979959
37.54021429232099         0.30402973145573864
37.60232032108595         0.3040297411058571
37.80817042609575         0.30402971446569066
38.05144865220291         0.30402986399099297
38.1581919888581          0.30402992138634277
38.50554581972022         0.3040301081541177
38.81153364940751         0.30403027267659993
38.95964298723752         0.3040303523104031
39.318206795827905        0.3040307187841926
39.374302345323194        0.30403076990973166
39.620934687232925        0.3040309946904232
39.86059269037158         0.3040312131142863
39.91510195413199         0.3040312627938717
40.34688303541998         0.30403164935661
40.44854635298528         0.30403177815842986
40.73387155584444         0.3040321396493503
40.81606403002709         0.30403222842291217
40.97407539835759         0.30403243952289105
41.19585127741538         0.304032735810424
41.42713095875623         0.30403304479415166
41.57563852480367         0.30403324319609415
41.71804358095022         0.304033455653025
42.00900340093775         0.3040337916013893
42.45698448494897         0.30403433809763686
42.480519090377776        0.30403435996472417
42.49183350052228         0.3040343771049084
42.91111173851581         0.30403501226539653
43.129436282778435        0.3040353430003897
43.34170438665382         0.30403566455883296
43.605832101463214        0.30403609539723186
43.76966169919207         0.30403635960797043
44.045953800770505        0.304036799726247
44.45025438068992         0.30403744368314556
44.48607550007778         0.3040375007337461
44.551637056788095        0.30403757969679535
44.9622865908431          0.3040381309318757
45.12124113574799         0.3040383161607402
45.44402234257476         0.30403884267510023
45.888691347203725        0.3040396101250338
45.90944475097154         0.3040396459344462
45.94142557878348         0.3040397011149451
46.37486715936833         0.30404043618092325
46.6466962127547          0.30404081118869347
46.79246070408973         0.30404101193788263
46.980282599483495        0.30404127025569005
47.210054248811154        0.3040415857270203
47.388375032536835        0.30404183014684816
47.65367198113857         0.3040423658879127
48.00993414929609         0.30404306622433735
48.057233153569136        0.30404315843337226
48.11350516866649         0.3040433931797147
48.474771255557485        0.30404394914067684
48.73082733879495         0.3040443380501494
48.894574069744536        0.3040445845201201
49.23767951064942         0.3040449759139287
49.39321091656101         0.3040451562622538
49.47042077744958         0.3040452413649508
49.86212301204966         0.3040458399782007
50.30480278216634         0.3040468218879926
50.325589220132876        0.3040464782354235
50.34301546334916         0.3040465314465821
50.652118379473116        0.3040464732643223
50.92273127647447         0.30404486485994137
50.97864753881338         0.3040443512528484
51.042516925450975        0.304052604893516
51.386919391928814        0.3040475946872861
51.53745794050217         0.30406760754406054
51.79064335126647         0.3040032048150943
51.96412842858209         0.3039270695912209
52.19436731060411         0.303785836076375
52.390798916662035        0.30360627705739274
52.57767369152759         0.3033808372114141
52.87432274790721         0.30289762489866445
52.936016517520756        0.302793175332412
53.00536722774303         0.30267555244558875
53.335981771100265        0.3020352700338115
53.63009350266576         0.30135516276372604
53.735947024679795        0.3010849210047583
53.84390198442268         0.30107841708396654
54.108623251604214        0.3002328427566432
54.356439722804204        0.2997508360273588
54.481299478528626        0.2996214021519956
54.61467654017142         0.29925049110939744
54.85070726167901         0.2991003269417818
55.040524613017446        0.29732247402418677
55.24168237495047         0.2975510104257442
55.461587576527656        0.29774233881422935
55.63025192870174         0.2967226240842696
55.7845372450921          0.29489595986716666
56.01882148245301         0.29713602076929513
56.2933882832157          0.1811226871357103
56.438627586859006        0.10868692876225519
56.57348301217663         0.03448196458094838
56.858433691265006        -0.14487474835483954
57.165325594990826        -0.3688952396338167
57.27591430960565         -0.45980373809104497
57.37197895669084         -0.4677240366308151
57.71388418958573         -0.48878839425831794
58.080452791973016        -0.5033126554279534
58.14969861883831         -0.5050384792236057
58.21428546672214         -0.5063579423968259
58.585513048090895        -0.5085344814236635
59.018213351902766        -0.511296544212564
59.057008698727266        -0.5112808982358944
59.09285459329271         -0.5112664797272329
59.52850434936362         -0.5107993640901554
59.99999999999999         -0.516583463585232
60.461108402543736        -0.5133374935862369
60.82784434438853         -0.5154400603500082
60.922216805087494        -0.5160014847598381
61.04087420849911         -0.5166740004352088
61.38332520763124         -0.5193139622972953
61.72401178401443         -0.518396118371034
61.905555812560905        -0.5182268403288187
62.09026537495796         -0.5182827576806829
62.42778641749055         -0.5189791867395657
62.759523058438525        -0.5211237683880899
62.94893290424651         -0.5210630145672175
63.095292978535895        -0.5212149990688844
63.47972871217609         -0.5218881117483151
63.85267601516366         -0.5224954796613027
64.0332693790802          -0.5227829623772078
64.21942581939132         -0.5230747844205841
64.5868100459843          -0.5236372732352791
65.29400495388819         -0.5235208884280994
65.5925970916332          -0.5235362093118872
66.34452689192346         -0.5235591422898904
66.54294193881549         -0.5235859792187729
66.69413147872018         -0.5235928679544364
67.32906598086862         -0.5236225994769323
68.37275654349088         -0.5235875336844322
69.1077347232183          -0.5235900641284535
69.91529595368391         -0.5235928043958777
70.72679341220305         -0.5235955157339097
71.46535403450028         -0.5235979465145596
72.3458521011878          -0.5235963453123802
74.0421270407594          -0.5235992632231408
74.89723473412519         -0.5236007349483869
75.53769066065419         -0.5236018375782441
77.44861736706258         -0.5236051292269968
80                        -0.5236085617003711
0                         -0.5235950899098226
2.3021067138330906        -0.5235954984614671
3.8055294812997573        -0.5235938159348035
4.604213427666188         -0.5235929244279129
5.827193227459389         -0.5235915624431242
6.906320141499293         -0.5235954418721385
7.518260478975748         -0.5235929482918624
8.660750410627863         -0.523588257057747
9.953927809699024         -0.5235828909543209
10.415180679756443        -0.5235809625489947
10.82268606947694         -0.5235899138736085
12.433678883632325        -0.5235884822335779
12.864191388081576        -0.5236014371623305
13.260435730000246        -0.5235870967374674
13.656427896998732        -0.5235733282487379
14.246152999974086        -0.5235474679079375
14.717976436363205        -0.5235299492343423
15.37799896996772         -0.5236623882011465
15.814500281870664        -0.5230238643392225
15.930738885020652        -0.5228467607541404
16.037594529503533        -0.5226813288702149
16.483478800073584        -0.5219638640246519
16.96851602041355         -0.5211335819987682
17.02647348758365         -0.5222696983215378
17.09617075165497         -0.5211369061319504
17.542804490667265        -0.5192039949303868
18.03300700900428         -0.5185073657618189
18.060405298136267        -0.5185124505219005
18.08536845083298         -0.518521141759556
18.578006105605276        -0.5194845437955499
19.050749406922556        -0.5163429057915337
19.052004070403513        -0.5163359232932224
19.053255421582012        -0.5163289606498681
19.526002035201756        -0.514009356495783
19.999999999999996        -0.5138562163853198
20.469078968145475        -0.511617379956503
20.934915367753128        -0.5113170895207311
20.938157936290942        -0.5113133713964358
20.941423075522522        -0.5113096503681732
21.407236904436417        -0.5102768398125342
21.830367408933544        -0.5077177665636691
21.84118726577099         -0.5076610105745336
21.852334431242014        -0.5076029891306892
22.275137627105558        -0.5057400964414807
22.68552626460744         -0.5045618158320921
22.709596110134605        -0.5047064971254397
22.736805034849976        -0.5089781881189022
23.128061680434932        -0.49466115671103805
23.49225208472017         -0.4442014458073146
23.547069185954424        -0.4334791613422703
23.60596023551872         -0.421044043418312
23.966076691473916        -0.32427994743387595
24.271884395439447        -0.08848461993172059
24.35421838048969         -0.036493792361516696
24.445541198889423        0.015361493496507844
24.74236006950546         0.14241637530930665
25.009963291615414        0.20367486947049163
25.132935026798894        0.21516372579701848
25.293490021910518        0.22100251576581817
25.505872597011106        0.22342224882306966
25.688398174562412        0.22428469281264365
25.880096215967903        0.22398186959746647
26.10315165960288         0.22207761783636804
26.2543198349247          0.2234584583252892
26.394419855075405        0.22379809067227574
26.651043533841694        0.2244088368006926
26.938918019664296        0.22507652885004215
27.047767232758694        0.22532420856767926
27.144800095588753        0.22554279417082557
27.405591334237677        0.2262761094014103
27.56259528406965         0.22668443265484425
27.78332149667528         0.22717353579525257
27.984699914320032        0.22756355371151885
28.187680276221624        0.22790239341049573
28.406804544570413        0.2282070096744506
28.59203905576797         0.2284149736552167
28.898693058202674        0.22872851699060104
29.00195574628817         0.22878154959401772
29.095378456907866        0.2288229782344636
29.33555128685156         0.2289009215434204
29.601020912605048        0.22893922158424357
29.669146827414952        0.22894094846093682
29.75109592685859         0.22890668987454593
30.168169617542624        0.22890642171831035
30.59593060310553         0.22890496017246065
30.666803237341977        0.22890380241012845
30.807718265401284        0.2289034189645295
31.163100796691943        0.22890167590094293
31.298127087823882        0.22890143144023573
31.47877830091467         0.22890053915512468
31.708901657976256        0.22889862962415478
31.811432697462976        0.22889804892472215
31.927366101311087        0.22889738086324019
32.1897515016884          0.22889582397944638
32.37499538551056         0.22889517229885253
32.70139325416475         0.22889357147281642
32.94409401776354         0.22889237568997345
33.21303500664111         0.22889104519121417
33.513192650016514        0.22888956999545945
33.69600950489072         0.22888858260726655
33.924209286685624        0.22888755411798495
34.210416255469625        0.22888620503736712
34.68728170097073         0.2288839702454478
34.73800798445341         0.22888373236210285
34.768453083737136        0.22888358957369548
35.265599713437204        0.22888128293844434
35.54991391655532         0.22888006605635225
35.605529139154704        0.22887982797069092
35.6592971945942          0.22887959777736694
35.945458564872226        0.22887837240242964
36.241450826025634        0.22887715749216006
36.29579468517532         0.22887685505656094
36.71427498454944         0.22887514841615764
36.718613936295554        0.22887513072024887
36.76546581442786         0.2288749435513245
37.13011907872743         0.22887344967853113
37.15970391776662         0.22887332847270078
37.54021429232099         0.22887178208549894
37.60232032108595         0.22887151210439283
37.80817042609575         0.22887075685318334
38.05144865220291         0.22886977912428366
38.1581919888581          0.22886936985357437
38.50554581972022         0.22886803803091055
38.81153364940751         0.2288668647964306
38.95964298723752         0.2288662969021136
39.318206795827905        0.22886506746500554
39.374302345323194        0.2288648594744539
39.620934687232925        0.2288639450116996
39.86059269037158         0.22886305640576834
39.91510195413199         0.22886285429550884
40.34688303541998         0.22886124569916433
40.44854635298528         0.2288609244594212
40.73387155584444         0.2288600228756625
40.81606403002709         0.2288597696590136
40.97407539835759         0.2288592285142777
41.19585127741538         0.22885846899061932
41.42713095875623         0.22885767691483663
41.57563852480367         0.2288571683108873
41.71804358095022         0.22885672269143034
42.00900340093775         0.22885584925301372
42.45698448494897         0.2288543565122123
42.480519090377776        0.22885425436573945
42.49183350052228         0.22885421795822658
42.91111173851581         0.22885286878243588
43.129436282778435        0.2288521662290514
43.34170438665382         0.2288514831536711
43.605832101463214        0.22885070419681003
43.76966169919207         0.22885024415188598
44.045953800770505        0.22884940019781405
44.45025438068992         0.22884816477950717
44.48607550007778         0.22884805529521357
44.551637056788095        0.22884788277135704
44.9622865908431          0.22884666002196347
45.12124113574799         0.2288462510630772
45.44402234257476         0.22884523056139033
45.888691347203725        0.2288440078580068
45.90944475097154         0.22884395073924815
45.94142557878348         0.22884386271040164
46.37486715936833         0.2288426208667797
46.6466962127547          0.22884191760131034
46.79246070408973         0.2288415383698951
46.980282599483495        0.2288410475416875
47.210054248811154        0.22884044375350138
47.388375032536835        0.22883997263792838
47.65367198113857         0.22883913600451591
48.00993414929609         0.228838235717619
48.057233153569136        0.22883810963794668
48.11350516866649         0.22883850315684293
48.474771255557485        0.22883759345633517
48.73082733879495         0.22883690025688574
48.894574069744536        0.2288364358990063
49.23767951064942         0.22883556872795466
49.39321091656101         0.22883482499229707
49.47042077744958         0.22883438065422476
49.86212301204966         0.22883320136680305
50.30480278216634         0.2288297597851755
50.325589220132876        0.22885959110975157
50.34301546334916         0.22885951446620845
50.652118379473116        0.22882357579583043
50.92273127647447         0.2287383654966752
50.97864753881338         0.22871450334750187
51.042516925450975        0.22868477244952093
51.386919391928814        0.22842860962750056
51.53745794050217         0.2282068302174984
51.79064335126647         0.2278716022307164
51.96412842858209         0.22758703749132053
52.19436731060411         0.22714048759729105
52.390798916662035        0.22664004898099915
52.57767369152759         0.2261948266298447
52.87432274790721         0.22562702637991153
52.936016517520756        0.22531900879164277
53.00536722774303         0.22517079844670232
53.335981771100265        0.22440158238336705
53.63009350266576         0.2236302285291673
53.735947024679795        0.22333254748843637
53.84390198442268         0.2216566094601014
54.108623251604214        0.2240038942567976
54.356439722804204        0.22402910614251584
54.481299478528626        0.22324540711596663
54.61467654017142         0.21956648029929368
54.85070726167901         0.21530901588408893
55.040524613017446        0.20059207218272784
55.24168237495047         0.15030241132646668
55.461587576527656        0.06749159593723579
55.63025192870174         -0.01928239794174639
55.7845372450921          -0.11670922041409405
56.01882148245301         -0.2963364136736212
56.2933882832157          -0.38523530515744875
56.438627586859006        -0.4225995166347864
56.57348301217663         -0.4513349554107156
56.858433691265006        -0.4932870381132645
57.165325594990826        -0.506267715470265
57.27591430960565         -0.5042984719558306
57.37197895669084         -0.5039928983414791
57.71388418958573         -0.5054769948787229
58.080452791973016        -0.5070922098399882
58.14969861883831         -0.5074371097078331
58.21428546672214         -0.5077701380872826
58.585513048090895        -0.5098958263743125
59.018213351902766        -0.5114039654533384
59.057008698727266        -0.5114405844714004
59.09285459329271         -0.5114678620582278
59.52850434936362         -0.5109958291191466
59.99999999999999         -0.5169506389466721
60.461108402543736        -0.5134727845450544
60.82784434438853         -0.5154798310544395
60.922216805087494        -0.51602557460791
61.04087420849911         -0.5166835819183433
61.38332520763124         -0.5193342761067145
61.72401178401443         -0.518408514642947
61.905555812560905        -0.518236555148175
62.09026537495796         -0.5182908381174951
62.42778641749055         -0.518987121620168
62.759523058438525        -0.5211366166903258
62.94893290424651         -0.5210737841105426
63.095292978535895        -0.5212249373568202
63.47972871217609         -0.5218961760012125
63.85267601516366         -0.5225035890340848
64.0332693790802          -0.5227912521984508
64.21942581939132         -0.5230833685367875
64.5868100459843          -0.5236467606138305
65.29400495388819         -0.5235286122143762
65.5925970916332          -0.523543683634572
66.34452689192346         -0.5235658362940152
66.54294193881549         -0.52359258013832
66.69413147872018         -0.5235994993921327
67.32906598086862         -0.523629352379155
68.37275654349088         -0.5235928558993798
69.1077347232183          -0.523595019027391
69.91529595368391         -0.5235973538721572
70.72679341220305         -0.5235996558754217
71.46535403450028         -0.5236017124220753
72.3458521011878          -0.5235997748854956
74.0421270407594          -0.523601467762041
74.89723473412519         -0.5236023219765943
75.53769066065419         -0.5236029621226083
77.44861736706258         -0.5236048739467521
80                        -0.5236067981961801
0                         -0.523602225226649
2.3021067138330906        -0.5236007416629973
3.8055294812997573        -0.5235971280341098
4.604213427666188         -0.523595210609651
5.827193227459389         -0.5235922776533175
6.906320141499293         -0.5235948130882798
7.518260478975748         -0.5235917843552839
8.660750410627863         -0.5235860903221609
9.953927809699024         -0.5235795834129717
10.415180679756443        -0.5235772466334787
10.82268606947694         -0.5235846890112186
12.433678883632325        -0.5235813948884427
12.864191388081576        -0.523593921203123
13.260435730000246        -0.5235789943701801
13.656427896998732        -0.5235646308106034
14.246152999974086        -0.5235369121756535
14.717976436363205        -0.523518409489268
15.37799896996772         -0.5236488864124024
15.814500281870664        -0.52300886794481
15.930738885020652        -0.5228314020909366
16.037594529503533        -0.5226656504869366
16.483478800073584        -0.5219469895604409
16.96851602041355         -0.5211156606743745
17.02647348758365         -0.5222515106641907
17.09617075165497         -0.5211181063328066
17.542804490667265        -0.5191824085350145
18.03300700900428         -0.5184844368062528
18.060405298136267        -0.5184894999916397
18.08536845083298         -0.518498176524465
18.578006105605276        -0.5194622592386232
19.050749406922556        -0.516318181474114
19.052004070403513        -0.5163112054715401
19.053255421582012        -0.5163042493677861
19.526002035201756        -0.5139916775778085
19.999999999999996        -0.5137522700170005
20.469078968145475        -0.5115521297586743
20.934915367753128        -0.5112321816462473
20.938157936290942        -0.5112279429679581
20.941423075522522        -0.5112236926178775
21.407236904436417        -0.509297152958705
21.830367408933544        -0.5081715899646216
21.84118726577099         -0.5081366610695092
21.852334431242014        -0.5081003553251793
22.275137627105558        -0.5064838337384825
22.68552626460744         -0.5044708033521754
22.709596110134605        -0.505471442081885
22.736805034849976        -0.5088390104383109
23.128061680434932        -0.5056371029274526
23.49225208472017         -0.5040393567157031
23.547069185954424        -0.5039102770801391
23.60596023551872         -0.503803362668648
23.966076691473916        -0.5038484662680147
24.271884395439447        -0.4939837772473164
24.35421838048969         -0.4837382951140235
24.445541198889423        -0.46838833942032254
24.74236006950546         -0.38933702736774917
25.009963291615414        -0.2795040840802602
25.132935026798894        -0.2177783341063168
25.293490021910518        -0.11210583226730014
25.505872597011106        0.002015680540208299
25.688398174562412        0.07460254594808353
25.880096215967903        0.1258984483301485
26.10315165960288         0.15389632943778483
26.2543198349247          0.1485501965485154
26.394419855075405        0.15142140596364484
26.651043533841694        0.15510913794283313
26.938918019664296        0.15682294742629863
27.047767232758694        0.15680290037411662
27.144800095588753        0.15647590762925587
27.405591334237677        0.15204964069723953
27.56259528406965         0.15675375242613018
27.78332149667528         0.15753543173980913
27.984699914320032        0.15804353869656226
28.187680276221624        0.15835764018392443
28.406804544570413        0.15847348432724997
28.59203905576797         0.1583905878489908
28.898693058202674        0.1597729845478933
29.00195574628817         0.15996798131509454
29.095378456907866        0.16013100897717458
29.33555128685156         0.1604917478777647
29.601020912605048        0.1607926792641152
29.669146827414952        0.16085334650805888
29.75109592685859         0.16091627184344923
30.168169617542624        0.16103273119388642
30.59593060310553         0.16110196179627373
30.666803237341977        0.1611121116745084
30.807718265401284        0.16112041099170454
31.163100796691943        0.1611153734519986
31.298127087823882        0.1610953008425078
31.47877830091467         0.16109821771555835
31.708901657976256        0.1610984026957678
31.811432697462976        0.16109856533776387
31.927366101311087        0.16109842735667046
32.1897515016884          0.16109685351742267
32.37499538551056         0.16109625606102676
32.70139325416475         0.1610958136487376
32.94409401776354         0.16109539535532044
33.21303500664111         0.16109484284546988
33.513192650016514        0.1610939976867833
33.69600950489072         0.1610934569734467
33.924209286685624        0.16109325733939486
34.210416255469625        0.16109274145042204
34.68728170097073         0.161092064199441
34.73800798445341         0.1610919900162449
34.768453083737136        0.16109194529498225
35.265599713437204        0.1610912353833835
35.54991391655532         0.1610910871084643
35.605529139154704        0.16109105743970725
35.6592971945942          0.16109102854964868
35.945458564872226        0.16109087137383796
36.241450826025634        0.1610907694592378
36.29579468517532         0.1610906087212634
36.71427498454944         0.16109058534506795
36.718613936295554        0.161090585091259
36.76546581442786         0.16109058274394267
37.13011907872743         0.1610905512348902
37.15970391776662         0.16109054860102315
37.54021429232099         0.1610905688947478
37.60232032108595         0.1610905569666553
37.80817042609575         0.16109061155906
38.05144865220291         0.16109067886225364
38.1581919888581          0.16109072738659236
38.50554581972022         0.1610908851149052
38.81153364940751         0.16109102383785553
38.95964298723752         0.1610910909102812
39.318206795827905        0.1610914266469149
39.374302345323194        0.16109147920424782
39.620934687232925        0.1610917102611133
39.86059269037158         0.16109193475413808
39.91510195413199         0.16109198581006715
40.34688303541998         0.16109234741343215
40.44854635298528         0.161092482081955
40.73387155584444         0.16109286001743894
40.81606403002709         0.16109299550701203
40.97407539835759         0.16109319973837838
41.19585127741538         0.16109348634539436
41.42713095875623         0.16109378518385625
41.57563852480367         0.16109397704453285
41.71804358095022         0.16109426288822537
42.00900340093775         0.16109471410213647
42.45698448494897         0.16109527771898258
42.480519090377776        0.16109526736263236
42.49183350052228         0.16109528507021556
42.91111173851581         0.16109594097404017
43.129436282778435        0.16109628229236328
43.34170438665382         0.1610966139973843
43.605832101463214        0.1610968756989925
43.76966169919207         0.16109727952435735
44.045953800770505        0.16109772435919173
44.45025438068992         0.1610983690019519
44.48607550007778         0.16109842575717587
44.551637056788095        0.1610985469448101
44.9622865908431          0.1610992697370396
45.12124113574799         0.1610992715070362
45.44402234257476         0.16109980881625285
45.888691347203725        0.16110071711902751
45.90944475097154         0.1611007587563123
45.94142557878348         0.16110082278727259
46.37486715936833         0.1611016546453109
46.6466962127547          0.16110218412040844
46.79246070408973         0.1611024329323253
46.980282599483495        0.16110271739295223
47.210054248811154        0.16110301004035868
47.388375032536835        0.16110319518129676
47.65367198113857         0.16110449757612644
48.00993414929609         0.16110571596584314
48.057233153569136        0.16110569253015605
48.11350516866649         0.16110634483924224
48.474771255557485        0.16110492537719048
48.73082733879495         0.16110267087009184
48.894574069744536        0.16110068620410517
49.23767951064942         0.161124085015358
49.39321091656101         0.16111534271558342
49.47042077744958         0.16110868696451064
49.86212301204966         0.16104228678373683
50.30480278216634         0.1609135909042539
50.325589220132876        0.16088042054520482
50.34301546334916         0.16086618283406498
50.652118379473116        0.160538390443849
50.92273127647447         0.160134459264221
50.97864753881338         0.16003738393006978
51.042516925450975        0.15982024310390214
51.386919391928814        0.15913450598196016
51.53745794050217         0.15856400598201423
51.79064335126647         0.15848961067111791
51.96412842858209         0.15824534370939877
52.19436731060411         0.1576784975813416
52.390798916662035        0.15695940795941593
52.57767369152759         0.15600244232719118
52.87432274790721         0.15554225551700418
52.936016517520756        0.15672739070961725
53.00536722774303         0.1568052379381709
53.335981771100265        0.15527207709775753
53.63009350266576         0.15126390629373312
53.735947024679795        0.14921274779393165
53.84390198442268         0.1567105848238843
54.108623251604214        0.12947767527809256
54.356439722804204        0.06154008284803629
54.481299478528626        0.011534603847197138
54.61467654017142         -0.052831628531855364
54.85070726167901         -0.19829350735397364
55.040524613017446        -0.29474007552781084
55.24168237495047         -0.3810087058163675
55.461587576527656        -0.44821588534002216
55.63025192870174         -0.4820792367253258
55.7845372450921          -0.4997167956733933
56.01882148245301         -0.5038819151317931
56.2933882832157          -0.5036185898989448
56.438627586859006        -0.5038576463670777
56.57348301217663         -0.5043197177555077
56.858433691265006        -0.5060743279058729
57.165325594990826        -0.5072588028851808
57.27591430960565         -0.5051228452850667
57.37197895669084         -0.5051279147968812
57.71388418958573         -0.506229259105939
58.080452791973016        -0.5076732790394266
58.14969861883831         -0.507897302255399
58.21428546672214         -0.5080922056280286
58.585513048090895        -0.5089482242593135
59.018213351902766        -0.5113214337389437
59.057008698727266        -0.5113651487861917
59.09285459329271         -0.5113982401235849
59.52850434936362         -0.5109376023285156
59.99999999999999         -0.51698532917835
60.461108402543736        -0.5134691817037706
60.82784434438853         -0.5154673544155111
60.922216805087494        -0.5160119381692172
61.04087420849911         -0.516669117946312
61.38332520763124         -0.5193248508170537
61.72401178401443         -0.5183974365675077
61.905555812560905        -0.5182250359305526
62.09026537495796         -0.5182791826455473
62.42778641749055         -0.5189760287321378
62.759523058438525        -0.5211267612228208
62.94893290424651         -0.5210655500550321
63.095292978535895        -0.521216598538807
63.47972871217609         -0.5218880378596801
63.85267601516366         -0.5224958309072187
64.0332693790802          -0.5227837426649203
64.21942581939132         -0.5230761593011573
64.5868100459843          -0.5236402750542463
65.29400495388819         -0.5235231093060948
65.5925970916332          -0.5235384578454174
66.34452689192346         -0.5235611671626796
66.54294193881549         -0.52358834388417
66.69413147872018         -0.5235953367842747
67.32906598086862         -0.5236254789267237
68.37275654349088         -0.5235892076055895
69.1077347232183          -0.5235914597262351
69.91529595368391         -0.523593889953079
70.72679341220305         -0.5235962852711905
71.46535403450028         -0.5235984245377003
72.3458521011878          -0.5235966647230873
74.0421270407594          -0.52359819895325
74.89723473412519         -0.5235989731729802
75.53769066065419         -0.5235995533959592
77.44861736706258         -0.5236012863827909
80                        -0.5236032215091954
0                         -0.5236033450144432
2.3021067138330906        -0.5236009839468745
3.8055294812997573        -0.5235967449735095
4.604213427666188         -0.5235944953097292
5.827193227459389         -0.5235910535751082
6.906320141499293         -0.5235930943342908
7.518260478975748         -0.5235898713837183
8.660750410627863         -0.5235838111332771
9.953927809699024         -0.5235768840314852
10.415180679756443        -0.5235743959206529
10.82268606947694         -0.5235811621367692
12.433678883632325        -0.5235768679870338
12.864191388081576        -0.5235892061487699
13.260435730000246        -0.5235739476264872
13.656427896998732        -0.5235592427486921
14.246152999974086        -0.5235308810776004
14.717976436363205        -0.5235119235192005
15.37799896996772         -0.5236413003187328
15.814500281870664        -0.5230005900190651
15.930738885020652        -0.5228229694519568
16.037594529503533        -0.5226570865982603
16.483478800073584        -0.5219379916935737
16.96851602041355         -0.5211063996871739
17.02647348758365         -0.5222420892510171
17.09617075165497         -0.5211085402753018
17.542804490667265        -0.5191712686369372
18.03300700900428         -0.5184726769490537
18.060405298136267        -0.5184777399466407
18.08536845083298         -0.518486419498549
18.578006105605276        -0.5194511868109241
19.050749406922556        -0.516303563604165
19.052004070403513        -0.5162965834540082
19.053255421582012        -0.5162896232503178
19.526002035201756        -0.5139781277026331
19.999999999999996        -0.5137308256792605
20.469078968145475        -0.5115304358493769
20.934915367753128        -0.511226785029748
20.938157936290942        -0.5112226759748139
20.941423075522522        -0.5112185563276166
21.407236904436417        -0.5091425326995829
21.830367408933544        -0.508229801367701
21.84118726577099         -0.5081976644661004
21.852334431242014        -0.5081640974406739
22.275137627105558        -0.5065485344110692
22.68552626460744         -0.5043453465302369
22.709596110134605        -0.505354242546956
22.736805034849976        -0.5071885431428614
23.128061680434932        -0.5056115225203012
23.49225208472017         -0.5044040658578992
23.547069185954424        -0.504240682162912
23.60596023551872         -0.5040699159697906
23.966076691473916        -0.503119532673512
24.271884395439447        -0.501744444402891
24.35421838048969         -0.5012635704048246
24.445541198889423        -0.5007987379636867
24.74236006950546         -0.4997713658776957
25.009963291615414        -0.49945097989851317
25.132935026798894        -0.5008341557646792
25.293490021910518        -0.5002580440972515
25.505872597011106        -0.46045947104205276
25.688398174562412        -0.3999975233519449
25.880096215967903        -0.30984145337093344
26.10315165960288         -0.16997911775836003
26.2543198349247          -0.0569214839988331
26.394419855075405        -0.017346838097489454
26.651043533841694        0.04032499305571192
26.938918019664296        0.08228046373205611
27.047767232758694        0.09191226155728874
27.144800095588753        0.0976310280233547
27.405591334237677        0.09159233482160459
27.56259528406965         0.09527917633523199
27.78332149667528         0.09745803225025061
27.984699914320032        0.09817715046024389
28.187680276221624        0.09767436370238738
28.406804544570413        0.09574565818944088
28.59203905576797         0.09299121273071924
28.898693058202674        0.09856787549841015
29.00195574628817         0.09881891008205795
29.095378456907866        0.0990363996781435
29.33555128685156         0.09955356565542059
29.601020912605048        0.10005490913064345
29.669146827414952        0.10017166553440332
29.75109592685859         0.10039514103645208
30.168169617542624        0.10098350082750367
30.59593060310553         0.10139317411964921
30.666803237341977        0.10147032806852693
30.807718265401284        0.10154996813719122
31.163100796691943        0.10165675175225677
31.298127087823882        0.10158755969646721
31.47877830091467         0.10158915154368157
31.708901657976256        0.10158741918263042
31.811432697462976        0.10158777639667561
31.927366101311087        0.10158774213892303
32.1897515016884          0.1015859473041634
32.37499538551056         0.10158658854899091
32.70139325416475         0.1015859744934682
32.94409401776354         0.10158543784212398
33.21303500664111         0.10158476341428593
33.513192650016514        0.10158386760642088
33.69600950489072         0.10158325863018472
33.924209286685624        0.10158321114076997
34.210416255469625        0.1015825859663595
34.68728170097073         0.1015818855894449
34.73800798445341         0.10158180878905748
34.768453083737136        0.10158176248248486
35.265599713437204        0.10158104127176618
35.54991391655532         0.10158079570416258
35.605529139154704        0.10158074693221072
35.6592971945942          0.10158069955116558
35.945458564872226        0.10158044359527184
36.241450826025634        0.10158034720869852
36.29579468517532         0.10158022311420646
36.71427498454944         0.10158010892156052
36.718613936295554        0.10158010772503319
36.76546581442786         0.10158010317341644
37.13011907872743         0.10157998012694329
37.15970391776662         0.10157997005935442
37.54021429232099         0.10157986689462187
37.60232032108595         0.10157981248632844
37.80817042609575         0.10157997010098317
38.05144865220291         0.10157993301074647
38.1581919888581          0.10157997092712992
38.50554581972022         0.10158009411908035
38.81153364940751         0.10158020239704581
38.95964298723752         0.10158025472574143
39.318206795827905        0.101580693616996
39.374302345323194        0.10158073917702808
39.620934687232925        0.10158093946544264
39.86059269037158         0.10158113405418495
39.91510195413199         0.1015811783076902
40.34688303541998         0.10158154497895772
40.44854635298528         0.10158173840074995
40.73387155584444         0.1015822812277308
40.81606403002709         0.10158241532044095
40.97407539835759         0.10158269662197116
41.19585127741538         0.10158309139270792
41.42713095875623         0.10158350302055554
41.57563852480367         0.10158376729959245
41.71804358095022         0.10158408433843888
42.00900340093775         0.10158465624870301
42.45698448494897         0.10158568015228123
42.480519090377776        0.10158568169230392
42.49183350052228         0.10158570889919301
42.91111173851581         0.10158671675681105
43.129436282778435        0.1015872412949362
43.34170438665382         0.10158775110570503
43.605832101463214        0.10158861979801193
43.76966169919207         0.10158910324208237
44.045953800770505        0.10159000041550084
44.45025438068992         0.10159130595540494
44.48607550007778         0.10159142120817681
44.551637056788095        0.10159167126641386
44.9622865908431          0.10159291024428545
45.12124113574799         0.10159359896004991
45.44402234257476         0.10159477169608687
45.888691347203725        0.10159653449719476
45.90944475097154         0.10159661589677749
45.94142557878348         0.10159674118042951
46.37486715936833         0.10159843224837103
46.6466962127547          0.10159985475363166
46.79246070408973         0.1016005736082961
46.980282599483495        0.10160145464191851
47.210054248811154        0.10160246318354606
47.388375032536835        0.10160319335518221
47.65367198113857         0.10160371648345543
48.00993414929609         0.10160748862406659
48.057233153569136        0.10160775731261022
48.11350516866649         0.10160866602584824
48.474771255557485        0.10160967186108519
48.73082733879495         0.10160907696940168
48.894574069744536        0.10160812779940236
49.23767951064942         0.10155683159180325
49.39321091656101         0.10146347058961597
49.47042077744958         0.10140771758976885
49.86212301204966         0.10099908638108131
50.30480278216634         0.10036408275101494
50.325589220132876        0.1003023520611414
50.34301546334916         0.1002702584101233
50.652118379473116        0.09965287141567425
50.92273127647447         0.09903757030565705
50.97864753881338         0.09890172660212514
51.042516925450975        0.09825828832059189
51.386919391928814        0.09749066739705879
51.53745794050217         0.09543115730746772
51.79064335126647         0.09782461685172318
51.96412842858209         0.09834237698576492
52.19436731060411         0.09762310730154589
52.390798916662035        0.09948984348565348
52.57767369152759         0.09557379582738201
52.87432274790721         0.09158154741237952
52.936016517520756        0.09297719207452294
53.00536722774303         0.08798076933821725
53.335981771100265        0.0472257432010158
53.63009350266576         -0.012681577442737964
53.735947024679795        -0.0397086344885508
53.84390198442268         -0.12005701275531078
54.108623251604214        -0.2910818160732559
54.356439722804204        -0.4062306686335061
54.481299478528626        -0.4480778122044519
54.61467654017142         -0.47743031077663634
54.85070726167901         -0.5009593445085752
55.040524613017446        -0.49682947176257436
55.24168237495047         -0.49916902640100896
55.461587576527656        -0.4999025844277714
55.63025192870174         -0.5007809820545024
55.7845372450921          -0.5018324629215332
56.01882148245301         -0.5032112664824192
56.2933882832157          -0.5036875343696798
56.438627586859006        -0.5041033510808424
56.57348301217663         -0.5045953401388094
56.858433691265006        -0.5059842564024691
57.165325594990826        -0.5069978598544442
57.27591430960565         -0.5051012826669457
57.37197895669084         -0.5051721237513873
57.71388418958573         -0.5063466523680604
58.080452791973016        -0.5077855958993193
58.14969861883831         -0.5079901042326436
58.21428546672214         -0.5081614837866717
58.585513048090895        -0.5087824776422242
59.018213351902766        -0.5113146620904291
59.057008698727266        -0.5113568736148335
59.09285459329271         -0.5113885952159646
59.52850434936362         -0.5109133486255879
59.99999999999999         -0.5169883349091037
60.461108402543736        -0.5134605469328379
60.82784434438853         -0.515457013670224
60.922216805087494        -0.5160017682337338
61.04087420849911         -0.5166595168988066
61.38332520763124         -0.5193185293764213
61.72401178401443         -0.5183901025389166
61.905555812560905        -0.5182174319258948
62.09026537495796         -0.5182714952546252
62.42778641749055         -0.5189686845691317
62.759523058438525        -0.5211200616256809
62.94893290424651         -0.5210599874442707
63.095292978535895        -0.5212109007460648
63.47972871217609         -0.5218822233531248
63.85267601516366         -0.5224901742914909
64.0332693790802          -0.5227782134259438
64.21942581939132         -0.5230707960637637
64.5868100459843          -0.5236353425632775
65.29400495388819         -0.5235190650073703
65.5925970916332          -0.5235346317493261
66.34452689192346         -0.5235577564677708
66.54294193881549         -0.5235852100025197
66.69413147872018         -0.5235922965173593
67.32906598086862         -0.5236228107137226
68.37275654349088         -0.5235872741801458
69.1077347232183          -0.5235897310627085
69.91529595368391         -0.5235923838955143
70.72679341220305         -0.5235950003938634
71.46535403450028         -0.5235973387704401
72.3458521011878          -0.5235957891568568
74.0421270407594          -0.5235979027916677
74.89723473412519         -0.5235989690761971
75.53769066065419         -0.5235997680408075
77.44861736706258         -0.5236021536444269
80                        -0.5236048050308688
0                         -0.5236050123393297
2.3021067138330906        -0.5236021734671511
3.8055294812997573        -0.5235974077569003
4.604213427666188         -0.5235948782213043
5.827193227459389         -0.5235910078732641
6.906320141499293         -0.5235926581706433
7.518260478975748         -0.5235892948784017
8.660750410627863         -0.5235829687866503
9.953927809699024         -0.5235757347844734
10.415180679756443        -0.5235731356704391
10.82268606947694         -0.5235794146943208
12.433678883632325        -0.5235746156455467
12.864191388081576        -0.5235870543411983
13.260435730000246        -0.5235716239604005
13.656427896998732        -0.523556736033416
14.246152999974086        -0.5235279672155482
14.717976436363205        -0.5235087943992432
15.37799896996772         -0.5236373898313392
15.814500281870664        -0.5229963512578693
15.930738885020652        -0.5228186650028613
16.037594529503533        -0.5226527298598482
16.483478800073584        -0.5219335008169165
16.96851602041355         -0.5211019178829259
17.02647348758365         -0.522237430764678
17.09617075165497         -0.5211037740234681
17.542804490667265        -0.5191658924129433
18.03300700900428         -0.5184672614095949
18.060405298136267        -0.5184723420246146
18.08536845083298         -0.5184810394728806
18.578006105605276        -0.5194465234318593
19.050749406922556        -0.5162971886034909
19.052004070403513        -0.5162902060329565
19.053255421582012        -0.5162832434285035
19.526002035201756        -0.5139718585969819
19.999999999999996        -0.5137261504552276
20.469078968145475        -0.5115223037169526
20.934915367753128        -0.5112171510891453
20.938157936290942        -0.5112130300006943
20.941423075522522        -0.511208898213645
21.407236904436417        -0.5091141041705407
21.830367408933544        -0.5082380444952759
21.84118726577099         -0.5082065864035745
21.852334431242014        -0.5081737050400228
22.275137627105558        -0.5065737499557271
22.68552626460744         -0.5043657692488459
22.709596110134605        -0.5053712910004815
22.736805034849976        -0.5068786528412235
23.128061680434932        -0.5056819257678323
23.49225208472017         -0.5045166426606381
23.547069185954424        -0.5043335998372483
23.60596023551872         -0.5041341383451738
23.966076691473916        -0.5028378096899261
24.271884395439447        -0.5020392754652614
24.35421838048969         -0.5017243018241562
24.445541198889423        -0.5013844253212952
24.74236006950546         -0.5003374828353809
25.009963291615414        -0.4994485875646474
25.132935026798894        -0.5008846492667101
25.293490021910518        -0.503257211235643
25.505872597011106        -0.49972212239140973
25.688398174562412        -0.4974056241492431
25.880096215967903        -0.4955966657822094
26.10315165960288         -0.49418044029955466
26.2543198349247          -0.4951967636471346
26.394419855075405        -0.43242412338561265
26.651043533841694        -0.31879494496752125
26.938918019664296        -0.19334087432411584
27.047767232758694        -0.14643619423888882
27.144800095588753        -0.10485936458691225
27.405591334237677        0.006056483555975578
27.56259528406965         0.01574258039464567
27.78332149667528         0.029216738191172976
27.984699914320032        0.0363585000157067
28.187680276221624        0.038541385076656394
28.406804544570413        0.0352305846572188
28.59203905576797         0.027854361659665195
28.898693058202674        0.04231900656523679
29.00195574628817         0.04258572481060339
29.095378456907866        0.04262479888688079
29.33555128685156         0.041843536537287174
29.601020912605048        0.03950297493796026
29.669146827414952        0.03865230140130255
29.75109592685859         0.04205640164093696
30.168169617542624        0.0432181190536501
30.59593060310553         0.04400692475274611
30.666803237341977        0.044369334099421086
30.807718265401284        0.044513410209356424
31.163100796691943        0.044677236872938154
31.298127087823882        0.04498985067201037
31.47877830091467         0.04508397363957154
31.708901657976256        0.04519185472422976
31.811432697462976        0.045206283317877995
31.927366101311087        0.04521514246802957
32.1897515016884          0.0452059725318847
32.37499538551056         0.04520231178223551
32.70139325416475         0.04520365958253506
32.94409401776354         0.045203842427352876
33.21303500664111         0.045203228778794576
33.513192650016514        0.04520153504792349
33.69600950489072         0.04520057489239946
33.924209286685624        0.04520095980675485
34.210416255469625        0.04520099507643745
34.68728170097073         0.04520075560694801
34.73800798445341         0.045200716279160225
34.768453083737136        0.045200691395942016
35.265599713437204        0.045200322637460724
35.54991391655532         0.04520045247541482
35.605529139154704        0.0452004738561703
35.6592971945942          0.04520049327710373
35.945458564872226        0.04520057596862533
36.241450826025634        0.04520076295519664
36.29579468517532         0.04520069686264813
36.71427498454944         0.045201102535076504
36.718613936295554        0.045201106673988224
36.76546581442786         0.045201152068038646
37.13011907872743         0.04520147909408465
37.15970391776662         0.04520150517454058
37.54021429232099         0.04520185606970395
37.60232032108595         0.045201890713603796
37.80817042609575         0.04520226200271515
38.05144865220291         0.04520254257027758
38.1581919888581          0.04520269375685048
38.50554581972022         0.04520318470271692
38.81153364940751         0.04520361587583705
38.95964298723752         0.04520382413990348
39.318206795827905        0.04520462691970101
39.374302345323194        0.04520471241598571
39.620934687232925        0.04520508819673853
39.86059269037158         0.04520545316959974
39.91510195413199         0.045205536156265526
40.34688303541998         0.045206175953828275
40.44854635298528         0.04520643091226005
40.73387155584444         0.045207146338650764
40.81606403002709         0.045207388517817665
40.97407539835759         0.04520764317533192
41.19585127741538         0.04520800035643956
41.42713095875623         0.045208372542995465
41.57563852480367         0.04520861136665696
41.71804358095022         0.0452089280185662
42.00900340093775         0.0452097311883913
42.45698448494897         0.04521043796123211
42.480519090377776        0.045210438866199895
42.49183350052228         0.04521045971567151
42.91111173851581         0.04521123065178167
43.129436282778435        0.04521163079223908
43.34170438665382         0.0452120189805347
43.605832101463214        0.045212301345518596
43.76966169919207         0.04521276270547132
44.045953800770505        0.045213263385275336
44.45025438068992         0.04521396019584733
44.48607550007778         0.04521401988004214
44.551637056788095        0.04521416299106899
44.9622865908431          0.04521489325122668
45.12124113574799         0.04521482392436222
45.44402234257476         0.04521558385494224
45.888691347203725        0.045216577988861896
45.90944475097154         0.04521661892936857
45.94142557878348         0.045216681065515
46.37486715936833         0.04521768727578853
46.6466962127547          0.04521894366845775
46.79246070408973         0.04521905594760151
46.980282599483495        0.04521862272027114
47.210054248811154        0.04521720771964975
47.388375032536835        0.04521543835753649
47.65367198113857         0.04523748443068611
48.00993414929609         0.04524349038662845
48.057233153569136        0.045238511010375786
48.11350516866649         0.04521858837152286
48.474771255557485        0.04512046426812104
48.73082733879495         0.04500553396990994
48.894574069744536        0.04491230065008281
49.23767951064942         0.04448785528417254
49.39321091656101         0.0443040602310863
49.47042077744958         0.04419249703406746
49.86212301204966         0.04320346509415964
50.30480278216634         0.041921104022808756
50.325589220132876        0.03962582301401097
50.34301546334916         0.039783900950087644
50.652118379473116        0.04182833745343441
50.92273127647447         0.04243741287693366
50.97864753881338         0.04242580954552917
51.042516925450975        0.04218208771667449
51.386919391928814        0.03823499944233507
51.53745794050217         0.03370427767801883
51.79064335126647         0.038544200724383956
51.96412842858209         0.03775129370703689
52.19436731060411         0.031559625811980074
52.390798916662035        0.02787057546635125
52.57767369152759         0.0070158022186049196
52.87432274790721         -0.10270905216513705
52.936016517520756        -0.12659506999910627
53.00536722774303         -0.1549864593906692
53.335981771100265        -0.29897977761914435
53.63009350266576         -0.43922648062528385
53.735947024679795        -0.49253022205138614
53.84390198442268         -0.49159214938418583
54.108623251604214        -0.49425566305929614
54.356439722804204        -0.4974866635832291
54.481299478528626        -0.49945940076921475
54.61467654017142         -0.4983842812318869
54.85070726167901         -0.5007885215240307
55.040524613017446        -0.49784811293245973
55.24168237495047         -0.49990766747911497
55.461587576527656        -0.5007498681273853
55.63025192870174         -0.5014384264289748
55.7845372450921          -0.5021064177500754
56.01882148245301         -0.5029593428048462
56.2933882832157          -0.503741749553662
56.438627586859006        -0.5042392504898106
56.57348301217663         -0.5047572915266502
56.858433691265006        -0.5060433767710345
57.165325594990826        -0.506854316254432
57.27591430960565         -0.5051070817576548
57.37197895669084         -0.5051844721257736
57.71388418958573         -0.5063676784147881
58.080452791973016        -0.5077928037697552
58.14969861883831         -0.5079931334420486
58.21428546672214         -0.5081601734851111
58.585513048090895        -0.5087480781473304
59.018213351902766        -0.511304287146861
59.057008698727266        -0.5113466728786362
59.09285459329271         -0.511378551164998
59.52850434936362         -0.5109049246205527
59.99999999999999         -0.5169860787238443
60.461108402543736        -0.5134556353853792
60.82784434438853         -0.515452145673119
60.922216805087494        -0.5159971238045509
61.04087420849911         -0.5166552656902801
61.38332520763124         -0.5193162800426097
61.72401178401443         -0.5183873125178704
61.905555812560905        -0.5182145012687797
62.09026537495796         -0.518268525778513
62.42778641749055         -0.5189659133196558
62.759523058438525        -0.5211175100226407
62.94893290424651         -0.5210583656505674
63.095292978535895        -0.5212091375721394
63.47972871217609         -0.5218802859644355
63.85267601516366         -0.5224882136266887
64.0332693790802          -0.5227762772356991
64.21942581939132         -0.5230689094471817
64.5868100459843          -0.5236336260973992
65.29400495388819         -0.5235180327424903
65.5925970916332          -0.523533720250808
66.34452689192346         -0.5235570140013545
66.54294193881549         -0.5235846338285353
66.69413147872018         -0.5235917442123542
67.32906598086862         -0.5236223344875595
68.37275654349088         -0.5235871441463854
69.1077347232183          -0.5235895743499877
69.91529595368391         -0.5235921953154108
70.72679341220305         -0.5235947770943727
71.46535403450028         -0.5235970815196213
72.3458521011878          -0.5235955093233531
74.0421270407594          -0.523597658803298
74.89723473412519         -0.5235987431220217
75.53769066065419         -0.5235995555780437
77.44861736706258         -0.5236019813549277
80                        -0.5236047178753968
0                         -0.5236029269079387
2.3021067138330906        -0.5236005932480577
3.8055294812997573        -0.5235962554870698
4.604213427666188         -0.5235939532463496
5.827193227459389         -0.5235904308745636
6.906320141499293         -0.5235923333420963
7.518260478975748         -0.5235890832478449
8.660750410627863         -0.5235829646314448
9.953927809699024         -0.5235759593992511
10.415180679756443        -0.5235734403245222
10.82268606947694         -0.5235797913392107
12.433678883632325        -0.5235753273108532
12.864191388081576        -0.523588072188107
13.260435730000246        -0.5235726872547621
13.656427896998732        -0.5235578329541057
14.246152999974086        -0.523529344753443
14.717976436363205        -0.5235102880940514
15.37799896996772         -0.5236386386538928
15.814500281870664        -0.5229977441024771
15.930738885020652        -0.5228201155333899
16.037594529503533        -0.5226542406100908
16.483478800073584        -0.5219353373643998
16.96851602041355         -0.5211042458554739
17.02647348758365         -0.5222397812875562
17.09617075165497         -0.5211060078863704
17.542804490667265        -0.5191680514445854
18.03300700900428         -0.518469824706054
18.060405298136267        -0.5184749431774185
18.08536845083298         -0.5184836765365458
18.578006105605276        -0.5194501484809801
19.050749406922556        -0.516299930205968
19.052004070403513        -0.516292947125157
19.053255421582012        -0.5162859840195033
19.526002035201756        -0.5139750229804337
19.999999999999996        -0.5137304991483852
20.469078968145475        -0.5115246241068104
20.934915367753128        -0.5112187185054744
20.938157936290942        -0.51121459418866
20.941423075522522        -0.511210459190778
21.407236904436417        -0.50911434687947
21.830367408933544        -0.5082438514944725
21.84118726577099         -0.5082124621870223
21.852334431242014        -0.5081796478734159
22.275137627105558        -0.5065793912048068
22.68552626460744         -0.5043658660635517
22.709596110134605        -0.5053714714678361
22.736805034849976        -0.5067883297955974
23.128061680434932        -0.5056686062356588
23.49225208472017         -0.5045536946030144
23.547069185954424        -0.5043764540567078
23.60596023551872         -0.5041827073722772
23.966076691473916        -0.5029096452594193
24.271884395439447        -0.5023666037899174
24.35421838048969         -0.5022026404280556
24.445541198889423        -0.5019842039724428
24.74236006950546         -0.5009963460308935
25.009963291615414        -0.4997192045862315
25.132935026798894        -0.5031681891442338
25.293490021910518        -0.5033112504404452
25.505872597011106        -0.49953772918218425
25.688398174562412        -0.4976364841556775
25.880096215967903        -0.4969277135030528
26.10315165960288         -0.49769337439581807
26.2543198349247          -0.4932629062465146
26.394419855075405        -0.496057521381162
26.651043533841694        -0.48750105771133584
26.938918019664296        -0.45655256968599667
27.047767232758694        -0.4389033439816437
27.144800095588753        -0.42040043305657304
27.405591334237677        -0.35412257287487964
27.56259528406965         -0.2847522322328013
27.78332149667528         -0.17995208836413373
27.984699914320032        -0.10663249254078488
28.187680276221624        -0.05419304373110881
28.406804544570413        -0.021709526147845905
28.59203905576797         -0.013748820675965508
28.898693058202674        -0.010729562316685032
29.00195574628817         -0.009033231791919599
29.095378456907866        -0.008226877053326836
29.33555128685156         -0.00933824301443728
29.601020912605048        -0.015909970042500797
29.669146827414952        -0.018500669594009735
29.75109592685859         -0.008591829134440522
30.168169617542624        -0.008224055546255068
30.59593060310553         -0.007159042326373002
30.666803237341977        -0.006615820357888164
30.807718265401284        -0.006099551076445942
31.163100796691943        -0.004461415153506508
31.298127087823882        -0.004874682262830915
31.47877830091467         -0.004581207450788234
31.708901657976256        -0.00426415003285406
31.811432697462976        -0.004142724731794878
31.927366101311087        -0.00401208369673091
32.1897515016884          -0.0037425016576191905
32.37499538551056         -0.0037561553641090608
32.70139325416475         -0.0037172264803463496
32.94409401776354         -0.003697769020806286
33.21303500664111         -0.003685661129845652
33.513192650016514        -0.0036986984076399273
33.69600950489072         -0.0036968187960425675
33.924209286685624        -0.0037033045438636756
34.210416255469625        -0.003703996075725849
34.68728170097073         -0.0037046838074912096
34.73800798445341         -0.0037047893040804167
34.768453083737136        -0.003704855607660201
35.265599713437204        -0.003706395392888242
35.54991391655532         -0.0037068441881377267
35.605529139154704        -0.003706938017900332
35.6592971945942          -0.003707030610307666
35.945458564872226        -0.003707554479121084
36.241450826025634        -0.0037082832745562355
36.29579468517532         -0.0037087491024848413
36.71427498454944         -0.0037091540406738624
36.718613936295554        -0.0037091583401640403
36.76546581442786         -0.0037091458571419755
37.13011907872743         -0.003709718531941348
37.15970391776662         -0.003709765674637013
37.54021429232099         -0.0037101274192339285
37.60232032108595         -0.0037102430802521172
37.80817042609575         -0.0037104237563589408
38.05144865220291         -0.00371054782604536
38.1581919888581          -0.0037106063235921903
38.50554581972022         -0.0037107981897436496
38.81153364940751         -0.0037109691194415367
38.95964298723752         -0.0037110524991629075
39.318206795827905        -0.0037106718651529922
39.374302345323194        -0.0037106819427631596
39.620934687232925        -0.003710726405697419
39.86059269037158         -0.0037107698536136668
39.91510195413199         -0.003710779769009726
40.34688303541998         -0.003710827254659729
40.44854635298528         -0.0037106981358321764
40.73387155584444         -0.003710335940441887
40.81606403002709         -0.0037102336759452063
40.97407539835759         -0.0037102029625808676
41.19585127741538         -0.003710160208634661
41.42713095875623         -0.0037101160624483445
41.57563852480367         -0.0037100879524184357
41.71804358095022         -0.003709973980705625
42.00900340093775         -0.00370957665614267
42.45698448494897         -0.0037095744449320025
42.480519090377776        -0.0037096111991529804
42.49183350052228         -0.0037096062885635566
42.91111173851581         -0.003709426724777335
43.129436282778435        -0.0037093350798644846
43.34170438665382         -0.0037092471963188827
43.605832101463214        -0.003709411790846157
43.76966169919207         -0.0037091792298919873
44.045953800770505        -0.003709163686910369
44.45025438068992         -0.003709197616658542
44.48607550007778         -0.0037092038699974446
44.551637056788095        -0.0037089967089474845
44.9622865908431          -0.0037089717992297966
45.12124113574799         -0.0037090244599035935
45.44402234257476         -0.003708486489855175
45.888691347203725        -0.0037088149826336064
45.90944475097154         -0.003708839739319191
45.94142557878348         -0.003708879534854647
46.37486715936833         -0.0037027056607822914
46.6466962127547          -0.0037073508998091676
46.79246070408973         -0.003710470660849225
46.980282599483495        -0.0037151378147996217
47.210054248811154        -0.003721838579153568
47.388375032536835        -0.0037277906460079294
47.65367198113857         -0.0036500369072865204
48.00993414929609         -0.003952320797007184
48.057233153569136        -0.003998985161564642
48.11350516866649         -0.00405079112559404
48.474771255557485        -0.004525784253656777
48.73082733879495         -0.0049285435582398915
48.894574069744536        -0.005214850154888086
49.23767951064942         -0.006171534294918531
49.39321091656101         -0.006699756983220321
49.47042077744958         -0.006935921784047705
49.86212301204966         -0.008253784108895969
50.30480278216634         -0.008767789671989344
50.325589220132876        -0.01823607782403736
50.34301546334916         -0.017534013935255794
50.652118379473116        -0.0090754356669945
50.92273127647447         -0.007888183946067034
50.97864753881338         -0.008366438340600708
51.042516925450975        -0.007325821514215042
51.386919391928814        -0.016195785688761944
51.53745794050217         -0.017206964901896105
51.79064335126647         -0.04976351642033832
51.96412842858209         -0.09088038866594576
52.19436731060411         -0.16912943868721628
52.390798916662035        -0.25563096687039094
52.57767369152759         -0.3437857205067721
52.87432274790721         -0.41343947213088117
52.936016517520756        -0.43169144394333536
53.00536722774303         -0.4444829219637707
53.335981771100265        -0.4857349826229714
53.63009350266576         -0.49533179406840905
53.735947024679795        -0.4926292752613191
53.84390198442268         -0.49762337444525967
54.108623251604214        -0.4964899023886829
54.356439722804204        -0.497818085384771
54.481299478528626        -0.4994031759956712
54.61467654017142         -0.4995149405368247
54.85070726167901         -0.5033207794350221
55.040524613017446        -0.4987082854835738
55.24168237495047         -0.5006290434784253
55.461587576527656        -0.50145748723858
55.63025192870174         -0.5019344897702699
55.7845372450921          -0.5022564979100219
56.01882148245301         -0.502994999604237
56.2933882832157          -0.5037732636213497
56.438627586859006        -0.5042610069911181
56.57348301217663         -0.5047652889655503
56.858433691265006        -0.506007385233584
57.165325594990826        -0.5068244857899257
57.27591430960565         -0.5050963785313413
57.37197895669084         -0.5051761346206873
57.71388418958573         -0.506362929557011
58.080452791973016        -0.5077889722378129
58.14969861883831         -0.5079890026820758
58.21428546672214         -0.508155627781226
58.585513048090895        -0.5087385949045873
59.018213351902766        -0.5112973040410252
59.057008698727266        -0.5113397421832685
59.09285459329271         -0.5113716751920926
59.52850434936362         -0.5108991040799735
59.99999999999999         -0.5169847028678223
60.461108402543736        -0.5134523500595845
60.82784434438853         -0.5154487267576746
60.922216805087494        -0.5159938215837849
61.04087420849911         -0.516652187708593
61.38332520763124         -0.5193145365674934
61.72401178401443         -0.5183849768961674
61.905555812560905        -0.5182119715290779
62.09026537495796         -0.5182658841725527
62.42778641749055         -0.5189632878185205
62.759523058438525        -0.5211149457788241
62.94893290424651         -0.52105658921
63.095292978535895        -0.5212071793628155
63.47972871217609         -0.5218779659328845
63.85267601516366         -0.5224858000426004
64.0332693790802          -0.5227738510271135
64.21942581939132         -0.5230664924697472
64.5868100459843          -0.5236312933827358
65.29400495388819         -0.5235163269114045
65.5925970916332          -0.5235321127197596
66.34452689192346         -0.523555519760547
66.54294193881549         -0.5235832420491547
66.69413147872018         -0.5235904019760026
67.32906598086862         -0.5236211756591946
68.37275654349088         -0.523586389842376
69.1077347232183          -0.5235889360133439
69.91529595368391         -0.5235916818328654
70.72679341220305         -0.5235943863653275
71.46535403450028         -0.5235968001477881
72.3458521011878          -0.5235953420723449
74.0421270407594          -0.5235979071948985
74.89723473412519         -0.5235992010058709
75.53769066065419         -0.5236001703504165
77.44861736706258         -0.5236030641515171
80                        -0.523606264914568
0                         -0.5236049624639899
2.3021067138330906        -0.5236014382521793
3.8055294812997573        -0.5235961907353608
4.604213427666188         -0.5235934051417127
5.827193227459389         -0.5235891425703643
6.906320141499293         -0.5235904013061996
7.518260478975748         -0.5235868535277539
8.660750410627863         -0.5235801752667057
9.953927809699024         -0.523572530498814
10.415180679756443        -0.5235697817527459
10.82268606947694         -0.5235755714566878
12.433678883632325        -0.5235700773929906
12.864191388081576        -0.5235825636279453
13.260435730000246        -0.5235668661646167
13.656427896998732        -0.5235516876024223
14.246152999974086        -0.5235226072263746
14.717976436363205        -0.5235030968795442
15.37799896996772         -0.5236303825065345
15.814500281870664        -0.5229890015803007
15.930738885020652        -0.5228112618166001
16.037594529503533        -0.5226452914903826
16.483478800073584        -0.5219260607905315
16.96851602041355         -0.5210947429885389
17.02647348758365         -0.5222299356452945
17.09617075165497         -0.5210962356178166
17.542804490667265        -0.5191573421454234
18.03300700900428         -0.5184585108903946
18.060405298136267        -0.5184636088791758
18.08536845083298         -0.518472324813627
18.578006105605276        -0.5194386964627905
19.050749406922556        -0.5162867148665597
19.052004070403513        -0.5162797285162889
19.053255421582012        -0.5162727621563962
19.526002035201756        -0.5139610908965508
19.999999999999996        -0.5137163606082171
20.469078968145475        -0.511507308209382
20.934915367753128        -0.5112008100797699
20.938157936290942        -0.5111966847629805
20.941423075522522        -0.5111925488092065
21.407236904436417        -0.5090947544152216
21.830367408933544        -0.5082267340362036
21.84118726577099         -0.5081953773149421
21.852334431242014        -0.5081625949727306
22.275137627105558        -0.5065623517340376
22.68552626460744         -0.5043466033055931
22.709596110134605        -0.5053535698106782
22.736805034849976        -0.506761001787027
23.128061680434932        -0.5056636467220962
23.49225208472017         -0.5045550522625617
23.547069185954424        -0.5043775559205008
23.60596023551872         -0.5041831833744901
23.966076691473916        -0.5028984002162354
24.271884395439447        -0.502388157246883
24.35421838048969         -0.502251289714768
24.445541198889423        -0.5020552289123623
24.74236006950546         -0.5010840286947179
25.009963291615414        -0.4997479406153799
25.132935026798894        -0.5030320383939304
25.293490021910518        -0.5030722661066501
25.505872597011106        -0.4996234667702958
25.688398174562412        -0.4979251568024264
25.880096215967903        -0.4973559331638077
26.10315165960288         -0.4981929463116324
26.2543198349247          -0.49876378061142623
26.394419855075405        -0.4971241408919015
26.651043533841694        -0.4950018847995283
26.938918019664296        -0.49393779699898427
27.047767232758694        -0.49388641298612124
27.144800095588753        -0.4939984461284133
27.405591334237677        -0.49573662988881173
27.56259528406965         -0.48740447594621217
27.78332149667528         -0.4547221526712913
27.984699914320032        -0.4097298684275675
28.187680276221624        -0.3496561858385455
28.406804544570413        -0.26814056272008696
28.59203905576797         -0.18568774489196083
28.898693058202674        -0.11772723708574762
29.00195574628817         -0.09975864256980589
29.095378456907866        -0.08601766043175615
29.33555128685156         -0.061594193029548425
29.601020912605048        -0.052707381347565224
29.669146827414952        -0.05346697927969511
29.75109592685859         -0.05493905981201366
30.168169617542624        -0.0526635550931577
30.59593060310553         -0.05139342796353333
30.666803237341977        -0.0512566164853621
30.807718265401284        -0.05105499679768499
31.163100796691943        -0.05102486549512155
31.298127087823882        -0.04967365172789932
31.47877830091467         -0.049153748052256835
31.708901657976256        -0.048458000247395654
31.811432697462976        -0.04824863456740465
31.927366101311087        -0.04803650575851915
32.1897515016884          -0.04765283892492636
32.37499538551056         -0.04730649243779165
32.70139325416475         -0.047004656297964166
32.94409401776354         -0.04684286024445677
33.21303500664111         -0.046725976334789504
33.513192650016514        -0.04670300491653798
33.69600950489072         -0.046702543231464694
33.924209286685624        -0.046742012674418194
34.210416255469625        -0.04674357103398347
34.68728170097073         -0.046740523914521284
34.73800798445341         -0.04674039986657365
34.768453083737136        -0.04674034389101748
35.265599713437204        -0.046743104930458704
35.54991391655532         -0.04674297193706515
35.605529139154704        -0.046742973653691164
35.6592971945942          -0.04674298394047258
35.945458564872226        -0.04674318137765771
36.241450826025634        -0.04674399273313636
36.29579468517532         -0.04674529455713904
36.71427498454944         -0.04674527017218229
36.718613936295554        -0.046745270297080276
36.76546581442786         -0.04674529668661597
37.13011907872743         -0.04674546806091976
37.15970391776662         -0.046745484449094016
37.54021429232099         -0.04674538993457276
37.60232032108595         -0.04674557619661122
37.80817042609575         -0.04674599554094159
38.05144865220291         -0.046745594727652585
38.1581919888581          -0.04674562146605167
38.50554581972022         -0.046745713899669576
38.81153364940751         -0.04674580220013323
38.95964298723752         -0.04674584725359861
39.318206795827905        -0.04674438670647485
39.374302345323194        -0.04674445034637618
39.620934687232925        -0.04674473071077699
39.86059269037158         -0.046745004024523314
39.91510195413199         -0.04674506630939479
40.34688303541998         -0.04674533787001001
40.44854635298528         -0.04674505384718235
40.73387155584444         -0.046744257281996236
40.81606403002709         -0.04674405137157552
40.97407539835759         -0.046744463258123446
41.19585127741538         -0.046745042281441385
41.42713095875623         -0.04674564726538974
41.57563852480367         -0.046746036350868686
41.71804358095022         -0.04674630807531798
42.00900340093775         -0.046745251062970984
42.45698448494897         -0.04674736755935296
42.480519090377776        -0.04674740900021941
42.49183350052228         -0.046747451394525436
42.91111173851581         -0.0467490289542217
43.129436282778435        -0.0467498554665685
43.34170438665382         -0.04675066236890553
43.605832101463214        -0.04675295175335196
43.76966169919207         -0.04675314738489477
44.045953800770505        -0.046755345526571596
44.45025438068992         -0.04675874937032531
44.48607550007778         -0.046759061682338045
44.551637056788095        -0.04675926434745637
44.9622865908431          -0.046762193366972724
45.12124113574799         -0.04676417444868122
45.44402234257476         -0.046764545264124206
45.888691347203725        -0.046771248200400545
45.90944475097154         -0.04677162162510218
45.94142557878348         -0.04677220764830842
46.37486715936833         -0.04674107353130062
46.6466962127547          -0.04676232684361482
46.79246070408973         -0.04679376675484472
46.980282599483495        -0.046854908832090314
47.210054248811154        -0.046961301578088616
47.388375032536835        -0.04706783284217418
47.65367198113857         -0.04749140734488022
48.00993414929609         -0.0479393891304971
48.057233153569136        -0.0480177338731097
48.11350516866649         -0.048152770705855844
48.474771255557485        -0.04900036403452996
48.73082733879495         -0.049754404347888886
48.894574069744536        -0.05030326883206553
49.23767951064942         -0.051187397029662914
49.39321091656101         -0.05152801847170782
49.47042077744958         -0.05172618316799923
49.86212301204966         -0.052879796453313414
50.30480278216634         -0.05494840212136456
50.325589220132876        -0.05463807756532355
50.34301546334916         -0.05426232663984031
50.652118379473116        -0.06044777845769175
50.92273127647447         -0.08604932654968159
50.97864753881338         -0.09371296549567922
51.042516925450975        -0.09988003660086278
51.386919391928814        -0.18015864486498617
51.53745794050217         -0.2413151589917285
51.79064335126647         -0.33787564298646083
51.96412842858209         -0.39169410090297235
52.19436731060411         -0.44768500483150253
52.390798916662035        -0.48414945007238686
52.57767369152759         -0.4994282523928153
52.87432274790721         -0.4922038167569792
52.936016517520756        -0.49343869118791717
53.00536722774303         -0.49348319235051097
53.335981771100265        -0.49451363966243667
53.63009350266576         -0.4966288787519859
53.735947024679795        -0.4976807033826587
53.84390198442268         -0.49810151755288623
54.108623251604214        -0.4968557571181738
54.356439722804204        -0.4979805240360688
54.481299478528626        -0.4994245716854088
54.61467654017142         -0.49963856037029075
54.85070726167901         -0.5032322617522402
55.040524613017446        -0.4988037391164716
55.24168237495047         -0.5007625148108061
55.461587576527656        -0.5015780728088035
55.63025192870174         -0.5020107316476057
55.7845372450921          -0.5022661070142643
56.01882148245301         -0.5030103881283613
56.2933882832157          -0.5038006251945716
56.438627586859006        -0.5042907569224041
56.57348301217663         -0.504794804618562
56.858433691265006        -0.506028615481036
57.165325594990826        -0.5068324838675661
57.27591430960565         -0.5051062528469104
57.37197895669084         -0.5051868624054865
57.71388418958573         -0.5063753679286563
58.080452791973016        -0.5078003817606627
58.14969861883831         -0.5080000122755436
58.21428546672214         -0.508166205608708
58.585513048090895        -0.5087455935332621
59.018213351902766        -0.5113044966269896
59.057008698727266        -0.5113468759456977
59.09285459329271         -0.5113787570082149
59.52850434936362         -0.5109056831182059
59.99999999999999         -0.5169924870557023
60.461108402543736        -0.5134571981579303
60.82784434438853         -0.5154529157409619
60.922216805087494        -0.5159979606472459
61.04087420849911         -0.5166563258176886
61.38332520763124         -0.5193193224456388
61.72401178401443         -0.5183889003542319
61.905555812560905        -0.5182155408179432
62.09026537495796         -0.518269167512196
62.42778641749055         -0.5189662403851144
62.759523058438525        -0.5211177582902542
62.94893290424651         -0.5210600565161884
63.095292978535895        -0.5212103934007499
63.47972871217609         -0.5218804866729196
63.85267601516366         -0.52248799664458
64.0332693790802          -0.5227759213701788
64.21942581939132         -0.5230684535820662
64.5868100459843          -0.5236331010869046
65.29400495388819         -0.5235183916841402
65.5925970916332          -0.5235341412922004
66.34452689192346         -0.5235573230713587
66.54294193881549         -0.5235850525492781
66.69413147872018         -0.5235921908759593
67.32906598086862         -0.52362284878647
68.37275654349088         -0.5235876833212018
69.1077347232183          -0.5235901960482311
69.91529595368391         -0.5235929025398995
70.72679341220305         -0.5235955648295492
71.46535403450028         -0.5235979377923166
72.3458521011878          -0.5235964652511368
74.0421270407594          -0.5235989714237116
74.89723473412519         -0.5236002354783994
75.53769066065419         -0.5236011825190102
77.44861736706258         -0.5236040096844649
80                        -0.5236071497471191
0                         -0.5236090451691687
2.3021067138330906        -0.523603816670934
3.8055294812997573        -0.5235972087404241
4.604213427666188         -0.5235937003851917
5.827193227459389         -0.5235883310221052
6.906320141499293         -0.5235886679499889
7.518260478975748         -0.523584681040463
8.660750410627863         -0.5235771790627896
9.953927809699024         -0.523568595874552
10.415180679756443        -0.5235655108554949
10.82268606947694         -0.523570645705078
12.433678883632325        -0.5235637667066454
12.864191388081576        -0.5235758693090845
13.260435730000246        -0.5235597666137172
13.656427896998732        -0.5235441711366853
14.246152999974086        -0.5235143764884226
14.717976436363205        -0.5234943328649222
15.37799896996772         -0.523620431356264
15.814500281870664        -0.5229785078012547
15.930738885020652        -0.522800641601065
16.037594529503533        -0.5226345617648621
16.483478800073584        -0.5219149437737008
16.96851602041355         -0.5210833328528771
17.02647348758365         -0.5222182673189296
17.09617075165497         -0.5210844646484171
17.542804490667265        -0.5191447159820488
18.03300700900428         -0.5184453508508791
18.060405298136267        -0.5184504317188939
18.08536845083298         -0.5184591332379332
18.578006105605276        -0.5194254535461225
19.050749406922556        -0.5162719316464447
19.052004070403513        -0.5162649424455414
19.053255421582012        -0.5162579732485568
19.526002035201756        -0.5139457067859455
19.999999999999996        -0.513701471037971
20.469078968145475        -0.5114903694762256
20.934915367753128        -0.5111825697755245
20.938157936290942        -0.5111784376195985
20.941423075522522        -0.5111742948158355
21.407236904436417        -0.5090757584413759
21.830367408933544        -0.5082079549670662
21.84118726577099         -0.5081765915781549
21.852334431242014        -0.5081438017341662
22.275137627105558        -0.5065428032388257
22.68552626460744         -0.5043254546466187
22.709596110134605        -0.5053327116673436
22.736805034849976        -0.5067331923734579
23.128061680434932        -0.505639255907428
23.49225208472017         -0.5045295575567957
23.547069185954424        -0.5043515390469318
23.60596023551872         -0.5041565020758632
23.966076691473916        -0.5028653332296361
24.271884395439447        -0.5023743423058505
24.35421838048969         -0.5022443284416604
24.445541198889423        -0.502052498108463
24.74236006950546         -0.5010705499293958
25.009963291615414        -0.49969267007705176
25.132935026798894        -0.5027188826042086
25.293490021910518        -0.5029272165080854
25.505872597011106        -0.4996906906457136
25.688398174562412        -0.49806968096434584
25.880096215967903        -0.49747705130947345
26.10315165960288         -0.49815304599586346
26.2543198349247          -0.5015156363401143
26.394419855075405        -0.4980217607444516
26.651043533841694        -0.49374043191000305
26.938918019664296        -0.4921837822934353
27.047767232758694        -0.49248182827535325
27.144800095588753        -0.4931538259629762
27.405591334237677        -0.4990141587405314
27.56259528406965         -0.4921950255243644
27.78332149667528         -0.49149862199431454
27.984699914320032        -0.48701149285467155
28.187680276221624        -0.4786936788471912
28.406804544570413        -0.465365757642946
28.59203905576797         -0.4505319586501573
28.898693058202674        -0.3957698729815363
29.00195574628817         -0.36420524016726324
29.095378456907866        -0.33319666225811784
29.33555128685156         -0.24283459511970068
29.601020912605048        -0.12525776285589865
29.669146827414952        -0.09211527789668228
29.75109592685859         -0.09875216984769324
30.168169617542624        -0.08753630537070485
30.59593060310553         -0.08462708594844136
30.666803237341977        -0.08435898598090869
30.807718265401284        -0.08536740804925155
31.163100796691943        -0.09171262563294395
31.298127087823882        -0.08403893164951597
31.47877830091467         -0.08385731992817065
31.708901657976256        -0.08253431869051533
31.811432697462976        -0.08223440302635587
31.927366101311087        -0.0818251192161269
32.1897515016884          -0.08062385943076689
32.37499538551056         -0.08061372456324374
32.70139325416475         -0.07988591113278397
32.94409401776354         -0.07945033289215227
33.21303500664111         -0.07907286979236589
33.513192650016514        -0.07881561067735955
33.69600950489072         -0.07870422335777424
33.924209286685624        -0.07872003970602814
34.210416255469625        -0.0787137032879055
34.68728170097073         -0.07870214371801015
34.73800798445341         -0.07870159397532647
34.768453083737136        -0.07870132681046019
35.265599713437204        -0.07870664044925585
35.54991391655532         -0.07870579220963297
35.605529139154704        -0.07870571361631117
35.6592971945942          -0.07870566480200464
35.945458564872226        -0.0787058543638568
36.241450826025634        -0.07870683080410662
36.29579468517532         -0.0787083334440519
36.71427498454944         -0.07870848910358336
36.718613936295554        -0.07870849171514313
36.76546581442786         -0.07870868871044051
37.13011907872743         -0.07870903455524013
37.15970391776662         -0.07870906923723012
37.54021429232099         -0.07870931113558313
37.60232032108595         -0.07870950502810768
37.80817042609575         -0.07870997799479414
38.05144865220291         -0.07870978017689995
38.1581919888581          -0.07870983653000811
38.50554581972022         -0.07871003373599109
38.81153364940751         -0.07871022498200647
38.95964298723752         -0.0787103234480042
39.318206795827905        -0.07870937695955019
39.374302345323194        -0.07870943478090077
39.620934687232925        -0.0787096904771281
39.86059269037158         -0.0787099412468803
39.91510195413199         -0.07870999860049217
40.34688303541998         -0.07871029224097573
40.44854635298528         -0.07871013006217734
40.73387155584444         -0.07870967673908169
40.81606403002709         -0.07870962841773656
40.97407539835759         -0.07870993106769769
41.19585127741538         -0.07871035934303772
41.42713095875623         -0.07871081031661772
41.57563852480367         -0.07871110223131782
41.71804358095022         -0.0787116041801653
42.00900340093775         -0.07871131039863281
42.45698448494897         -0.07871328801287653
42.480519090377776        -0.07871338782852128
42.49183350052228         -0.07871343087067809
42.91111173851581         -0.0787150499533585
43.129436282778435        -0.07871591159279462
43.34170438665382         -0.07871676151541797
43.605832101463214        -0.07871842713453187
43.76966169919207         -0.07871877238091461
44.045953800770505        -0.07872150507751974
44.45025438068992         -0.07872662671031648
44.48607550007778         -0.07872714482286007
44.551637056788095        -0.07872690857437724
44.9622865908431          -0.07873206062957547
45.12124113574799         -0.07872681437637233
45.44402234257476         -0.07872675221674773
45.888691347203725        -0.07875340380170567
45.90944475097154         -0.07875516033118808
45.94142557878348         -0.07875795663941614
46.37486715936833         -0.07877222422009178
46.6466962127547          -0.07900665500291587
46.79246070408973         -0.07916806490590798
46.980282599483495        -0.07941279220723763
47.210054248811154        -0.0797684517956134
47.388375032536835        -0.0800871493903335
47.65367198113857         -0.08033004539223033
48.00993414929609         -0.081584997795078
48.057233153569136        -0.08173201127954118
48.11350516866649         -0.0824981558934992
48.474771255557485        -0.0836086846632084
48.73082733879495         -0.08419642146120375
48.894574069744536        -0.0844856011973582
49.23767951064942         -0.08505349482922471
49.39321091656101         -0.084056158275778
49.47042077744958         -0.08394871309224593
49.86212301204966         -0.08720849682753197
50.30480278216634         -0.09898961941332954
50.325589220132876        -0.0902952736126666
50.34301546334916         -0.09855466391930195
50.652118379473116        -0.23335578024635814
50.92273127647447         -0.3329979645408983
50.97864753881338         -0.35143068147456213
51.042516925450975        -0.36618159119985627
51.386919391928814        -0.4479102397115356
51.53745794050217         -0.4574630540866047
51.79064335126647         -0.47515924186790887
51.96412842858209         -0.48368064412334394
52.19436731060411         -0.49054166572034674
52.390798916662035        -0.49540658686471056
52.57767369152759         -0.49612008702856153
52.87432274790721         -0.4920516740199764
52.936016517520756        -0.49199874577749914
53.00536722774303         -0.4917785502834347
53.335981771100265        -0.49321856671071235
53.63009350266576         -0.49799682279907653
53.735947024679795        -0.5005282785644123
53.84390198442268         -0.4979581639159081
54.108623251604214        -0.49695496511714166
54.356439722804204        -0.49810294605117
54.481299478528626        -0.4994833552200588
54.61467654017142         -0.49971063854823455
54.85070726167901         -0.5028792498260606
55.040524613017446        -0.4987209882397907
55.24168237495047         -0.5007340273496566
55.461587576527656        -0.5015605816013956
55.63025192870174         -0.5019869804784041
55.7845372450921          -0.5022254489284688
56.01882148245301         -0.5029588126059275
56.2933882832157          -0.5037566847551558
56.438627586859006        -0.5042496871228603
56.57348301217663         -0.5047556739286188
56.858433691265006        -0.5059912738153584
57.165325594990826        -0.5067973555672562
57.27591430960565         -0.5050720225304542
57.37197895669084         -0.5051534225632857
57.71388418958573         -0.5063442777957947
58.080452791973016        -0.507771187700595
58.14969861883831         -0.5079710975951129
58.21428546672214         -0.5081375288373772
58.585513048090895        -0.5087178574709734
59.018213351902766        -0.5112789246265402
59.057008698727266        -0.5113215080919313
59.09285459329271         -0.5113535796515768
59.52850434936362         -0.5108829401997491
59.99999999999999         -0.5169723706677934
60.461108402543736        -0.5134373878964996
60.82784434438853         -0.5154337308369926
60.922216805087494        -0.5159790191967122
61.04087420849911         -0.516637732922113
61.38332520763124         -0.5193023502931687
61.72401178401443         -0.518372023639212
61.905555812560905        -0.518198803250632
62.09026537495796         -0.518252634202168
62.42778641749055         -0.5189502428146718
62.759523058438525        -0.5211023436674093
62.94893290424651         -0.5210455682296549
63.095292978535895        -0.5211959175614008
63.47972871217609         -0.5218662758417391
63.85267601516366         -0.5224741347963038
64.0332693790802          -0.5227622573351217
64.21942581939132         -0.5230550131518616
64.5868100459843          -0.5236201606567094
65.29400495388819         -0.5235068464161384
65.5925970916332          -0.5235230211523693
66.34452689192346         -0.5235471395000946
66.54294193881549         -0.5235750176638511
66.69413147872018         -0.5235823702652231
67.32906598086862         -0.5236139026870458
68.37275654349088         -0.5235803230833714
69.1077347232183          -0.52358344000307
69.91529595368391         -0.5235868077634919
70.72679341220305         -0.5235901318136353
71.46535403450028         -0.5235931046796956
72.3458521011878          -0.5235922198570016
74.0421270407594          -0.5235962186925417
74.89723473412519         -0.5235982351730405
75.53769066065419         -0.523599745746081
77.44861736706258         -0.5236042542350361
80                        -0.5236093093883651


==> Figures/pcp_2d/rotatePure/thetae.txt <==
0                         -0.5235987755817081
2.3021067138330906        -0.523598775588066
3.8055294812997573        -0.5235987755890625
4.604213427666188         -0.5235987755895972
5.827193227459389         -0.5235987755904228
6.906320141499293         -0.5235987755920014
7.518260478975748         -0.5235987759492379
8.660750410627863         -0.5235987760334837
9.953927809699024         -0.5235987752131626
10.415180679756443        -0.5235987746853121
10.82268606947694         -0.5235987741168784
12.433678883632325        -0.5235987689258087
12.864191388081576        -0.523599185979999
13.260435730000246        -0.5235991337891405
13.656427896998732        -0.5235986640664194
14.246152999974086        -0.5235974159416807
14.717976436363205        -0.5235947983839542
15.37799896996772         -0.5235887221334828
15.814500281870664        -0.5236083730606423
15.930738885020652        -0.5235918705538181
16.037594529503533        -0.523568635538325
16.483478800073584        -0.5233883051489181
16.96851602041355         -0.5230393883277367
17.02647348758365         -0.522980347729328
17.09617075165497         -0.5234744842457357
17.542804490667265        -0.522671438948004
18.03300700900428         -0.5139133747984437
18.060405298136267        -0.5131806380432132
18.08536845083298         -0.5124906073590714
18.578006105605276        -0.49449965768411586
19.050749406922556        -0.441961365711078
19.052004070403513        -0.44167368825948056
19.053255421582012        -0.4413859885996968
19.526002035201756        -0.2768404705879892
19.999999999999996        -1.530330414792174E-9
20.469078968145475        0.2730713310013201
20.934915367753128        0.43678627700656497
20.938157936290942        0.4375505265119599
20.941423075522522        0.4383148524453761
21.407236904436417        0.4934375837178968
21.830367408933544        0.5114724621907976
21.84118726577099         0.5118247662128748
21.852334431242014        0.512182050107847
22.275137627105558        0.5214794613730384
22.68552626460744         0.5225757943314236
22.709596110134605        0.5224030451051932
22.736805034849976        0.5224591213047695
23.128061680434932        0.5231158466344136
23.49225208472017         0.5234666284353617
23.547069185954424        0.5234976785516998
23.60596023551872         0.5235246955769328
23.966076691473916        0.5235470269757116
24.271884395439447        0.5235718938356954
24.35421838048969         0.5235771261231289
24.445541198889423        0.5235822037484051
24.74236006950546         0.5235934337769967
25.009963291615414        0.5235966449087551
25.132935026798894        0.5235959759507874
25.293490021910518        0.5235967380567484
25.505872597011106        0.5235975533442265
25.688398174562412        0.5235980715038748
25.880096215967903        0.5235984340571367
26.10315165960288         0.5235986216663367
26.2543198349247          0.5235986055670016
26.394419855075405        0.5235986459762312
26.651043533841694        0.523598705058668
26.938918019664296        0.5235987483403592
27.047767232758694        0.5235987583705698
27.144800095588753        0.5235987643811529
27.405591334237677        0.5235987657179663
27.56259528406965         0.5235987684884507
27.78332149667528         0.523598771104592
27.984699914320032        0.5235987728812652
28.187680276221624        0.523598774082924
28.406804544570413        0.5235987747162391
28.59203905576797         0.5235987747139651
28.898693058202674        0.5235987749509439
29.00195574628817         0.5235987750081654
29.095378456907866        0.5235987750525424
29.33555128685156         0.5235987751343946
29.601020912605048        0.523598775170866
29.669146827414952        0.5235987751710824
29.75109592685859         0.5235987751760443
30.168169617542624        0.5235987751964023
30.59593060310553         0.5235987752093609
30.666803237341977        0.523598775210901
30.807718265401284        0.5235987752134672
31.163100796691943        0.5235987752158386
31.298127087823882        0.5235987752170098
31.47877830091467         0.5235987752186101
31.708901657976256        0.5235987752206319
31.811432697462976        0.5235987752214283
31.927366101311087        0.523598775222312
32.1897515016884          0.5235987752242452
32.37499538551056         0.5235987752253132
32.70139325416475         0.5235987752272452
32.94409401776354         0.5235987752286757
33.21303500664111         0.5235987752302549
33.513192650016514        0.5235987752330746
33.69600950489072         0.5235987752342018
33.924209286685624        0.5235987752344422
34.210416255469625        0.5235987752362896
34.68728170097073         0.5235987752389574
34.73800798445341         0.5235987752392409
34.768453083737136        0.5235987752394115
35.265599713437204        0.5235987752421003
35.54991391655532         0.5235987752433777
35.605529139154704        0.5235987752436276
35.6592971945942          0.5235987752438693
35.945458564872226        0.5235987752451552
36.241450826025634        0.5235987752462355
36.29579468517532         0.5235987752468929
36.71427498454944         0.5235987752487644
36.718613936295554        0.5235987752487837
36.76546581442786         0.5235987752491317
37.13011907872743         0.5235987752504567
37.15970391776662         0.5235987752505641
37.54021429232099         0.5235987752521538
37.60232032108595         0.523598775252439
37.80817042609575         0.5235987752534049
38.05144865220291         0.5235987752541202
38.1581919888581          0.5235987752545591
38.50554581972022         0.5235987752559871
38.81153364940751         0.523598775257245
38.95964298723752         0.5235987752578539
39.318206795827905        0.5235987752589631
39.374302345323194        0.5235987752591832
39.620934687232925        0.5235987752601496
39.86059269037158         0.5235987752610887
39.91510195413199         0.5235987752613024
40.34688303541998         0.5235987752627855
40.44854635298528         0.5235987752631325
40.73387155584444         0.5235987752641051
40.81606403002709         0.5235987752645084
40.97407539835759         0.5235987752651127
41.19585127741538         0.5235987752659607
41.42713095875623         0.5235987752668455
41.57563852480367         0.5235987752674135
41.71804358095022         0.5235987752681158
42.00900340093775         0.5235987752690765
42.45698448494897         0.5235987752707145
42.480519090377776        0.5235987752707428
42.49183350052228         0.5235987752707898
42.91111173851581         0.5235987752725383
43.129436282778435        0.5235987752734486
43.34170438665382         0.5235987752743341
43.605832101463214        0.5235987752754335
43.76966169919207         0.5235987752762784
44.045953800770505        0.5235987752776483
44.45025438068992         0.523598775279653
44.48607550007778         0.5235987752798306
44.551637056788095        0.5235987752801916
44.9622865908431          0.5235987752820943
45.12124113574799         0.5235987752830065
45.44402234257476         0.5235987752847616
45.888691347203725        0.5235987752874873
45.90944475097154         0.5235987752876146
45.94142557878348         0.5235987752878106
46.37486715936833         0.5235987752904268
46.6466962127547          0.5235987752924944
46.79246070408973         0.5235987752936014
46.980282599483495        0.5235987752950256
47.210054248811154        0.5235987752967652
47.388375032536835        0.5235987752981135
47.65367198113857         0.5235987753004019
48.00993414929609         0.5235987753041197
48.057233153569136        0.5235987753045975
48.11350516866649         0.5235987753053047
48.474771255557485        0.5235987753082492
48.73082733879495         0.5235987753102216
48.894574069744536        0.5235987753114332
49.23767951064942         0.5235987753166027
49.39321091656101         0.5235987753170597
49.47042077744958         0.5235987753168884
49.86212301204966         0.5235987753120437
50.30480278216634         0.5235987752976654
50.325589220132876        0.5235987752969131
50.34301546334916         0.5235987752975618
50.652118379473116        0.5235987752699952
50.92273127647447         0.5235987751851324
50.97864753881338         0.5235987751605294
51.042516925450975        0.52359877512884
51.386919391928814        0.5235987748878893
51.53745794050217         0.5235987749291311
51.79064335126647         0.5235987743059076
51.96412842858209         0.52359877337646
52.19436731060411         0.523598771512046
52.390798916662035        0.52359876935289
52.57767369152759         0.5235987663049958
52.87432274790721         0.5235987636197552
52.936016517520756        0.5235987595422893
53.00536722774303         0.5235987536818187
53.335981771100265        0.5235987071642201
53.63009350266576         0.5235986399670008
53.735947024679795        0.5235986098336043
53.84390198442268         0.5235986309281369
54.108623251604214        0.5235984417911873
54.356439722804204        0.5235979546431265
54.481299478528626        0.5235975955969514
54.61467654017142         0.523597127972531
54.85070726167901         0.5235960886653042
55.040524613017446        0.5235965316667619
55.24168237495047         0.5235936271079944
55.461587576527656        0.5235863765637956
55.63025192870174         0.5235779310062966
55.7845372450921          0.5235680124661539
56.01882148245301         0.5235489444522978
56.2933882832157          0.5235544509771849
56.438627586859006        0.5235015717213934
56.57348301217663         0.5234179099429473
56.858433691265006        0.5231316712219113
57.165325594990826        0.5226571920506683
57.27591430960565         0.5224454568091671
57.37197895669084         0.5229727198006853
57.71388418958573         0.5215557666022705
58.080452791973016        0.5141490405685263
58.14969861883831         0.5120657391267294
58.21428546672214         0.5099266479993061
58.585513048090895        0.49396399891957804
59.018213351902766        0.4474024592074251
59.057008698727266        0.4387263177607881
59.09285459329271         0.43005134584580573
59.52850434936362         0.274071650549203
59.99999999999999         -7.254821084728555E-9
60.461108402543736        -0.27144027061929316
60.82784434438853         -0.4105333611550366
60.922216805087494        -0.43531932688172803
61.04087420849911         -0.4600897461133818
61.38332520763124         -0.491637173238419
61.72401178401443         -0.5062261923383918
61.905555812560905        -0.5122361147668123
62.09026537495796         -0.5170919569630303
62.42778641749055         -0.522685069074071
62.759523058438525        -0.5240509230333128
62.94893290424651         -0.522941310027999
63.095292978535895        -0.523091349996565
63.47972871217609         -0.5233725898286976
63.85267601516366         -0.5235436965145898
64.0332693790802          -0.5235905496105381
64.21942581939132         -0.5236142577162769
64.5868100459843          -0.5235878059350081
65.29400495388819         -0.5235949523889207
65.5925970916332          -0.5235968880911804
66.34452689192346         -0.5235989174905149
66.54294193881549         -0.5235991551110817
66.69413147872018         -0.5235992451513369
67.32906598086862         -0.5235987637352026
68.37275654349088         -0.5235987709174225
69.1077347232183          -0.5235987736103895
69.91529595368391         -0.5235987756155317
70.72679341220305         -0.5235987766244854
71.46535403450028         -0.5235987766662265
72.3458521011878          -0.5235987756259499
74.0421270407594          -0.5235987756210583
74.89723473412519         -0.5235987756185949
75.53769066065419         -0.523598775616751
77.44861736706258         -0.5235987756112555
80                        -0.5235987756047354
0                         -0.5235902249670419
2.3021067138330906        -0.5235979915678082
3.8055294812997573        -0.5236040185838761
4.604213427666188         -0.5236072291362062
5.827193227459389         -0.523612157025614
6.906320141499293         -0.5236214477506648
7.518260478975748         -0.5236216264332985
8.660750410627863         -0.5236220710162254
9.953927809699024         -0.5236227485599566
10.415180679756443        -0.5236230349960342
10.82268606947694         -0.5236392480289873
12.433678883632325        -0.5236463852202963
12.864191388081576        -0.5236653459310944
13.260435730000246        -0.5236552461814765
13.656427896998732        -0.5236452036287361
14.246152999974086        -0.5235911283756511
14.717976436363205        -0.5236067118204173
15.37799896996772         -0.5238587115913642
15.814500281870664        -0.5234963208353631
15.930738885020652        -0.5233729744321646
16.037594529503533        -0.523249621817267
16.483478800073584        -0.5226318644955359
16.96851602041355         -0.5217709986179437
17.02647348758365         -0.525922908929948
17.09617075165497         -0.5232567477112235
17.542804490667265        -0.5174287565939001
18.03300700900428         -0.5161678261217791
18.060405298136267        -0.516255900431712
18.08536845083298         -0.5163507523972488
18.578006105605276        -0.5210690538804043
19.050749406922556        -0.5002817904748027
19.052004070403513        -0.5001367573712283
19.053255421582012        -0.49999152315249357
19.526002035201756        -0.4037540756752265
19.999999999999996        -0.23456054038968194
20.469078968145475        0.14399861128386046
20.934915367753128        0.36418284833052905
20.938157936290942        0.36518454837587944
20.941423075522522        0.36618580659820626
21.407236904436417        0.4237958799526661
21.830367408933544        0.4342807335976254
21.84118726577099         0.4344215110659578
21.852334431242014        0.4345600260209707
22.275137627105558        0.4350512912720841
22.68552626460744         0.427203049721697
22.709596110134605        0.4306290614652335
22.736805034849976        0.43959294164445223
23.128061680434932        0.4382938324821087
23.49225208472017         0.4390482826612224
23.547069185954424        0.4393257196920562
23.60596023551872         0.43967154269450603
23.966076691473916        0.442862335655054
24.271884395439447        0.44159990841246766
24.35421838048969         0.44172463155541775
24.445541198889423        0.44184629581454654
24.74236006950546         0.44212059572855167
25.009963291615414        0.4422090949754555
25.132935026798894        0.44217969411718616
25.293490021910518        0.442174184550392
25.505872597011106        0.4421696889012368
25.688398174562412        0.44216273323516037
25.880096215967903        0.4421523506738976
26.10315165960288         0.44213630116686087
26.2543198349247          0.44215087141840803
26.394419855075405        0.4421480631072359
26.651043533841694        0.442142465300855
26.938918019664296        0.44213548713268913
27.047767232758694        0.442132656100739
27.144800095588753        0.44213004334283096
27.405591334237677        0.44212099521319537
27.56259528406965         0.44212576922638674
27.78332149667528         0.44212320765800106
27.984699914320032        0.442120823102794
28.187680276221624        0.4421183736885429
28.406804544570413        0.4421156777427635
28.59203905576797         0.4421133568659833
28.898693058202674        0.4421100523405503
29.00195574628817         0.4421096228046287
29.095378456907866        0.44210923284793724
29.33555128685156         0.44210822444647047
29.601020912605048        0.4421070999578201
29.669146827414952        0.44210680971488847
29.75109592685859         0.4421070786555413
30.168169617542624        0.4421052527624225
30.59593060310553         0.44210337650898884
30.666803237341977        0.44210347585584486
30.807718265401284        0.4421030600255793
31.163100796691943        0.4421020084074499
31.298127087823882        0.44210178252099513
31.47877830091467         0.44210108784206603
31.708901657976256        0.44210078882211956
31.811432697462976        0.4421006289778299
31.927366101311087        0.44210044809825927
32.1897515016884          0.442100038170501
32.37499538551056         0.4421007740981716
32.70139325416475         0.44210046181314755
32.94409401776354         0.4421002295228261
33.21303500664111         0.4420999720346504
33.513192650016514        0.4420991717746885
33.69600950489072         0.4420993176702106
33.924209286685624        0.4421003967846582
34.210416255469625        0.44209934853468397
34.68728170097073         0.44209958155349505
34.73800798445341         0.44209960633788004
34.768453083737136        0.4420996212128055
35.265599713437204        0.4420999739393931
35.54991391655532         0.4420997103279797
35.605529139154704        0.4420996587615138
35.6592971945942          0.4420996089074457
35.945458564872226        0.4420993435719747
36.241450826025634        0.442099601987142
36.29579468517532         0.44210003374850715
36.71427498454944         0.4420998195196471
36.718613936295554        0.4420998172984294
36.76546581442786         0.4420997524167003
37.13011907872743         0.442099790156058
37.15970391776662         0.44209979321779413
37.54021429232099         0.4420994054442731
37.60232032108595         0.4420993849074013
37.80817042609575         0.4420998398309591
38.05144865220291         0.44209965298456116
38.1581919888581          0.44209963984630507
38.50554581972022         0.4420995970928032
38.81153364940751         0.44209955943043877
38.95964298723752         0.442099541200361
39.318206795827905        0.442099521929401
39.374302345323194        0.4420994904508319
39.620934687232925        0.44209935205061807
39.86059269037158         0.4420992175640463
39.91510195413199         0.4420991869755974
40.34688303541998         0.44209891992704714
40.44854635298528         0.44209896245951863
40.73387155584444         0.442099081829845
40.81606403002709         0.44209918024050954
40.97407539835759         0.44209905971636054
41.19585127741538         0.4420988905553232
41.42713095875623         0.44209871414505547
41.57563852480367         0.4420986008697478
41.71804358095022         0.44209857669479063
42.00900340093775         0.4420989493182481
42.45698448494897         0.4420988095092122
42.480519090377776        0.44209878273793113
42.49183350052228         0.4420987777500708
42.91111173851581         0.44209859291431547
43.129436282778435        0.44209849666710416
43.34170438665382         0.4420984030895621
43.605832101463214        0.4420983726501878
43.76966169919207         0.4420985481385764
44.045953800770505        0.4420985267293053
44.45025438068992         0.442098495390162
44.48607550007778         0.4420984926128897
44.551637056788095        0.44209859873299634
44.9622865908431          0.4420988421547811
45.12124113574799         0.4420988379425737
45.44402234257476         0.44209868539113395
45.888691347203725        0.44209927476033756
45.90944475097154         0.4420993022659144
45.94142557878348         0.44209934465157463
46.37486715936833         0.442099965362116
46.6466962127547          0.4421002677544831
46.79246070408973         0.4421004298575551
46.980282599483495        0.4421006386801539
47.210054248811154        0.442100894063284
47.388375032536835        0.4421010922001377
47.65367198113857         0.4421019760026707
48.00993414929609         0.4421027645749745
48.057233153569136        0.4421028691668546
48.11350516866649         0.44210284692123825
48.474771255557485        0.4421042609548665
48.73082733879495         0.4421052625911143
48.894574069744536        0.4421059028746176
49.23767951064942         0.4421074937787007
49.39321091656101         0.442108344378063
49.47042077744958         0.4421087662995445
49.86212301204966         0.4421109288886838
50.30480278216634         0.4421133534612022
50.325589220132876        0.44211295411234425
50.34301546334916         0.4421130659215893
50.652118379473116        0.4421150403864858
50.92273127647447         0.44211675533710365
50.97864753881338         0.442117108105744
51.042516925450975        0.44211800978533
51.386919391928814        0.4421215894596347
51.53745794050217         0.442123211962617
51.79064335126647         0.4421266578076212
51.96412842858209         0.4421289715787324
52.19436731060411         0.4421319828153643
52.390798916662035        0.4421334972636582
52.57767369152759         0.4421369049920899
52.87432274790721         0.4421407847252753
52.936016517520756        0.44214274469248943
53.00536722774303         0.44214453660827807
53.335981771100265        0.44215242260888643
53.63009350266576         0.44215852567385816
53.735947024679795        0.44216051203293866
53.84390198442268         0.44214108246463807
54.108623251604214        0.4421616123177651
54.356439722804204        0.44217465593527255
54.481299478528626        0.44217896557971437
54.61467654017142         0.4421877815891317
54.85070726167901         0.44218738968803295
55.040524613017446        0.4422043921950217
55.24168237495047         0.44213715161030237
55.461587576527656        0.44195889173909775
55.63025192870174         0.44175069828683283
55.7845372450921          0.4415059144668351
56.01882148245301         0.44269046095305475
56.2933882832157          0.4403268450003353
56.438627586859006        0.4394536319048163
56.57348301217663         0.43887650393832955
56.858433691265006        0.4383971668195792
57.165325594990826        0.43783455210836997
57.27591430960565         0.43127925009800494
57.37197895669084         0.4332416546353346
57.71388418958573         0.4351646933072979
58.080452791973016        0.43517052345827534
58.14969861883831         0.434423905022051
58.21428546672214         0.43350680269070974
58.585513048090895        0.4240117824327913
59.018213351902766        0.3764244927603207
59.057008698727266        0.36502383009043254
59.09285459329271         0.3535565448557702
59.52850434936362         0.14251600298813208
59.99999999999999         -0.22916715808463517
60.461108402543736        -0.4043235300544759
60.82784434438853         -0.48699746531695665
60.922216805087494        -0.4998130130476689
61.04087420849911         -0.510950984787912
61.38332520763124         -0.5208029407542332
61.72401178401443         -0.5167638508860262
61.905555812560905        -0.5157199415274846
62.09026537495796         -0.515449840884112
62.42778641749055         -0.5170214254982769
62.759523058438525        -0.5225343561678072
62.94893290424651         -0.521228475456496
63.095292978535895        -0.5214983664101912
63.47972871217609         -0.5224679493285462
63.85267601516366         -0.5230521911704945
64.0332693790802          -0.5232887792791638
64.21942581939132         -0.5235010291570876
64.5868100459843          -0.5238257329939788
65.29400495388819         -0.5235730097981316
65.5925970916332          -0.5235681993209927
66.34452689192346         -0.5235574348146389
66.54294193881549         -0.523641330167537
66.69413147872018         -0.5236465222548723
67.32906598086862         -0.5236686741612618
68.37275654349088         -0.5236190645049248
69.1077347232183          -0.5236180656963956
69.91529595368391         -0.523617068849169
70.72679341220305         -0.5236161732947817
71.46535403450028         -0.5236154507673321
72.3458521011878          -0.5236110518872861
74.0421270407594          -0.5236045049389568
74.89723473412519         -0.5236012140768279
75.53769066065419         -0.5235987534741924
77.44861736706258         -0.5235914330426558
80                        -0.5235831524642259
0                         -0.523561143793169
2.3021067138330906        -0.5235684135709322
3.8055294812997573        -0.5235733958333351
4.604213427666188         -0.523576047411751
5.827193227459389         -0.5235801140573462
6.906320141499293         -0.5235879857422993
7.518260478975748         -0.5235872276167906
8.660750410627863         -0.5235858596434358
9.953927809699024         -0.5235843857165831
10.415180679756443        -0.5235838791081945
10.82268606947694         -0.5235981293838429
12.433678883632325        -0.523603719949845
12.864191388081576        -0.5236164751441665
13.260435730000246        -0.5236093160904833
13.656427896998732        -0.523601934105623
14.246152999974086        -0.523539957110406
14.717976436363205        -0.5235549141366101
15.37799896996772         -0.5236688952769121
15.814500281870664        -0.5232999028515674
15.930738885020652        -0.5231539895788294
16.037594529503533        -0.5230021726322139
16.483478800073584        -0.5221858544113995
16.96851602041355         -0.5209628694008406
17.02647348758365         -0.525255957238897
17.09617075165497         -0.522157019167996
17.542804490667265        -0.5164911330374242
18.03300700900428         -0.5153043805465537
18.060405298136267        -0.5153934979518623
18.08536845083298         -0.5154890090290072
18.578006105605276        -0.5201603103408352
19.050749406922556        -0.4997266779865922
19.052004070403513        -0.49958527451090573
19.053255421582012        -0.49944367341436224
19.526002035201756        -0.4055081958227357
19.999999999999996        -0.23781952087682995
20.469078968145475        0.11516374368620796
20.934915367753128        0.3235209069613531
20.938157936290942        0.32448881930072393
20.941423075522522        0.3254567294718202
21.407236904436417        0.3848538789169417
21.830367408933544        0.396721054970706
21.84118726577099         0.39685359784712965
21.852334431242014        0.3969822015335976
22.275137627105558        0.3966903103175323
22.68552626460744         0.3896085910045503
22.709596110134605        0.39571082803068125
22.736805034849976        0.40579568701493374
23.128061680434932        0.40294390426720395
23.49225208472017         0.4036892439542026
23.547069185954424        0.4040852289135908
23.60596023551872         0.40459337374636883
23.966076691473916        0.4095645995755155
24.271884395439447        0.4070887532372423
24.35421838048969         0.4072430519334377
24.445541198889423        0.40740032647639746
24.74236006950546         0.4078107523799736
25.009963291615414        0.40804870741828964
25.132935026798894        0.407991795006438
25.293490021910518        0.40800781042039974
25.505872597011106        0.4079999000414328
25.688398174562412        0.40799215782940507
25.880096215967903        0.4079830871472612
26.10315165960288         0.4079713212522599
26.2543198349247          0.407979301210804
26.394419855075405        0.4079755770494536
26.651043533841694        0.4079686266510505
26.938918019664296        0.4079606315549329
27.047767232758694        0.4079575538660712
27.144800095588753        0.4079547850049392
27.405591334237677        0.40794469087560853
27.56259528406965         0.4079461848822599
27.78332149667528         0.4079412092974864
27.984699914320032        0.40793666489469266
28.187680276221624        0.4079320795568637
28.406804544570413        0.4079271241335372
28.59203905576797         0.40792293074672925
28.898693058202674        0.40791580092056134
29.00195574628817         0.4079139316952148
29.095378456907866        0.40791224019864036
29.33555128685156         0.4079078899626034
29.601020912605048        0.4079030786696996
29.669146827414952        0.4079018434919375
29.75109592685859         0.4079009010953504
30.168169617542624        0.40789251090196443
30.59593060310553         0.4078839036740017
30.666803237341977        0.4078828090356704
30.807718265401284        0.40788009908140027
31.163100796691943        0.40787326328696427
31.298127087823882        0.40787032462387923
31.47877830091467         0.40786637459832437
31.708901657976256        0.4078619222027894
31.811432697462976        0.4078599241667511
31.927366101311087        0.40785766487479624
32.1897515016884          0.407852551226953
32.37499538551056         0.40784983555736337
32.70139325416475         0.4078432183710479
32.94409401776354         0.40783829795464815
33.21303500664111         0.4078328455019463
33.513192650016514        0.40782604722346394
33.69600950489072         0.4078226692320665
33.924209286685624        0.40781915974567623
34.210416255469625        0.40781221964458314
34.68728170097073         0.407802800056975
34.73800798445341         0.4078017980519124
34.768453083737136        0.40780119666441583
35.265599713437204        0.40779153085538167
35.54991391655532         0.4077851769392597
35.605529139154704        0.40778393403747987
35.6592971945942          0.4077827324164309
35.945458564872226        0.40777633721228795
36.241450826025634        0.407770527911113
36.29579468517532         0.4077701381477914
36.71427498454944         0.4077610723620405
36.718613936295554        0.407760978364762
36.76546581442786         0.40775996500278977
37.13011907872743         0.40775237524968083
37.15970391776662         0.40775175948228193
37.54021429232099         0.40774323267032714
37.60232032108595         0.4077419381905684
37.80817042609575         0.40773852973695784
38.05144865220291         0.40773326556945527
38.1581919888581          0.4077310955308343
38.50554581972022         0.4077240340013695
38.81153364940751         0.40771781342212887
38.95964298723752         0.40771480243355657
39.318206795827905        0.40770773175620534
39.374302345323194        0.4077066468179001
39.620934687232925        0.4077018767271348
39.86059269037158         0.4076972415266854
39.91510195413199         0.40769618726874646
40.34688303541998         0.4076879273885305
40.44854635298528         0.4076861573853128
40.73387155584444         0.4076811897490646
40.81606403002709         0.40767981654649166
40.97407539835759         0.4076771050127821
41.19585127741538         0.407673299257774
41.42713095875623         0.40766933041574843
41.57563852480367         0.4076667819737304
41.71804358095022         0.40766470072714533
42.00900340093775         0.4076605503752587
42.45698448494897         0.40765476954786517
42.480519090377776        0.4076543206363765
42.49183350052228         0.40765415714923997
42.91111173851581         0.4076480988056854
43.129436282778435        0.4076449441352196
43.34170438665382         0.4076418769776708
43.605832101463214        0.4076391400245063
43.76966169919207         0.40763769121297966
44.045953800770505        0.4076352310770334
44.45025438068992         0.4076316311341421
44.48607550007778         0.4076313121781283
44.551637056788095        0.40763122862680856
44.9622865908431          0.4076280990942204
45.12124113574799         0.40762800456346815
45.44402234257476         0.40762555096711156
45.888691347203725        0.4076243737191185
45.90944475097154         0.4076243187740408
45.94142557878348         0.4076242341039342
46.37486715936833         0.4076231900270662
46.6466962127547          0.4076243883882638
46.79246070408973         0.4076250309516064
46.980282599483495        0.40762585887151576
47.210054248811154        0.40762687164165007
47.388375032536835        0.4076276575816163
47.65367198113857         0.40762905559164153
48.00993414929609         0.40763278450783225
48.057233153569136        0.4076332795008284
48.11350516866649         0.4076336108576691
48.474771255557485        0.40763828224964793
48.73082733879495         0.40764159274046424
48.894574069744536        0.40764370957971724
49.23767951064942         0.4076517136158191
49.39321091656101         0.40765566796532543
49.47042077744958         0.4076576307814855
49.86212301204966         0.40766558308463285
50.30480278216634         0.40767436472506413
50.325589220132876        0.40767493274917516
50.34301546334916         0.4076754962767984
50.652118379473116        0.40768548775656605
50.92273127647447         0.4076942284741921
50.97864753881338         0.40769603378440805
51.042516925450975        0.4076986993271019
51.386919391928814        0.40771239020519334
51.53745794050217         0.4077182104162931
51.79064335126647         0.4077300638635002
51.96412842858209         0.40773816957182374
52.19436731060411         0.4077489064018901
52.390798916662035        0.4077571871055615
52.57767369152759         0.40776813251864635
52.87432274790721         0.4077856051728322
52.936016517520756        0.4077915029505521
53.00536722774303         0.40779586501043863
53.335981771100265        0.40781635927976595
53.63009350266576         0.4078341727240091
53.735947024679795        0.40784048762256503
53.84390198442268         0.4078365183963382
54.108623251604214        0.4078648900659318
54.356439722804204        0.40788904136439236
54.481299478528626        0.4079003274614509
54.61467654017142         0.4078953537986277
54.85070726167901         0.4079093526163143
55.040524613017446        0.4079295933071789
55.24168237495047         0.40779047292348003
55.461587576527656        0.40751309929254254
55.63025192870174         0.4072429589485255
55.7845372450921          0.4069522072639954
56.01882148245301         0.40945717904262474
56.2933882832157          0.40556014450832917
56.438627586859006        0.40418930296015004
56.57348301217663         0.4033443717694871
56.858433691265006        0.4029143957133473
57.165325594990826        0.40119415290682897
57.27591430960565         0.3959362335984521
57.37197895669084         0.3973179492448593
57.71388418958573         0.39691019786386994
58.080452791973016        0.39750629579953045
58.14969861883831         0.3968565141732778
58.21428546672214         0.3959933464677309
58.585513048090895        0.38553998415541835
59.018213351902766        0.3354187260974259
59.057008698727266        0.32438254742819167
59.09285459329271         0.3133331293718989
59.52850434936362         0.11362328734152892
59.99999999999999         -0.23380646657566942
60.461108402543736        -0.40419908052712356
60.82784434438853         -0.4861128237046301
60.922216805087494        -0.4987083025280232
61.04087420849911         -0.5095726589941244
61.38332520763124         -0.5205973418877419
61.72401178401443         -0.5156196244411033
61.905555812560905        -0.5142647055827276
62.09026537495796         -0.513815116898667
62.42778641749055         -0.5154168476814655
62.759523058438525        -0.5220843553700317
62.94893290424651         -0.520260901497021
63.095292978535895        -0.5206803364865261
63.47972871217609         -0.5219433301908183
63.85267601516366         -0.5227205806490283
64.0332693790802          -0.5230094638636631
64.21942581939132         -0.5232474991001439
64.5868100459843          -0.5235393116124569
65.29400495388819         -0.5234743356485468
65.5925970916332          -0.5234750685425569
66.34452689192346         -0.5234765863378597
66.54294193881549         -0.5235583370092978
66.69413147872018         -0.523564805325732
67.32906598086862         -0.5235919686270819
68.37275654349088         -0.5235659853637619
69.1077347232183          -0.5235722978271777
69.91529595368391         -0.5235792792758214
70.72679341220305         -0.5235863429035824
71.46535403450028         -0.5235928136639252
72.3458521011878          -0.5235943217021496
74.0421270407594          -0.5235983898718094
74.89723473412519         -0.5236004466752381
75.53769066065419         -0.5236019898088959
77.44861736706258         -0.5236066074687318
80                        -0.5236139596366929
0                         -0.5235671893974609
2.3021067138330906        -0.5235732072381107
3.8055294812997573        -0.5235773099925007
4.604213427666188         -0.523579490511658
5.827193227459389         -0.5235828307048582
6.906320141499293         -0.5235898579602505
7.518260478975748         -0.5235885301057364
8.660750410627863         -0.5235860309607677
9.953927809699024         -0.5235831705826486
10.415180679756443        -0.5235821421893094
10.82268606947694         -0.523596528345311
12.433678883632325        -0.523600438364038
12.864191388081576        -0.5236102425616805
13.260435730000246        -0.523604666544582
13.656427896998732        -0.52359862597864
14.246152999974086        -0.5235368869826024
14.717976436363205        -0.5235517445992774
15.37799896996772         -0.5235653378164987
15.814500281870664        -0.5232145387328025
15.930738885020652        -0.5230568353878997
16.037594529503533        -0.5228880084790453
16.483478800073584        -0.5219369119526857
16.96851602041355         -0.5204504431303111
17.02647348758365         -0.5250848067173748
17.09617075165497         -0.5214759884860276
17.542804490667265        -0.5156504759253744
18.03300700900428         -0.5144867267246799
18.060405298136267        -0.51458359489349
18.08536845083298         -0.5146867653510077
18.578006105605276        -0.5196227721337033
19.050749406922556        -0.49946336775808725
19.052004070403513        -0.49932639080539587
19.053255421582012        -0.49918922122878234
19.526002035201756        -0.4081895504715974
19.999999999999996        -0.24463691837797485
20.469078968145475        0.08072049991300267
20.934915367753128        0.2749913931992146
20.938157936290942        0.2759072291895512
20.941423075522522        0.27682333739742376
21.407236904436417        0.33634200231970135
21.830367408933544        0.35262664662052745
21.84118726577099         0.3528152315968187
21.852334431242014        0.3530007790596901
22.275137627105558        0.3557594338017923
22.68552626460744         0.3572546883068039
22.709596110134605        0.3659092957246232
22.736805034849976        0.3724956078826368
23.128061680434932        0.3689283499128741
23.49225208472017         0.3694302765330434
23.547069185954424        0.36982504713978986
23.60596023551872         0.37034223950507494
23.966076691473916        0.37560259812566477
24.271884395439447        0.37300519246238295
24.35421838048969         0.3731757707313365
24.445541198889423        0.37335465089467273
24.74236006950546         0.373861085349018
25.009963291615414        0.3742194149808082
25.132935026798894        0.37412674761865056
25.293490021910518        0.3741823925527863
25.505872597011106        0.37416951086678735
25.688398174562412        0.374159422703668
25.880096215967903        0.3741498052224723
26.10315165960288         0.3741398749357383
26.2543198349247          0.3741364578304625
26.394419855075405        0.37412934984991914
26.651043533841694        0.37411675791110943
26.938918019664296        0.3741032911744174
27.047767232758694        0.37409838062193246
27.144800095588753        0.37409408705001096
27.405591334237677        0.37407870840601776
27.56259528406965         0.3740739579042277
27.78332149667528         0.37406440737566377
27.984699914320032        0.3740557632539571
28.187680276221624        0.37404711722940065
28.406804544570413        0.37403785888386704
28.59203905576797         0.37403009343160837
28.898693058202674        0.3740189030626238
29.00195574628817         0.37401491494528954
29.095378456907866        0.3740113082751112
29.33555128685156         0.3740020423566779
29.601020912605048        0.37399181082802535
29.669146827414952        0.3739891869220933
29.75109592685859         0.3739864694566603
30.168169617542624        0.3739731481362564
30.59593060310553         0.37395948690521197
30.666803237341977        0.3739570723297673
30.807718265401284        0.3739522918397901
31.163100796691943        0.37394023723599185
31.298127087823882        0.3739366800109898
31.47877830091467         0.37393170024862815
31.708901657976256        0.37392509264038093
31.811432697462976        0.3739221649228936
31.927366101311087        0.37391885455786833
32.1897515016884          0.3739113625936603
32.37499538551056         0.3739062902612237
32.70139325416475         0.3738985611389277
32.94409401776354         0.37389281397739943
33.21303500664111         0.3738864454544959
33.513192650016514        0.37388016680443814
33.69600950489072         0.3738756633268642
33.924209286685624        0.3738705002000791
34.210416255469625        0.37386516931319724
34.68728170097073         0.37385563721008824
34.73800798445341         0.37385462323730445
34.768453083737136        0.37385401466707063
35.265599713437204        0.3738442200033027
35.54991391655532         0.37384008679900477
35.605529139154704        0.3738392782945454
35.6592971945942          0.3738384966429729
35.945458564872226        0.37383433657616
36.241450826025634        0.37382960005098836
36.29579468517532         0.373828255938783
36.71427498454944         0.37382300161785154
36.718613936295554        0.37382294713915143
36.76546581442786         0.3738224497155174
37.13011907872743         0.3738175041729056
37.15970391776662         0.3738171029335924
37.54021429232099         0.3738126381023016
37.60232032108595         0.3738118663535925
37.80817042609575         0.3738090820794943
38.05144865220291         0.3738062896166753
38.1581919888581          0.3738051276953409
38.50554581972022         0.37380134667991194
38.81153364940751         0.37379801593715406
38.95964298723752         0.37379640373393475
39.318206795827905        0.3737930950961109
39.374302345323194        0.3737925706759284
39.620934687232925        0.37379026498365997
39.86059269037158         0.37378802448970655
39.91510195413199         0.37378751489785794
40.34688303541998         0.3737833033143441
40.44854635298528         0.37378244916359815
40.73387155584444         0.3737800519273302
40.81606403002709         0.37377942800100794
40.97407539835759         0.3737780860819155
41.19585127741538         0.3737762026370519
41.42713095875623         0.3737742384773232
41.57563852480367         0.37377297726412617
41.71804358095022         0.3737718234414017
42.00900340093775         0.37376916924064235
42.45698448494897         0.37376452780975394
42.480519090377776        0.37376424413469617
42.49183350052228         0.37376414756302995
42.91111173851581         0.37376056889947634
43.129436282778435        0.3737587054303212
43.34170438665382         0.3737568936517119
43.605832101463214        0.37375419607694715
43.76966169919207         0.3737527089020375
44.045953800770505        0.37374983208425705
44.45025438068992         0.3737456223832534
44.48607550007778         0.3737452494011605
44.551637056788095        0.37374424793776834
44.9622865908431          0.37373953784152425
45.12124113574799         0.37373669179777613
45.44402234257476         0.3737331791679654
45.888691347203725        0.3737279764115366
45.90944475097154         0.37372773358843303
45.94142557878348         0.37372735939959495
46.37486715936833         0.3737222441919593
46.6466962127547          0.3737175132819862
46.79246070408973         0.3737149763329211
46.980282599483495        0.3737117073310557
47.210054248811154        0.3737077080991728
47.388375032536835        0.37370460430403507
47.65367198113857         0.37370174562103425
48.00993414929609         0.37369569948875153
48.057233153569136        0.37369489665918426
48.11350516866649         0.373693923335264
48.474771255557485        0.3736872037435846
48.73082733879495         0.37368244038839626
48.894574069744536        0.3736793939472856
49.23767951064942         0.3736704439937009
49.39321091656101         0.37366640023642095
49.47042077744958         0.37366439249570593
49.86212301204966         0.37365747089137513
50.30480278216634         0.373649835660119
50.325589220132876        0.37364877305572697
50.34301546334916         0.37364833533501096
50.652118379473116        0.3736405650610546
50.92273127647447         0.37363375290447215
50.97864753881338         0.3736323442205778
51.042516925450975        0.3736307500401592
51.386919391928814        0.3736210731302571
51.53745794050217         0.3736186114179119
51.79064335126647         0.37361206544021397
51.96412842858209         0.3736075575226812
52.19436731060411         0.37360154655977584
52.390798916662035        0.3735938611710196
52.57767369152759         0.3735880489942824
52.87432274790721         0.3735799258266794
52.936016517520756        0.3735812074228552
53.00536722774303         0.3735799975878472
53.335981771100265        0.37357370666192974
53.63009350266576         0.3735673830666601
53.735947024679795        0.3735649395433508
53.84390198442268         0.3735488959969386
54.108623251604214        0.373554180246367
54.356439722804204        0.3735499671897701
54.481299478528626        0.37354448839315035
54.61467654017142         0.373474913396544
54.85070726167901         0.37344768250816124
55.040524613017446        0.3733358258538135
55.24168237495047         0.3731313071682619
55.461587576527656        0.37272189093819014
55.63025192870174         0.372316966154764
55.7845372450921          0.37187744069347156
56.01882148245301         0.3718651015982596
56.2933882832157          0.3702745389760435
56.438627586859006        0.36961908242845165
56.57348301217663         0.3691255219301601
56.858433691265006        0.3684464855360949
57.165325594990826        0.36339944607918123
57.27591430960565         0.36703776729453513
57.37197895669084         0.36518770704043513
57.71388418958573         0.35402118043565245
58.080452791973016        0.3499327935465442
58.14969861883831         0.3488235524760918
58.21428546672214         0.3476010472270021
58.585513048090895        0.3351782320575132
59.018213351902766        0.16214644837576406
59.057008698727266        0.14287680551226237
59.09285459329271         0.12455035064220168
59.52850434936362         -0.13826926638748355
59.99999999999999         -0.5040401378761511
60.461108402543736        -0.5068370958424636
60.82784434438853         -0.5112418188927562
60.922216805087494        -0.5121079250379134
61.04087420849911         -0.5129485949585035
61.38332520763124         -0.5173987322598592
61.72401178401443         -0.5154783708734831
61.905555812560905        -0.5150614604432968
62.09026537495796         -0.5150729789595605
62.42778641749055         -0.5162336710545284
62.759523058438525        -0.521074960948945
62.94893290424651         -0.5201126270338621
63.095292978535895        -0.5205655362438157
63.47972871217609         -0.5219148835938255
63.85267601516366         -0.5227237692305734
64.0332693790802          -0.5230085144944919
64.21942581939132         -0.5232289947201738
64.5868100459843          -0.5234465726603407
65.29400495388819         -0.523480260248586
65.5925970916332          -0.5234726230652926
66.34452689192346         -0.5234521133297466
66.54294193881549         -0.5235611640740764
66.69413147872018         -0.5235652123502104
67.32906598086862         -0.5235820952573219
68.37275654349088         -0.5235750243927725
69.1077347232183          -0.5235784278341711
69.91529595368391         -0.5235822042173489
70.72679341220305         -0.5235860377949912
71.46535403450028         -0.5235895605563676
72.3458521011878          -0.5235896284013146
74.0421270407594          -0.5236002464874879
74.89723473412519         -0.5236056050991933
75.53769066065419         -0.5236096211813475
77.44861736706258         -0.5236216172125558
80                        -0.5236340616778019
0                         -0.523603294878839
2.3021067138330906        -0.5236160595982791
3.8055294812997573        -0.5236235488945366
4.604213427666188         -0.5236275264628896
5.827193227459389         -0.523633615650044
6.906320141499293         -0.5236408204186577
7.518260478975748         -0.5236433791567461
8.660750410627863         -0.5236480903699746
9.953927809699024         -0.5236533193882206
10.415180679756443        -0.5236551578836632
10.82268606947694         -0.5236598761230669
12.433678883632325        -0.5236655733202247
12.864191388081576        -0.5236806413673518
13.260435730000246        -0.5236765423917821
13.656427896998732        -0.5236719028686158
14.246152999974086        -0.5235968811005204
14.717976436363205        -0.5236076353047456
15.37799896996772         -0.5235352553879743
15.814500281870664        -0.523193678203836
15.930738885020652        -0.5230271981048167
16.037594529503533        -0.5228461355357827
16.483478800073584        -0.5218009008374942
16.96851602041355         -0.5201331067651975
17.02647348758365         -0.524424908730746
17.09617075165497         -0.5205484575243966
17.542804490667265        -0.5152129565710493
18.03300700900428         -0.5141168241726195
18.060405298136267        -0.5142032710221189
18.08536845083298         -0.5142956425827813
18.578006105605276        -0.5187628322357544
19.050749406922556        -0.4993952745115234
19.052004070403513        -0.4992616294582648
19.053255421582012        -0.49912779884350655
19.526002035201756        -0.41060224429896713
19.999999999999996        -0.2514877936933397
20.469078968145475        0.04960713390440346
20.934915367753128        0.22879816951216359
20.938157936290942        0.22963727234854495
20.941423075522522        0.230476498993676
21.407236904436417        0.28516255123766066
21.830367408933544        0.31194473622894
21.84118726577099         0.3123240684269093
21.852334431242014        0.3127044577542013
22.275137627105558        0.3231138251117858
22.68552626460744         0.3357468314983878
22.709596110134605        0.3453856266522393
22.736805034849976        0.34566124303521273
23.128061680434932        0.34452754910742533
23.49225208472017         0.3452099560200284
23.547069185954424        0.34545788287896784
23.60596023551872         0.34576659538808274
23.966076691473916        0.348609401510089
24.271884395439447        0.34822112574845765
24.35421838048969         0.34843874694751226
24.445541198889423        0.3486657330218035
24.74236006950546         0.3492989435292732
25.009963291615414        0.3497328099974109
25.132935026798894        0.34967362821449044
25.293490021910518        0.34979145534684164
25.505872597011106        0.34980239670516233
25.688398174562412        0.34980978569453575
25.880096215967903        0.3498155418843926
26.10315165960288         0.34981965582997787
26.2543198349247          0.34981590611579944
26.394419855075405        0.34981635264075245
26.651043533841694        0.349817526009727
26.938918019664296        0.3498193896255617
27.047767232758694        0.34982024509938703
27.144800095588753        0.3498210774831718
27.405591334237677        0.34981513297633465
27.56259528406965         0.3498168567000313
27.78332149667528         0.3498179146588137
27.984699914320032        0.3498189473366217
28.187680276221624        0.34982005337488137
28.406804544570413        0.34982132080892736
28.59203905576797         0.3498224516949153
28.898693058202674        0.3498250949530312
29.00195574628817         0.3498261501569284
29.095378456907866        0.34982710611474827
29.33555128685156         0.34982956940050225
29.601020912605048        0.34983230167641804
29.669146827414952        0.34983300445974697
29.75109592685859         0.34983499566009235
30.168169617542624        0.3498407554423503
30.59593060310553         0.34984666353946847
30.666803237341977        0.3498477115558957
30.807718265401284        0.34984936763956087
31.163100796691943        0.34985354571096455
31.298127087823882        0.349855122248119
31.47877830091467         0.3498575249504639
31.708901657976256        0.34986078036406587
31.811432697462976        0.34986223846724374
31.927366101311087        0.34986388719407624
32.1897515016884          0.3498676187701915
32.37499538551056         0.3498714873201423
32.70139325416475         0.3498768850310025
32.94409401776354         0.3498808986351959
33.21303500664111         0.3498853461907819
33.513192650016514        0.3498890444039378
33.69600950489072         0.3498919877480882
33.924209286685624        0.3498971978635703
34.210416255469625        0.3499011423595656
34.68728170097073         0.34990931966088934
34.73800798445341         0.34991018951630015
34.768453083737136        0.3499107115895012
35.265599713437204        0.3499194094700107
35.54991391655532         0.34992384822275946
35.605529139154704        0.349924716494961
35.6592971945942          0.34992555592883234
35.945458564872226        0.3499300235154797
36.241450826025634        0.3499350972576436
36.29579468517532         0.3499364723573272
36.71427498454944         0.34994305457477065
36.718613936295554        0.34994312282154405
36.76546581442786         0.34994382847931416
37.13011907872743         0.3499496483583143
37.15970391776662         0.34995012053341795
37.54021429232099         0.34995587467729744
37.60232032108595         0.3499568171080726
37.80817042609575         0.3499605704658791
38.05144865220291         0.3499639618853068
38.1581919888581          0.34996562380151425
38.50554581972022         0.3499710318503297
38.81153364940751         0.3499757958628597
38.95964298723752         0.34997810182059524
39.318206795827905        0.3499833315817417
39.374302345323194        0.3499841159028008
39.620934687232925        0.3499875642870622
39.86059269037158         0.3499909151589001
39.91510195413199         0.34999167730169956
40.34688303541998         0.3499974748387453
40.44854635298528         0.3499989375613247
40.73387155584444         0.3500030427961098
40.81606403002709         0.3500043547249572
40.97407539835759         0.3500063425965625
41.19585127741538         0.35000913266230477
41.42713095875623         0.3500120422922911
41.57563852480367         0.3500139106025342
41.71804358095022         0.35001571212416493
42.00900340093775         0.35001960569891183
42.45698448494897         0.35002443385307613
42.480519090377776        0.35002467556375816
42.49183350052228         0.3500248093125495
42.91111173851581         0.35002976564625987
43.129436282778435        0.35003234648684833
43.34170438665382         0.3500348557350891
43.605832101463214        0.3500376573097293
43.76966169919207         0.3500394640816537
44.045953800770505        0.35004220566683975
44.45025438068992         0.35004621742976966
44.48607550007778         0.35004657287157964
44.551637056788095        0.3500471753107679
44.9622865908431          0.35005122866132726
45.12124113574799         0.3500524884941812
45.44402234257476         0.3500553692459414
45.888691347203725        0.3500594196724405
45.90944475097154         0.3500596087093434
45.94142557878348         0.35005990001318116
46.37486715936833         0.35006386722791427
46.6466962127547          0.3500657071955986
46.79246070408973         0.35006669373013394
46.980282599483495        0.3500679647835796
47.210054248811154        0.35006951953246146
47.388375032536835        0.35007072599325156
47.65367198113857         0.3500729726555629
48.00993414929609         0.35007519217152727
48.057233153569136        0.35007548659692067
48.11350516866649         0.3500758816429285
48.474771255557485        0.3500781975070267
48.73082733879495         0.3500798374928213
48.894574069744536        0.35008088563071454
49.23767951064942         0.3500826960017971
49.39321091656101         0.35008339164397567
49.47042077744958         0.35008373620873373
49.86212301204966         0.3500859852494558
50.30480278216634         0.35008850809086933
50.325589220132876        0.35008816068139065
50.34301546334916         0.35008823754134216
50.652118379473116        0.35008958286055664
50.92273127647447         0.350090732672156
50.97864753881338         0.3500909669985971
51.042516925450975        0.3500906677237688
51.386919391928814        0.3500923014314269
51.53745794050217         0.3500931826131883
51.79064335126647         0.3500943118227846
51.96412842858209         0.3500949946316423
52.19436731060411         0.35009578662300433
52.390798916662035        0.35009240910574324
52.57767369152759         0.3500932447518156
52.87432274790721         0.35009606296568685
52.936016517520756        0.3501021680597659
53.00536722774303         0.3501025455487964
53.335981771100265        0.35010271768274265
53.63009350266576         0.3501006095241027
53.735947024679795        0.35009932974311075
53.84390198442268         0.350103751798851
54.108623251604214        0.3501117879505849
54.356439722804204        0.3500900595855677
54.481299478528626        0.35006839537493956
54.61467654017142         0.34993421899157423
54.85070726167901         0.34986011006521095
55.040524613017446        0.34969951640750346
55.24168237495047         0.3493682602444411
55.461587576527656        0.3488635794800648
55.63025192870174         0.34837125846882716
55.7845372450921          0.34784088998778906
56.01882148245301         0.3425726207291251
56.2933882832157          0.3463338176427349
56.438627586859006        0.3473042919563609
56.57348301217663         0.3475740755025518
56.858433691265006        0.34614518672746597
57.165325594990826        0.3359252909154023
57.27591430960565         0.3455713210729328
57.37197895669084         0.34236530030650664
57.71388418958573         0.32677429618673587
58.080452791973016        0.3193924641319746
58.14969861883831         0.31768326332618907
58.21428546672214         0.31587142124631
58.585513048090895        0.2986753961261503
59.018213351902766        0.13421586369577532
59.057008698727266        0.11607021512129055
59.09285459329271         0.09877383635619738
59.52850434936362         -0.15216624525749944
59.99999999999999         -0.5019692910850894
60.461108402543736        -0.5057323959219837
60.82784434438853         -0.5111255391607921
60.922216805087494        -0.5120167112181657
61.04087420849911         -0.5127101036856748
61.38332520763124         -0.5178740623322634
61.72401178401443         -0.515191229863814
61.905555812560905        -0.5145298549681182
62.09026537495796         -0.514409367295205
62.42778641749055         -0.515634942497851
62.759523058438525        -0.52127925882932
62.94893290424651         -0.5199621183555239
63.095292978535895        -0.5204191669858249
63.47972871217609         -0.5217947152835114
63.85267601516366         -0.5226144903389218
64.0332693790802          -0.5229043354447163
64.21942581939132         -0.5231299545418626
64.5868100459843          -0.5233573230804937
65.29400495388819         -0.5234219567184113
65.5925970916332          -0.5234161957484135
66.34452689192346         -0.5233990409321299
66.54294193881549         -0.5235047161908725
66.69413147872018         -0.5235102059867963
67.32906598086862         -0.5235324203984758
68.37275654349088         -0.5235348241501682
69.1077347232183          -0.5235408451119704
69.91529595368391         -0.5235474454880518
70.72679341220305         -0.5235540620239163
71.46535403450028         -0.5235600699247974
72.3458521011878          -0.5235619559860851
74.0421270407594          -0.5235712678962088
74.89723473412519         -0.5235759631963117
75.53769066065419         -0.5235794803420619
77.44861736706258         -0.5235899768535331
80                        -0.5236015462498564
0                         -0.5236426115774042
2.3021067138330906        -0.5236341443498047
3.8055294812997573        -0.5236272898593866
4.604213427666188         -0.5236236501564688
5.827193227459389         -0.5236180791753905
6.906320141499293         -0.5236172386534031
7.518260478975748         -0.5236154629086787
8.660750410627863         -0.5236121193833096
9.953927809699024         -0.5236082905801177
10.415180679756443        -0.5236069135505801
10.82268606947694         -0.5236225140164915
12.433678883632325        -0.5236054431527786
12.864191388081576        -0.5236062671780712
13.260435730000246        -0.523600881743588
13.656427896998732        -0.5235951900245951
14.246152999974086        -0.5235210256547915
14.717976436363205        -0.5235449347881146
15.37799896996772         -0.5234487510031642
15.814500281870664        -0.5231602074111716
15.930738885020652        -0.5230083522465151
16.037594529503533        -0.5228409210626986
16.483478800073584        -0.5218545069103877
16.96851602041355         -0.520254271196296
17.02647348758365         -0.5227216950458322
17.09617075165497         -0.5191136079977265
17.542804490667265        -0.515857727655777
18.03300700900428         -0.5148758024148017
18.060405298136267        -0.5149010681627708
18.08536845083298         -0.5149314542396352
18.578006105605276        -0.5169582398726175
19.050749406922556        -0.5118761721937735
19.052004070403513        -0.5118640946136405
19.053255421582012        -0.511852014552559
19.526002035201756        -0.505744475018819
19.999999999999996        -0.508481429518675
20.469078968145475        -0.1653670627417867
20.934915367753128        0.08953034458098756
20.938157936290942        0.09101339425057756
20.941423075522522        0.09250269941301156
21.407236904436417        0.26199294142819196
21.830367408933544        0.29133915603163335
21.84118726577099         0.2918113456131895
21.852334431242014        0.2922883439933213
22.275137627105558        0.3066280190455606
22.68552626460744         0.3220750721812923
22.709596110134605        0.33038665195801803
22.736805034849976        0.3233221510308118
23.128061680434932        0.33049498762918295
23.49225208472017         0.3318115545836349
23.547069185954424        0.3315622951086167
23.60596023551872         0.33116409243028005
23.966076691473916        0.32579125991641134
24.271884395439447        0.33215245387976483
24.35421838048969         0.33244826869453614
24.445541198889423        0.3327471269667813
24.74236006950546         0.3335060038524483
25.009963291615414        0.3339116719571399
25.132935026798894        0.3341169969705646
25.293490021910518        0.3343143066035378
25.505872597011106        0.3343770722521485
25.688398174562412        0.33441330367996946
25.880096215967903        0.33443373047243163
26.10315165960288         0.3344347702018212
26.2543198349247          0.33442961264993065
26.394419855075405        0.3344343571444397
26.651043533841694        0.33444177128813546
26.938918019664296        0.33444812309070227
27.047767232758694        0.33444998338955995
27.144800095588753        0.3344513912772919
27.405591334237677        0.3344495361059743
27.56259528406965         0.33445776060730953
27.78332149667528         0.33446266236855116
27.984699914320032        0.33446703019671514
28.187680276221624        0.3344713320987538
28.406804544570413        0.33447586271008506
28.59203905576797         0.334479600760372
28.898693058202674        0.3344892408598403
29.00195574628817         0.33449128083437946
29.095378456907866        0.3344931233620108
29.33555128685156         0.33449784684092665
29.601020912605048        0.3345030455095871
29.669146827414952        0.3345043758345389
29.75109592685859         0.33450675968769195
30.168169617542624        0.3345155423426334
30.59593060310553         0.33452454087635486
30.666803237341977        0.33452675286806177
30.807718265401284        0.3345305702843853
31.163100796691943        0.33454019076739716
31.298127087823882        0.3345428427157263
31.47877830091467         0.3345473584033783
31.708901657976256        0.3345528836462817
31.811432697462976        0.3345549848417012
31.927366101311087        0.3345573603408622
32.1897515016884          0.33456273528241814
32.37499538551056         0.33456740393108825
32.70139325416475         0.3345747311177632
32.94409401776354         0.3345801792057918
33.21303500664111         0.3345862161160017
33.513192650016514        0.3345937317658789
33.69600950489072         0.334597072156238
33.924209286685624        0.3346016559948475
34.210416255469625        0.3346070896334149
34.68728170097073         0.33461748118346996
34.73800798445341         0.3346185865690978
34.768453083737136        0.33461925000289655
35.265599713437204        0.3346299445237759
35.54991391655532         0.33463508886356425
35.605529139154704        0.3346360951539767
35.6592971945942          0.33463706802109133
35.945458564872226        0.3346422457435142
36.241450826025634        0.3346476939567352
36.29579468517532         0.33464934854489664
36.71427498454944         0.33465679298981466
36.718613936295554        0.3346568701763864
36.76546581442786         0.33465789798047885
37.13011907872743         0.33466383661081317
37.15970391776662         0.33466431841982947
37.54021429232099         0.3346706129379668
37.60232032108595         0.3346715207459405
37.80817042609575         0.3346754995980271
38.05144865220291         0.3346786418647276
38.1581919888581          0.33468033228669997
38.50554581972022         0.33468583309264927
38.81153364940751         0.33469067881144343
38.95964298723752         0.3346930243164886
39.318206795827905        0.33469794501675265
39.374302345323194        0.3346986591603712
39.620934687232925        0.33470179899833413
39.86059269037158         0.3347048500477075
39.91510195413199         0.3347055439968923
40.34688303541998         0.33471071641683825
40.44854635298528         0.3347119706088737
40.73387155584444         0.3347154905874724
40.81606403002709         0.3347166264837854
40.97407539835759         0.33471829137464226
41.19585127741538         0.3347206281221247
41.42713095875623         0.33472306500693955
41.57563852480367         0.3347246297611952
41.71804358095022         0.33472609607316883
42.00900340093775         0.334728827531555
42.45698448494897         0.3347321552094883
42.480519090377776        0.3347323175670831
42.49183350052228         0.3347324194868825
42.91111173851581         0.33473619633145313
43.129436282778435        0.33473816299276143
43.34170438665382         0.3347400750984817
43.605832101463214        0.3347419384645678
43.76966169919207         0.33474297777518836
44.045953800770505        0.3347447152377915
44.45025438068992         0.3347472576479098
44.48607550007778         0.3347474829040706
44.551637056788095        0.33474778850863407
44.9622865908431          0.3347501050557389
45.12124113574799         0.3347505931703984
45.44402234257476         0.3347524737403516
45.888691347203725        0.3347544452950571
45.90944475097154         0.33475453730651433
45.94142557878348         0.3347546790947102
46.37486715936833         0.33475661591755934
46.6466962127547          0.33475729165705986
46.79246070408973         0.3347576538413718
46.980282599483495        0.33475812035018226
47.210054248811154        0.3347586907828059
47.388375032536835        0.3347591332781927
47.65367198113857         0.3347598927673119
48.00993414929609         0.33476048424045485
48.057233153569136        0.3347605624193847
48.11350516866649         0.3347606783564366
48.474771255557485        0.3347611817529698
48.73082733879495         0.3347615365089393
48.894574069744536        0.3347617624872959
49.23767951064942         0.3347615847919776
49.39321091656101         0.3347615321875196
49.47042077744958         0.33476150495864837
49.86212301204966         0.33476188417393793
50.30480278216634         0.33476219631505244
50.325589220132876        0.3347620139721723
50.34301546334916         0.3347619986204504
50.652118379473116        0.3347616988034143
50.92273127647447         0.3347613935579958
50.97864753881338         0.3347613255087447
51.042516925450975        0.3347607418166359
51.386919391928814        0.3347607429782811
51.53745794050217         0.33476096758353796
51.79064335126647         0.33476062383887006
51.96412842858209         0.33476024289078465
52.19436731060411         0.33475955471405655
52.390798916662035        0.33475489639282796
52.57767369152759         0.3347546676874281
52.87432274790721         0.3347572595558387
52.936016517520756        0.33476409640062565
53.00536722774303         0.3347640486094351
53.335981771100265        0.3347614166193416
53.63009350266576         0.33475573460605834
53.735947024679795        0.33475291983059496
53.84390198442268         0.33477404603404604
54.108623251604214        0.3347664534686764
54.356439722804204        0.3347144073357305
54.481299478528626        0.334671719890213
54.61467654017142         0.3345013499358484
54.85070726167901         0.33437457462750886
55.040524613017446        0.3341925570725634
55.24168237495047         0.33368856482406495
55.461587576527656        0.333098613657247
55.63025192870174         0.33258839379481503
55.7845372450921          0.33207777127569227
56.01882148245301         0.3249605340337452
56.2933882832157          0.33062946814428057
56.438627586859006        0.3321610099338163
56.57348301217663         0.33267449087627887
56.858433691265006        0.33088470943591947
57.165325594990826        0.3185653141018265
57.27591430960565         0.330266756658143
57.37197895669084         0.3266362710469576
57.71388418958573         0.30929731389275683
58.080452791973016        0.3001832217241875
58.14969861883831         0.2980685371346209
58.21428546672214         0.2958351913420524
58.585513048090895        0.2749500899271036
59.018213351902766        0.11793408211913399
59.057008698727266        0.1004834787593111
59.09285459329271         0.08383234157658051
59.52850434936362         -0.15902764390671192
59.99999999999999         -0.5003007041460478
60.461108402543736        -0.5045657307928588
60.82784434438853         -0.5107195293695227
60.922216805087494        -0.51174879072343
61.04087420849911         -0.5125468447713054
61.38332520763124         -0.518285158374683
61.72401178401443         -0.5150032459361117
61.905555812560905        -0.5141465346485333
62.09026537495796         -0.5139168748120015
62.42778641749055         -0.5151781121145369
62.759523058438525        -0.521404482354448
62.94893290424651         -0.5198321812990745
63.095292978535895        -0.5203013149326703
63.47972871217609         -0.5217356397888337
63.85267601516366         -0.5225666325888909
64.0332693790802          -0.5228589644078928
64.21942581939132         -0.5230851345999713
64.5868100459843          -0.5233075949344083
65.29400495388819         -0.5234055345338711
65.5925970916332          -0.5234011589529226
66.34452689192346         -0.5233859801700252
66.54294193881549         -0.5234942210984658
66.69413147872018         -0.5234991951524206
67.32906598086862         -0.5235185872010177
68.37275654349088         -0.523528815164446
69.1077347232183          -0.5235354148315784
69.91529595368391         -0.5235425977621843
70.72679341220305         -0.5235497434522132
71.46535403450028         -0.5235561839243404
72.3458521011878          -0.5235596610637396
74.0421270407594          -0.5235713247904676
74.89723473412519         -0.5235772011402902
75.53769066065419         -0.5235816008795373
77.44861736706258         -0.5235947206769462
80                        -0.5236086102699888
0                         -0.5236526138378829
2.3021067138330906        -0.5236485432691111
3.8055294812997573        -0.5236431074490068
4.604213427666188         -0.5236402116036291
5.827193227459389         -0.5236357664695519
6.906320141499293         -0.523636113365534
7.518260478975748         -0.5236352483933074
8.660750410627863         -0.5236334792911769
9.953927809699024         -0.5236312346300467
10.415180679756443        -0.5236303717894142
10.82268606947694         -0.5236506687765436
12.433678883632325        -0.5236427723370031
12.864191388081576        -0.523640685484728
13.260435730000246        -0.5236399701283695
13.656427896998732        -0.523638315184738
14.246152999974086        -0.5235632774057338
14.717976436363205        -0.5235898093533373
15.37799896996772         -0.5234614989037035
15.814500281870664        -0.5232127999784318
15.930738885020652        -0.5230695478452664
16.037594529503533        -0.5229092808578781
16.483478800073584        -0.5219450701485151
16.96851602041355         -0.5203549101624968
17.02647348758365         -0.5222605429807916
17.09617075165497         -0.518553432290007
17.542804490667265        -0.5161849252018732
18.03300700900428         -0.5154318209081687
18.060405298136267        -0.5154466675610195
18.08536845083298         -0.5154654166050455
18.578006105605276        -0.5168444673186208
19.050749406922556        -0.5118740184564348
19.052004070403513        -0.5118588846218368
19.053255421582012        -0.5118437596266496
19.526002035201756        -0.5052355955500287
19.999999999999996        -0.5116747035917415
20.469078968145475        -0.279697764937471
20.934915367753128        -0.041577221028839956
20.938157936290942        -0.03988049395732174
20.941423075522522        -0.038171408539357785
21.407236904436417        0.20905353348955616
21.830367408933544        0.2625407345829109
21.84118726577099         0.2634646321477158
21.852334431242014        0.26439852704619565
22.275137627105558        0.28987007269689885
22.68552626460744         0.3051622120168022
22.709596110134605        0.3140971901905661
22.736805034849976        0.30580853355565935
23.128061680434932        0.3145950126931667
23.49225208472017         0.3162401093559322
23.547069185954424        0.3159410240655207
23.60596023551872         0.3154601866151061
23.966076691473916        0.3089238794601877
24.271884395439447        0.31625058343243
24.35421838048969         0.3165208520744516
24.445541198889423        0.31681239420477586
24.74236006950546         0.3177001645482606
25.009963291615414        0.31842215754142833
25.132935026798894        0.31861710950201155
25.293490021910518        0.31887012860050284
25.505872597011106        0.31900735999901064
25.688398174562412        0.31909537650580483
25.880096215967903        0.31915803959308386
26.10315165960288         0.319192558302297
26.2543198349247          0.3191730977417291
26.394419855075405        0.31918611704296984
26.651043533841694        0.31920793788949625
26.938918019664296        0.3192292956798225
27.047767232758694        0.3192365117750537
27.144800095588753        0.31924254687921144
27.405591334237677        0.3192520174187367
27.56259528406965         0.3192646112936907
27.78332149667528         0.31927859857091806
27.984699914320032        0.3192911799724036
28.187680276221624        0.3193036878378392
28.406804544570413        0.3193169948641962
28.59203905576797         0.31932808540170043
28.898693058202674        0.3193439976255895
29.00195574628817         0.3193494628491972
29.095378456907866        0.31935440232146345
29.33555128685156         0.3193670791542693
29.601020912605048        0.3193810549284014
29.669146827414952        0.31938463530758876
29.75109592685859         0.3193883633958577
30.168169617542624        0.31940695087085663
30.59593060310553         0.3194260011131998
30.666803237341977        0.31942901457644646
30.807718265401284        0.31943543709217354
31.163100796691943        0.3194516237345815
31.298127087823882        0.31945664427485637
31.47877830091467         0.31946401897894416
31.708901657976256        0.3194731912678186
31.811432697462976        0.3194771521758966
31.927366101311087        0.3194816303159907
32.1897515016884          0.3194917633992555
32.37499538551056         0.31949811524311345
32.70139325416475         0.3195098058451717
32.94409401776354         0.31951849835803225
33.21303500664111         0.31952813037819777
33.513192650016514        0.3195389550715567
33.69600950489072         0.31954477972155526
33.924209286685624        0.3195510652690865
34.210416255469625        0.31956154207171616
34.68728170097073         0.31957643316874546
34.73800798445341         0.3195780171869101
34.768453083737136        0.3195789678878743
35.265599713437204        0.3195941017451855
35.54991391655532         0.3196026307740038
35.605529139154704        0.319604299147495
35.6592971945942          0.3196059121070314
35.945458564872226        0.319614496482878
36.241450826025634        0.3196227901260128
36.29579468517532         0.3196236079404201
36.71427498454944         0.3196352313474038
36.718613936295554        0.3196353518628055
36.76546581442786         0.3196366584637653
37.13011907872743         0.31964652532002563
37.15970391776662         0.319647325830998
37.54021429232099         0.3196579315671155
37.60232032108595         0.3196594380160183
37.80817042609575         0.3196643809906851
38.05144865220291         0.3196707685539414
38.1581919888581          0.31967343677523324
38.50554581972022         0.31968211943325386
38.81153364940751         0.3196897680708278
38.95964298723752         0.3196934702880899
39.318206795827905        0.31970258127444673
39.374302345323194        0.3197038353747563
39.620934687232925        0.3197093492088132
39.86059269037158         0.31971470711708283
39.91510195413199         0.31971592575154617
40.34688303541998         0.31972565328844216
40.44854635298528         0.3197280272684608
40.73387155584444         0.31973469000670024
40.81606403002709         0.31973647190909366
40.97407539835759         0.3197397688237068
41.19585127741538         0.31974439618517037
41.42713095875623         0.3197492218404943
41.57563852480367         0.31975232045214486
41.71804358095022         0.3197550682008721
42.00900340093775         0.31976128831272377
42.45698448494897         0.31976956494703085
42.480519090377776        0.3197701307669114
42.49183350052228         0.31977034918656727
42.91111173851581         0.31977844316561665
43.129436282778435        0.31978265782272486
43.34170438665382         0.3197867555625363
43.605832101463214        0.31979191776216437
43.76966169919207         0.3197946342708486
44.045953800770505        0.3197992411966996
44.45025438068992         0.31980598250943437
44.48607550007778         0.3198065797888603
44.551637056788095        0.3198076333253808
44.9622865908431          0.3198143563922391
45.12124113574799         0.31981703084423185
45.44402234257476         0.31982190163182217
45.888691347203725        0.3198285499743564
45.90944475097154         0.31982886025829915
45.94142557878348         0.3198293384025337
46.37486715936833         0.3198358760081345
46.6466962127547          0.3198391408655254
46.79246070408973         0.31984089139651517
46.980282599483495        0.3198431467992939
47.210054248811154        0.3198459056235989
47.388375032536835        0.31984804644488735
47.65367198113857         0.31985143535642957
48.00993414929609         0.31985508919841155
48.057233153569136        0.3198555738862516
48.11350516866649         0.3198562276718312
48.474771255557485        0.3198598953255659
48.73082733879495         0.319862492412282
48.894574069744536        0.3198641521715744
49.23767951064942         0.31986683603629046
49.39321091656101         0.31986790626112815
49.47042077744958         0.31986843620304856
49.86212301204966         0.31987161127254865
50.30480278216634         0.31987515982405973
50.325589220132876        0.3198749601819291
50.34301546334916         0.31987504600898814
50.652118379473116        0.3198765337352935
50.92273127647447         0.3198777823428212
50.97864753881338         0.31987803407145327
51.042516925450975        0.3198776285656621
51.386919391928814        0.3198794708203527
51.53745794050217         0.3198803094529543
51.79064335126647         0.31988088515911406
51.96412842858209         0.31988109243847757
52.19436731060411         0.3198811324509472
52.390798916662035        0.3198766908826263
52.57767369152759         0.3198769847917167
52.87432274790721         0.31988032808186606
52.936016517520756        0.3198886706277093
53.00536722774303         0.319888560589662
53.335981771100265        0.31988512435350897
53.63009350266576         0.3198780217955823
53.735947024679795        0.31987453330068544
53.84390198442268         0.3199088409554442
54.108623251604214        0.3198824072968822
54.356439722804204        0.31980082878421684
54.481299478528626        0.31973890333823407
54.61467654017142         0.3195410701604481
54.85070726167901         0.3193691962719433
55.040524613017446        0.3191757891955861
55.24168237495047         0.318501179987756
55.461587576527656        0.3178395534983922
55.63025192870174         0.3173395193376959
55.7845372450921          0.3168877573577829
56.01882148245301         0.30884650405981423
56.2933882832157          0.3155181106152416
56.438627586859006        0.3173406450611708
56.57348301217663         0.3179760959068892
56.858433691265006        0.3159769702244477
57.165325594990826        0.30241840549575966
57.27591430960565         0.3155809492427147
57.37197895669084         0.3116499555776967
57.71388418958573         0.29306813051885483
58.080452791973016        0.28248394609098343
58.14969861883831         0.2800247227059317
58.21428546672214         0.2774330104377412
58.585513048090895        0.2534002059932854
59.018213351902766        0.1032372297053466
59.057008698727266        0.08641961449240784
59.09285459329271         0.0703573431788146
59.52850434936362         -0.16503571184308757
59.99999999999999         -0.4974642093557949
60.461108402543736        -0.5031468943095
60.82784434438853         -0.5102693711224717
60.922216805087494        -0.5114601252716403
61.04087420849911         -0.512370744105922
61.38332520763124         -0.5184508540208789
61.72401178401443         -0.514778937615656
61.905555812560905        -0.5137927350024829
62.09026537495796         -0.5134885151022545
62.42778641749055         -0.514764781667504
62.759523058438525        -0.5214583212262327
62.94893290424651         -0.5197070459711093
63.095292978535895        -0.5201881071714771
63.47972871217609         -0.5216964833783279
63.85267601516366         -0.5225368861001572
64.0332693790802          -0.5228295812550802
64.21942581939132         -0.5230532619550002
64.5868100459843          -0.5232622777080346
65.29400495388819         -0.5233880721883312
65.5925970916332          -0.5233828079039201
66.34452689192346         -0.5233637918583383
66.54294193881549         -0.5234714665371444
66.69413147872018         -0.5234768573069022
67.32906598086862         -0.5234973410867316
68.37275654349088         -0.5235119270982942
69.1077347232183          -0.5235192891149568
69.91529595368391         -0.5235272536689806
70.72679341220305         -0.5235351257353024
71.46535403450028         -0.5235421758570582
72.3458521011878          -0.5235458668267189
74.0421270407594          -0.5235571704543188
74.89723473412519         -0.5235628605881424
75.53769066065419         -0.5235671187984621
77.44861736706258         -0.5235798058448646
80                        -0.5235935617661943


==> Figures/pcp_2d/shear/G31F.txt <==
0                         479.13830781485217
0.2308914590934159        244.4850949268079
0.24968238400389484       225.38802257041033
0.2718028512972021        202.90716185874663
0.4993647680077898        -28.362262716240462
0.6926743772802453        -224.821331020936
0.7484163728216413        -269.85072069742154
0.8200881443710551        84.68729939765582
1.003668411410984         49.45870939638485
1.166490511245854         18.213558927613782
1.2564206827405302        0.9561852927289015
1.357816039480694         -18.50132752600645
1.5091729540700767        14.88233535347509
1.6729995635729407        9.630406242174939
1.7517434649772747        7.10604582561727
1.8080123166725377        5.302187662447362
1.9943139758844732        -0.6702433228484556
2.223918969940724         -4.928761343501992
2.2385967848411368        -5.270710753084776
2.2570229348244855        1.811262353225974
2.478569494869421         4.538747381667064
2.712524510425419         7.042150994449451
2.717927239974634         7.099961955311264
2.7230434207226173        7.154706784440638
2.9572849850798484        2.8525234997287447
3.0926658585515536        15.172976563727076
3.171655452223451         22.36149261731202
3.362004310972329         27.42453797988428
3.3899573049097396        31.09237988912184
3.4774203508704837        42.56881561124533
3.639411724029351         63.824461668498174
3.6793128589356225        42.67837420693488
3.8323794698966713        123.59392385598248
3.933013989272496         176.7923159268677
4.025347215763991         225.6023981036269
4.186715119609367         232.18105540513253
4.227709452772068         276.8703419031556
4.422979085359147         562.6206013740813
4.562050051751477         895.7124553411851
4.654127656707957         1116.2495014825936
4.860380090424065         1610.2491297098823
4.885276228056769         1669.8784038669598
4.893313865454306         1608.8830806634944
4.965160133524115         2177.9900060021077
5.13509956864964          2050.12523161366
5.16067770801607          2673.473871692171
5.355118391043589         7412.064606865634
5.5223675198054005        11487.987275044195
5.575137213437534         12774.004123006811
5.657089954083883         14771.222622759266
5.826559954157472         18418.78202706624
6.018459217948014         41134.675385522234
6.040739357867151         43475.92364165372
6.087254611177666         49295.705227830025
6.241660155318298         66059.77317646935
6.284895069326692         70753.87894513225
6.438902602763247         30644.968424116927
6.552830510971332         -27850.79779305929
6.686974909075886         37249.28028045942
6.7985184160912535        91383.23154408082
6.94002297437118          160061.82960935394
7.044206321211175         210630.5328360066
7.1930710396664725        282893.7936822658
7.313206333266428         470871.941528834
7.403997393088266         661899.6540607103
7.536649312895145         771395.7729296735
7.5928508872138725        817820.2848830601
7.760092292523862         956123.0381662183
7.781704381339486         1018078.4991224303
7.806698520984297         1045354.1614600527
7.9596170217045685        1212837.2116398828
8.065107834546648         1329187.199849925
8.13752966206965          1409559.793515431
8.297595389545197         1588954.757165592
8.31357845449542          1364234.3787199252
8.320519460978975         1493791.562974041
8.380879986954625         1604894.0789690907
8.48394949995631          1517215.3106038906
8.501402138057093         1502595.5077212276
8.651218519286296         1379578.4000925003
8.696994621569855         1342772.2646775737
8.81848753861628          1640146.1343715622
8.92467095976358          1520004.1518188652
8.932876500877827         1740001.1232873145
8.9379104878436           1724393.9741233808
9.034605740462954         1457559.3638299508
9.102049221084226         1310369.2211255447
9.136334980048082         1273275.950908213
9.172384915032374         1119464.6166748442
9.210574284513353         1017076.3938133896
9.239402862604265         674433.0445871183
9.310210931604317         580551.9640021204
9.334701368824202         626661.0538582504
9.42597084589762          1168938.5600696406
9.42924768722634          771934.7224658055
9.45478379944074          447858.15323698154
9.50675471742901          309794.1324504899
9.51230974403779          251865.38386393344
9.570868747483589         -70036.49344351048
9.585154655301986         -69732.3840429331
9.634982777538163         164952.05423822207
9.657999566566183         391725.9474642052
9.7134993552105           -263410.38996884634
9.720594090462718         -301994.3417655713
9.725421068912079         30415.04521247706
9.772226756097856         -291161.19578624744
9.81894788197969          -257276.73093916464
9.822943463591054         -238871.23117201272
9.830197631655487         -341834.375293885
9.881962309060702         -572449.6558262621
9.909539438017108         -602268.2590382319
9.940981154530348         -559188.17744789
9.999999999999998         -262836.3332603002
10.053293007509765        -758530.4284909848
10.106306806082133        -969618.3563449101
10.10658601501953         -970349.7298442539
10.10686669447277         -971080.3697731729
10.1598790225293          -974895.6537636791
10.2127632511426          -1158907.7308393626
10.21320537206563         -1160829.8267144123
10.21364786006555         -1162758.215801358
10.266531721601968        -1416382.4623051016
10.319371712020226        -1678983.5637800985
10.319857905942143        -1473892.2821474297
10.32034435515444         -1837006.1037425536
10.373147839058753        -1528789.8979939774
10.425893399628073        -1475460.9987658786
10.426437836595078        -1476048.9784699264
10.426982871443771        -1476659.1497078182
10.4797278341314          -1653281.7719885039
10.532484682972656        -1674564.6606649957
10.533053334403643        -1675535.7254034586
10.5336218627278          -1676521.2119242842
10.586378834675882        -1826912.0922609696
10.639147230405863        -2077042.4256326247
10.639703642798267        -1821351.8752309985
10.64025998368686         -1918352.0208847653
10.692982451338901        -1916960.6032132555
10.745733016230803        -1947599.2410031564
10.746261049098099        -1948039.099940979
10.74678880071218         -1948481.105036388
10.799539646857296        -2003516.9835798827
10.851183592408134        -2070605.6650131755
10.852364875580745        -2074074.5585526885
10.85362611699586         -2077781.9602295079
10.905190104304198        -2232278.274482339
10.95348511728914         -2246724.5560322017
10.957997798900488        -2253418.7058065934
10.963206221181869        -2136219.4421324395
11.009672575593656        -2254254.5664315554
11.046542004628348        -2269867.402177497
11.061335075382452        -2277033.436131156
11.079978707423843        -2286606.9873137083
11.112997575171246        -2304548.329994416
11.138482532509816        -2375393.3818375203
11.164419870111898        -2370842.250720654
11.198878339456389        -2364894.571907668
11.215842165052548        -2361898.800352602
11.2286110569935          -2359574.9894288783
11.267238830520993        -2481578.639737291
11.318074840420122        -2495667.820234167
11.318504040189055        -2495778.903098142
11.319088368006248        -2495929.8961040536
11.369760556161502        -2527419.238846524
11.406944113466773        -2592940.7307208832
11.421016971899547        -2689473.4707146073
11.440112670347265        -2689611.399266693
11.47237097101451         -2689893.9192684623
11.496298619419491        -2697107.9016267178
11.523712833586613        -2700251.395609264
11.56064398886863         -2705737.915823243
11.57504410784044         -2617600.4144252446
11.585770520773547        -2638913.750412219
11.626445175280589        -2720687.5663232524
11.675515874699862        -2821579.9272098937
11.67784624272074         -2826437.8008920653
11.68097013456431         -2832959.766977558
11.729259263201781        -2693838.050652072
11.766050922805157        -2974644.5253920844
11.780894807535766        -2966487.908362081
11.800160335730451        -2955816.226811089
11.832511289699736        -2937494.3665873557
11.857437355924988        -2922851.3664068393
11.88412777186371         -2906469.8970674877
11.917722228174195        -3049341.2429663707
11.936223492340353        -3110003.349411478
11.951539567056823        -3159761.102028426
11.988319212816998        -3277310.0664484813
12.032747694313967        -3415048.242926023
12.04041617314849         -3069929.761352627
12.047131515949209        -3178012.360036675
12.093247705812248        -3269474.284212465
12.143257885419638        -3368860.5995416865
12.146092372157467        -3374503.1915818583
12.148706154583207        -3379707.50609737
12.198937038502685        -3479953.475008662
12.251872766958249        -3622111.22187124
12.252337095355314        -3622977.16458654
12.25279931054719         -3623839.2974648285
12.305737152207952        -3723466.5229632324
12.35891702079462         -3825396.219815288
12.359137348386831        -3886954.8303461056
12.359357322437782        -3840858.434743631
12.412560408090975        -4160763.577835909
12.465857049008255        -4479378.429381132
12.465983470663206        -4480131.914908174
12.466109670401524        -4480884.066839968
12.519406533235438        1249982.770669623
12.572760142748402        -1.907485333671986E7
12.572824305346293        -1.9099298750795413E7
12.572888431370915        -1.9123730244143046E7
12.626242077457153        -3.945790454438501E7
12.67962615295989         -5.982642980182639E7
12.67965984666608         -8.41012234933082E7
12.679693517824314        -8.803320685047485E7
12.733064686009767        -1.2158381530232754E8
12.786453942515159        -1.552574819094281E8
12.786469528194218        -1.5526733194369707E8
12.78648510859284         -1.5527717865336856E8
12.839874370378674        -1.9316073093587488E8
12.893245226021815        -2.232849830050871E8
12.893249580252444        -2.2328744635267657E8
12.8932539341279          -2.2328990950029114E8
12.946624790126222        -2.5355836734959087E8
12.999999999999998        -2.89710103684473E8
13.061470905292495        -3.153836779817307E8
13.122030290501822        -3.420960563181369E8
13.12294181058499         -3.4249911303683376E8
13.123867050570684        -3.429082666566811E8
13.184412715877487        -3.6974897061708593E8
13.242724477699017        -3.892982147818461E8
13.245195819145962        -3.898957109660748E8
13.247763008255038        -3.905162324086703E8
13.305978922414436        -4.04547747656481E8
13.362021307848824        -4.1798521294892234E8
13.36671081495588         -4.1886903047914225E8
13.369977433799791        -4.2750497332026064E8
13.441665688536942        -4.22815004017185E8
13.498077212086704        -4.18999075018236E8
13.517798812900196        -4.1764957281017756E8
13.546691708132236        -4.156649176205726E8
13.59393193726345         -4.1241621626105887E8
13.613898630528364        -4.0505246055822223E8
13.660260471422024        -3.928131659245031E8
13.693220223568375        -3.8410301735863364E8
13.710265636520393        -3.7012598465280443E8
13.819893954433773        -3.272669313767358E8
13.846538465264889        -3.1689420005397713E8
13.946567685299163        -2.781393641282026E8
13.982811294009378        -2.6417773689899796E8
14.068946282451822        -1.929295083519043E8
14.113142016757934        -1.77270817972599E8
14.180971427686927        -1.5341357050516477E8
14.269976215967446        -1.2235061156778018E8
14.292996572922029        -1.1434856613873227E8
14.35054875495814         -1.0309973946170372E8
14.406554080130798        -6.528269013079259E7
14.429588991861904        -6.249847758266718E7
14.535481028495564        -4.007549190402151E7
14.603058466420293        -3.3249111395031597E7
14.656299126296718        -2.7885917920506075E7
14.776527940978692        -1.5814666800355745E7
14.77711722409787         -1.5755617800070258E7
14.777522578835185        -6898983.697778884
14.882551956366799        -5895277.207911716
14.896848368092343        -5757886.88669556
14.987986688635733        -4878194.747436692
15.016174157349507        -4804676.509206732
15.086260919147787        -5097834.919982491
15.153668275809107        -5379000.3044075435
15.228012925083643        -5688259.816559756
15.278249368129986        -4035627.316688369
15.319626138128255        -4021005.8296328383
15.38762820441061         -3656606.1047437373
15.458538072759788        -3629281.03522269
15.564797463013356        -3587367.621798373
15.666535087254047        -3546299.4567962266
15.741966721616103        -3515351.7971169367
15.874532101748304        -3460146.4455608525
15.914462367050213        -3639518.2590286094
15.986241857031963        -3356797.295009216
16.156906557884003        -3065663.533502726
16.293314166776693        -2832929.7201626655
16.39106786072096         -2666131.455497858
16.51337119166861         -2457433.9777678363
16.625229163557915        -2244240.3986585853
16.750908236986277        -1991657.138959785
16.90299629210142         -1686048.4979758686
17.037323386206772        -1416168.80998563
17.180763420644933        -1128014.9757875751
17.343169344845457        -801796.399577623
17.448311969488277        -603521.6097209887
17.553763281365946        -319955.22345296014
17.739138663296238        -219020.74754296464
17.876819123709023        -144057.38417962156
18.028090294405665        -61695.35904906276
18.231764446561           49197.66080550037
18.317041925515095        95628.22750029154
18.399067311188983        -13567.501658733592
18.607198480921056        -8739.39132878121
18.774028594423395        -4869.364264168053
18.897355036327017        -2008.5113181076251
19.051212610798643        1560.5839613640107
19.184845777342318        -673.166421726364
19.2919206446971          -650.4183236499606
19.456162592947717        -535.8108540669041
19.679315145739196        -380.0957807578191
19.728081296473864        -346.06693237901857
19.76397354823237         -321.02144575033344
19.999999999999996        -156.32302553680375


==> Figures/pcp_2d/shear/G31I.txt <==
0                         -8.268126539499291E-9
0.2308914590934159        -2.7753333516366684E-8
0.24968238400389484       3.085381594665514E-8
0.2718028512972021        9.049438090460861E-8
0.4993647680077898        -2.385605864560215E-7
0.6926743772802453        -3.9118705077387904E-8
0.7484163728216413        4.135311196281837E-9
0.8200881443710551        1.0288803703718437E-7
1.003668411410984         -2.2465035669111256E-7
1.166490511245854         -1.1676548783001521E-6
1.2564206827405302        -1.5626365888285893E-6
1.357816039480694         -1.8281971665042684E-6
1.5091729540700767        4.509153514692702E-6
1.6729995635729407        -7.049385076648491E-6
1.7517434649772747        -1.2386302144850392E-5
1.8080123166725377        -1.6641942047053967E-5
1.9943139758844732        -3.0138801530334216E-5
2.223918969940724         -4.729657412656783E-5
2.2385967848411368        -4.9346637782500706E-5
2.2570229348244855        1.4347184768088482E-4
2.478569494869421         -2.4032708866743587E-4
2.712524510425419         -5.424213490780987E-4
2.717927239974634         -5.496112609591607E-4
2.7230434207226173        -5.558889439688558E-4
2.9572849850798484        2.8664056972083844E-4
3.0926658585515536        -0.001980473378871076
3.171655452223451         -0.0033040940658662908
3.362004310972329         -0.005712800939644569
3.3899573049097396        -0.006670283666024164
3.4774203508704837        -0.009665283776765681
3.639411724029351         -0.015212413689475776
3.6793128589356225        -0.009282032804574665
3.8323794698966713        -0.04684798625208442
3.933013989272496         -0.0715461998281111
4.025347215763991         -0.09420642945290339
4.186715119609367         -0.11869370084925536
4.227709452772068         -0.15480081226923642
4.422979085359147         -0.4069399377644412
4.562050051751477         -0.9718401786167004
4.654127656707957         -1.345855539804537
4.860380090424065         -2.1836439699525494
4.885276228056769         -2.2847708643307993
4.893313865454306         -2.094870334894548
4.965160133524115         -3.453858468891484
5.13509956864964          7.4544256313816195
5.16067770801607          3.912849505797653
5.355118391043589         -23.009616204563233
5.5223675198054005        -46.16710954858901
5.575137213437534         -53.47365763656245
5.657089954083883         -64.82092219183967
5.826559954157472         -79.70290574324163
6.018459217948014         -291.01189223041933
6.040739357867151         -333.29864040712124
6.087254611177666         -421.86320009727376
6.241660155318298         -701.4278924134074
6.284895069326692         -779.7084739062092
6.438902602763247         -417.0290168640946
6.552830510971332         1118.51611651028
6.686974909075886         -3489.9592817644357
6.7985184160912535        -7321.991592050679
6.94002297437118          -12183.326090370309
7.044206321211175         -15762.50693950198
7.1930710396664725        -20876.70401314464
7.313206333266428         -40245.35747360035
7.403997393088266         -69433.38963225778
7.536649312895145         -126099.03904761425
7.5928508872138725        -150107.16363134174
7.760092292523862         -221550.08524092712
7.781704381339486         -32788.39600383358
7.806698520984297         -121798.14466375113
7.9596170217045685        -666386.734167377
8.065107834546648         -1042098.5284754282
8.13752966206965          -1300054.9132014646
8.297595389545197         -1870275.254921935
8.31357845449542          -1913497.6822007985
8.320519460978975         -750039.5443351737
8.380879986954625         -2227050.4034037516
8.48394949995631          -5220053.62116723
8.501402138057093         -5726947.4126481265
8.651218519286296         -1.0079694629054682E7
8.696994621569855         -1.1410305852066379E7
8.81848753861628          -1.4685988567536103E7
8.92467095976358          -2.7491500126218792E7
8.932876500877827         -2.8749423098195188E7
8.9379104878436           -2.942095744769593E7
9.034605740462954         -4.233753054679159E7
9.102049221084226         -5.137028507025911E7
9.136334980048082         -5.62062755182371E7
9.172384915032374         -6.822338605260088E7
9.210574284513353         -8.097792747411004E7
9.239402862604265         -8.851948228815988E7
9.310210931604317         -1.1656812138774903E8
9.334701368824202         -1.2631385775463708E8
9.42597084589762          -1.628742677389977E8
9.42924768722634          -1.700984882057926E8
9.45478379944074          -1.8640634756850168E8
9.50675471742901          -2.1963349664493683E8
9.51230974403779          -2.237329508730936E8
9.570868747483589         -2.6712374132671005E8
9.585154655301986         -2.777587839534668E8
9.634982777538163         -3.1500421847973794E8
9.657999566566183         -3.322857259563272E8
9.7134993552105           -3.7947011727723247E8
9.720594090462718         -3.8503400399687976E8
9.725421068912079         -3.887541690416397E8
9.772226756097856         -4.248359335828885E8
9.81894788197969          -4.609157611107521E8
9.822943463591054         -4.640019714046855E8
9.830197631655487         -4.726863683948449E8
9.881962309060702         -4.9156239606748253E8
9.909539438017108         -5.01529229213168E8
9.940981154530348         -5.12800261035105E8
9.999999999999998         -5.3363495236729324E8
10.053293007509765        -5.147395628470289E8
10.106306806082133        -4.9731171333430785E8
10.10658601501953         -4.972191401879247E8
10.10686669447277         -4.9712607184776205E8
10.1598790225293          -4.755656203689508E8
10.2127632511426          -4.356041099770065E8
10.21320537206563         -4.3527009248797745E8
10.21364786006555         -4.349358013405189E8
10.266531721601968        -3.95025364921906E8
10.319371712020226        -3.5528501532022554E8
10.319857905942143        -3.515906906573414E8
10.32034435515444         -3.5120734882848907E8
10.373147839058753        -3.09960568306529E8
10.425893399628073        -2.6900668745333457E8
10.426437836595078        -2.6858531690725744E8
10.426982871443771        -2.681635115972976E8
10.4797278341314          -2.264713569877384E8
10.532484682972656        -1.9556088594077504E8
10.533053334403643        -1.9522870249704057E8
10.5336218627278          -1.9489661176323095E8
10.586378834675882        -1.6416829273424503E8
10.639147230405863        -1.3359692627470054E8
10.639703642798267        -1.332707035771059E8
10.64025998368686         -1.334065752397691E8
10.692982451338901        -1.1377581450498384E8
10.745733016230803        -9.421468536690328E7
10.746261049098099        -9.401924812545384E7
10.74678880071218         -9.382392191503319E7
10.799539646857296        -7.433318240140003E7
10.851183592408134        -6.3751445970268354E7
10.852364875580745        -6.349502848849873E7
10.85362611699586         -6.3221270620116204E7
10.905190104304198        -5.204238377183526E7
10.95348511728914         -4.159427301996715E7
10.957997798900488        -4.061846756831193E7
10.963206221181869        -4.050337649101059E7
11.009672575593656        -3.4825052516430564E7
11.046542004628348        -3.0325397476818338E7
11.061335075382452        -2.852116199640628E7
11.079978707423843        -2.6248153258611135E7
11.112997575171246        -2.222467158142601E7
11.138482532509816        -2.079681318026617E7
11.164419870111898        -1.9042612099673893E7
11.198878339456389        -1.6713179142647672E7
11.215842165052548        -1.5566813579819238E7
11.2286110569935          -1.4704092667885546E7
11.267238830520993        -1.2267296306300089E7
11.318074840420122        -1.0382606831183704E7
11.318504040189055        -1.0366698390657796E7
11.319088368006248        -1.034504016760158E7
11.369760556161502        -8467438.138160763
11.406944113466773        -7090088.318445058
11.421016971899547        -6664188.829151563
11.440112670347265        -6278686.3071541395
11.47237097101451         -5627543.457433254
11.496298619419491        -5144674.468896142
11.523712833586613        -4591275.037374158
11.56064398886863         -3845850.7762213782
11.57504410784044         -3608652.3191847084
11.585770520773547        -3491227.8943256624
11.626445175280589        -3045985.462898671
11.675515874699862        -2508896.5024969643
11.67784624272074         -2483391.5986733027
11.68097013456431         -2449202.1001804997
11.729259263201781        -1949671.6234330754
11.766050922805157        -1732395.7482181916
11.780894807535766        -1644602.8953595557
11.800160335730451        -1530661.256941884
11.832511289699736        -1339334.9720542713
11.857437355924988        -1191924.8463565598
11.88412777186371         -1034084.5615493912
11.917722228174195        -943071.2842509093
11.936223492340353        -884278.5969647978
11.951539567056823        -835608.3039291861
11.988319212816998        -718734.7160297637
12.032747694313967        -577559.0393454959
12.04041617314849         -553251.8044079549
12.047131515949209        -550330.1110435621
12.093247705812248        -472175.5132378103
12.143257885419638        -387423.23766281287
12.146092372157467        -382619.6753379788
12.148706154583207        -378190.1411560433
12.198937038502685        -293065.3439234913
12.251872766958249        -250408.67624028932
12.252337095355314        -249992.44028739558
12.25279931054719         -249578.0987040701
12.305737152207952        -202123.5027218157
12.35891702079462         -154452.3737776923
12.359137348386831        -154252.17129836528
12.359357322437782        -156846.79575837083
12.412560408090975        -131717.63453045246
12.465857049008255        -106544.43165019828
12.465983470663206        -106484.72000964441
12.466109670401524        -106425.11318575243
12.519406533235438        -82675.06234288822
12.572760142748402        -69400.11235806179
12.572824305346293        -69384.14804277671
12.572888431370915        -69368.19282646995
12.626242077457153        -56093.27473974282
12.67962615295989         -42810.81859698821
12.67965984666608         -43551.596230330506
12.679693517824314        -43547.554161493215
12.733064686009767        -36551.53887828534
12.786453942515159        -29553.163904818255
12.786469528194218        -29551.12090320044
12.78648510859284         -29549.078594397426
12.839874370378674        -22945.935254033626
12.893245226021815        -19259.47456186247
12.893249580252444        -19259.17380442042
12.8932539341279          -19258.87307317752
12.946624790126222        -15572.415511004167
12.999999999999998        -11975.040175461867
13.061470905292495        -9854.912392999964
13.122030290501822        -7754.947880577577
13.12294181058499         -7723.339909249324
13.123867050570684        -7691.256183345516
13.184412715877487        -5591.768291402575
13.242724477699017        -4769.167640914349
13.245195819145962        -4727.798557723382
13.247763008255038        -4684.825031021566
13.305978922414436        -3710.3183694023505
13.362021307848824        -2772.1957011923414
13.36671081495588         -2682.540208776732
13.369977433799791        -2651.8716422565367
13.441665688536942        -2147.878851385807
13.498077212086704        -1751.286730299683
13.517798812900196        -1612.6372049884046
13.546691708132236        -1409.510385620957
13.59393193726345         -1077.3956250272854
13.613898630528364        -1061.4108727391977
13.660260471422024        -886.4043914074614
13.693220223568375        -761.9880618909049
13.710265636520393        -684.6501911320287
13.819893954433773        -494.1040080620622
13.846538465264889        -447.7928912973655
13.946567685299163        -273.93101891462555
13.982811294009378        -210.93560997031048
14.068946282451822        -155.805388362716
14.113142016757934        -140.0711568943032
14.180971427686927        -115.92304490522639
14.269976215967446        -84.23623448753675
14.292996572922029        -76.0407039210107
14.35054875495814         -50.995996039113614
14.406554080130798        -39.16314349579695
14.429588991861904        -36.896236129230154
14.535481028495564        -28.059919293476565
14.603058466420293        -22.23451403245159
14.656299126296718        -17.644988919280095
14.776527940978692        -7.280854231872035
14.77711722409787         -7.23005711409335
14.777522578835185        -9.579255248736612
14.882551956366799        -6.932293103464847
14.896848368092343        -6.571993135056652
14.987986688635733        -4.275115490621172
15.016174157349507        -3.590262616652855
15.086260919147787        -2.95341095246428
15.153668275809107        -2.3409078576723052
15.228012925083643        -1.6653664411062536
15.278249368129986        -1.436330800362752
15.319626138128255        -1.153654790126469
15.38762820441061         -0.7219641292807063
15.458538072759788        -0.6268795413022612
15.564797463013356        -0.4843956645751894
15.666535087254047        -0.34797374002931725
15.741966721616103        -0.24682616026031742
15.874532101748304        -0.06906584848123304
15.914462367050213        -0.02707111032735958
15.986241857031963        -0.07196325676811818
16.156906557884003        -0.050524242943515464
16.293314166776693        -0.033389594925739056
16.39106786072096         -0.02110991981031448
16.51337119166861         -0.00574679065445457
16.625229163557915        -0.00431554975251389
16.750908236986277        -0.0035553768195138087
16.90299629210142         -0.0026356186699709665
17.037323386206772        -0.0018232601784460355
17.180763420644933        -9.549126541822835E-4
17.343169344845457        2.786092263045139E-5
17.448311969488277        4.1726598708189246E-4
17.553763281365946        -1.3561169120188016E-4
17.739138663296238        -9.64123506636958E-5
17.876819123709023        -6.672279147618779E-5
18.028090294405665        -3.480789681497975E-5
18.231764446561           8.675140358722894E-6
18.317041925515095        2.6581723800322827E-5
18.399067311188983        -3.859502587972493E-6
18.607198480921056        -3.2128321580064632E-6
18.774028594423395        -1.3552877651212633E-6
18.897355036327017        -1.181854265211423E-6
19.051212610798643        -4.765327392344155E-7
19.184845777342318        -1.04813365914852E-7
19.2919206446971          1.2341449108163423E-7
19.456162592947717        -1.192809656893057E-7
19.679315145739196        -5.757367508445733E-8
19.728081296473864        1.5426812641546502E-8
19.76397354823237         -8.636049975736024E-8
19.999999999999996        1.1514735326108496E-7


==> Figures/pcp_2d/shear/G32F.txt <==
0                         -133.037465328449
0.2308914590934159        -68.12835527907143
0.24968238400389484       -62.845776967587916
0.2718028512972021        -56.62718468226304
0.4993647680077898        7.345910433564707
0.6926743772802453        61.68986303352571
0.7484163728216413        46.870542574224345
0.8200881443710551        -18.964982802074513
1.003668411410984         -10.652276791180334
1.166490511245854         -3.2795210476433443
1.2564206827405302        0.7926116465694445
1.357816039480694         5.383899878921799
1.5091729540700767        -1.8420782548620114
1.6729995635729407        -1.2682599562999681
1.7517434649772747        -0.9924514320334348
1.8080123166725377        -0.7953645396154115
1.9943139758844732        -0.14282627382021232
2.223918969940724         3.264396077157299
2.2385967848411368        3.4288997390888136
2.2570229348244855        0.40722043940822206
2.478569494869421         -1.7637815893892572
2.712524510425419         -1.9234838308323927
2.717927239974634         -1.9271717175455936
2.7230434207226173        -1.9306641962530484
2.9572849850798484        1.5061950380225153
3.0926658585515536        -2.7751206217295197
3.171655452223451         -5.273105762599243
3.362004310972329         -17.409851825129426
3.3899573049097396        -17.820577865441606
3.4774203508704837        -19.105713045406606
3.639411724029351         -21.48592909166889
3.6793128589356225        3.1421279992178905
3.8323794698966713        -27.743439250047366
3.933013989272496         -48.04933326373672
4.025347215763991         -66.68020416548983
4.186715119609367         -122.02134503783071
4.227709452772068         -126.45977907502723
4.422979085359147         -111.97588325434708
4.562050051751477         -264.70197798976756
4.654127656707957         -365.82051680518356
4.860380090424065         -592.3245028655208
4.885276228056769         -619.6651460845003
4.893313865454306         -658.8576479535334
4.965160133524115         -743.5929883618717
5.13509956864964          251.09000151746798
5.16067770801607          5.687305559290547
5.355118391043589         -1859.822470214082
5.5223675198054005        -3464.4497631156023
5.575137213437534         -3970.734426997278
5.657089954083883         -4757.007829382135
5.826559954157472         -5297.629933425278
6.018459217948014         -11797.754250697977
6.040739357867151         -12480.378089071033
6.087254611177666         -14479.930335299165
6.241660155318298         -22056.403866480792
6.284895069326692         -24177.849365999056
6.438902602763247         -9971.787310205822
6.552830510971332         34049.37224199152
6.686974909075886         -5476.025012570841
6.7985184160912535        -38337.56476745953
6.94002297437118          -80017.00148984596
7.044206321211175         -110695.42399576757
7.1930710396664725        -154515.72810475927
7.313206333266428         -171174.43298486242
7.403997393088266         -164456.27662185807
7.536649312895145         -285564.6247108093
7.5928508872138725        -336804.1267436505
7.760092292523862         -488966.9354701656
7.781704381339486         -293919.9964004521
7.806698520984297         -314520.1215954299
7.9596170217045685        -438635.72439625923
8.065107834546648         -521731.9800470917
8.13752966206965          -577253.8368997722
8.297595389545197         -694579.7462712273
8.31357845449542          -380081.07187007566
8.320519460978975         -621672.4488746846
8.380879986954625         -437639.8325735147
8.48394949995631          -594750.5355445384
8.501402138057093         -618232.5604717417
8.651218519286296         -773567.44188774
8.696994621569855         -801961.5703712923
8.81848753861628          -170309.04451071305
8.92467095976358          -293045.4055774635
8.932876500877827         -713662.6749406399
8.9379104878436           -718483.7011974375
9.034605740462954         -692290.7475726516
9.102049221084226         -527017.5405122879
9.136334980048082         544761.7960493426
9.172384915032374         -132282.92846071627
9.210574284513353         -669635.5140469822
9.239402862604265         -452070.72275691136
9.310210931604317         -639777.6453133598
9.334701368824202         -523525.2704368634
9.42597084589762          834937.6576872196
9.42924768722634          -8775.364191140443
9.45478379944074          -322786.2725414965
9.50675471742901          -116606.48276599
9.51230974403779          -201978.60417339692
9.570868747483589         -532778.666897406
9.585154655301986         -449128.5543644734
9.634982777538163         379617.1213177461
9.657999566566183         1056738.2389044263
9.7134993552105           -498191.39679195883
9.720594090462718         -521306.4905137019
9.725421068912079         -237463.23678177432
9.772226756097856         -205800.07515594643
9.81894788197969          786303.3022424353
9.822943463591054         917852.288541875
9.830197631655487         -56747.542407753506
9.881962309060702         -53363.473201989975
9.909539438017108         5313.385382303744
9.940981154530348         125083.40722199067
9.999999999999998         516207.2056073076
10.053293007509765        298851.54005338816
10.106306806082133        562516.8715916981
10.10658601501953         560807.6426949399
10.10686669447277         559056.9466775378
10.1598790225293          -470876.445743665
10.2127632511426          695947.3757377301
10.21320537206563         699702.9561473349
10.21364786006555         703364.0388074022
10.266531721601968        452071.7299121197
10.319371712020226        -1106363.3253516299
10.319857905942143        -204559.25242011747
10.32034435515444         -548150.7609985314
10.373147839058753        498427.7743628394
10.425893399628073        662165.8079754158
10.426437836595078        659533.4794980254
10.426982871443771        656812.6866612663
10.4797278341314          269296.7895089225
10.532484682972656        634848.4344603842
10.533053334403643        636192.295596936
10.5336218627278          637482.606232585
10.586378834675882        534705.360186467
10.639147230405863        27980.457287247136
10.639703642798267        341796.51134437835
10.64025998368686         168907.51015825325
10.692982451338901        531090.3169937248
10.745733016230803        648496.6699881844
10.746261049098099        648581.1784441639
10.74678880071218         648645.5306625777
10.799539646857296        561179.7588274741
10.851183592408134        645253.4805720248
10.852364875580745        646477.4198387087
10.85362611699586         647739.3082463518
10.905190104304198        663597.0001005643
10.95348511728914         643905.5076493011
10.957997798900488        640077.9634840994
10.963206221181869        631733.996777479
11.009672575593656        676230.7599849637
11.046542004628348        676499.7979871265
11.061335075382452        675274.3528683538
11.079978707423843        672936.3422394864
11.112997575171246        667385.9816250904
11.138482532509816        718353.8341141026
11.164419870111898        692973.352142168
11.198878339456389        658959.7175272288
11.215842165052548        642185.0838562003
11.2286110569935          629579.5238865587
11.267238830520993        747430.9219330696
11.318074840420122        708806.2784787425
11.318504040189055        708483.0601871412
11.319088368006248        708043.1105496692
11.369760556161502        711482.3927950817
11.406944113466773        755940.0449234893
11.421016971899547        787404.4957057306
11.440112670347265        776005.9407535433
11.47237097101451         758212.9029213141
11.496298619419491        704888.3291586968
11.523712833586613        716446.6459769683
11.56064398886863         736018.3314479297
11.57504410784044         753184.845931721
11.585770520773547        754280.6885416011
11.626445175280589        762334.4555686977
11.675515874699862        782935.6145785744
11.67784624272074         784276.7044153558
11.68097013456431         786131.6714155045
11.729259263201781        652903.1341409744
11.766050922805157        771354.552936053
11.780894807535766        766388.4038619719
11.800160335730451        760912.0022883906
11.832511289699736        754320.7859784224
11.857437355924988        751609.3624182314
11.88412777186371         751137.8330839208
11.917722228174195        803088.8932214511
11.936223492340353        810628.8907735794
11.951539567056823        818057.188125355
11.988319212816998        840625.6178741065
12.032747694313967        877670.667558686
12.04041617314849         844961.8212482049
12.047131515949209        787128.5539378714
12.093247705812248        802108.3285801781
12.143257885419638        829291.1640525424
12.146092372157467        831195.4319198237
12.148706154583207        832987.2078651136
12.198937038502685        874318.146566156
12.251872766958249        876305.9198334186
12.252337095355314        876118.2078680545
12.25279931054719         875932.5750270457
12.305737152207952        862926.5105525937
12.35891702079462         867010.8624370436
12.359137348386831        958773.9682969267
12.359357322437782        850809.056890387
12.412560408090975        942215.1568984308
12.465857049008255        1038643.7052449652
12.465983470663206        1038878.2145453035
12.466109670401524        1039112.3394538347
12.519406533235438        -241002.6460767802
12.572760142748402        4275334.930924653
12.572824305346293        4280770.955032889
12.572888431370915        4286203.861958437
12.626242077457153        8789648.721727548
12.67962615295989         1.3220727383789E7
12.67965984666608         1.8325330787974797E7
12.679693517824314        1.8787464369362243E7
12.733064686009767        2.5988615344175596E7
12.786453942515159        3.2704937253381625E7
12.786469528194218        3.2706810273625553E7
12.78648510859284         3.270868260334017E7
12.839874370378674        3.9463404743835226E7
12.893245226021815        4.352524703633849E7
12.893249580252444        4.352554710401385E7
12.8932539341279          4.3525847141812846E7
12.946624790126222        4.67762245616671E7
12.999999999999998        5.050640448557967E7
13.061470905292495        4.9490970856426544E7
13.122030290501822        4.752867942499099E7
13.12294181058499         4.74904609125489E7
13.123867050570684        4.7451395277235806E7
13.184412715877487        4.428086609810281E7
13.242724477699017        3.855019275307431E7
13.245195819145962        3.825728180056554E7
13.247763008255038        3.795216929531674E7
13.305978922414436        3.080058843189665E7
13.362021307848824        2.3486885421705224E7
13.36671081495588         2.195496659422351E7
13.369977433799791        2.432785028359317E7
13.441665688536942        1.0714063394135656E7
13.498077212086704        879302.3296058786
13.517798812900196        -2375834.0305716335
13.546691708132236        -6973123.631823217
13.59393193726345         -1.4049917693472544E7
13.613898630528364        -1.732548736655481E7
13.660260471422024        -2.290516159264806E7
13.693220223568375        -2.64579065914002E7
13.710265636520393        -2.7883791576594267E7
13.819893954433773        -3.568597233521466E7
13.846538465264889        -3.6948210965547726E7
13.946567685299163        -3.971619612246078E7
13.982811294009378        -4.0015469748361476E7
14.068946282451822        -3.4839866683898225E7
14.113142016757934        -3.3238073008064117E7
14.180971427686927        -3.0209575563086353E7
14.269976215967446        -2.5375382163509127E7
14.292996572922029        -2.3997020946983624E7
14.35054875495814         -2.2167139320488036E7
14.406554080130798        -1.3799990446839955E7
14.429588991861904        -1.325801936149614E7
14.535481028495564        -8528588.074499201
14.603058466420293        -7434101.948192142
14.656299126296718        -6562169.0462409705
14.776527940978692        -4583945.203845265
14.77711722409787         -4574272.225036377
14.777522578835185        -1349393.4763223166
14.882551956366799        -1298565.0393522014
14.896848368092343        -1297646.486323666
14.987986688635733        -1320911.050706688
15.016174157349507        -1118911.0089378806
15.086260919147787        -1185382.9685138355
15.153668275809107        -1250134.8667193388
15.228012925083643        -1322447.0259118618
15.278249368129986        -999821.0216803564
15.319626138128255        -1027984.2163575017
15.38762820441061         -823159.1694239553
15.458538072759788        -836338.6749437334
15.564797463013356        -858568.4056338724
15.666535087254047        -882262.3039756777
15.741966721616103        -901109.1429551615
15.874532101748304        -936322.6916598977
15.914462367050213        -845566.8981158216
15.986241857031963        -828505.3071179042
16.156906557884003        -769458.2769243609
16.293314166776693        -722382.462295601
16.39106786072096         -688683.9982254354
16.51337119166861         -646538.1510572529
16.625229163557915        -603693.5413320214
16.750908236986277        -536928.3985044728
16.90299629210142         -455935.2206052914
17.037323386206772        -384243.5080792013
17.180763420644933        -307551.41794512095
17.343169344845457        -220581.54463375526
17.448311969488277        -180875.8624227406
17.553763281365946        -85150.24304416329
17.739138663296238        -58527.52254332828
17.876819123709023        -38747.557641195686
18.028090294405665        -17010.861574104805
18.231764446561           12258.258982499132
18.317041925515095        24512.57324593902
18.399067311188983        -3397.090981520998
18.607198480921056        -2136.0105158531687
18.774028594423395        -1125.161484185394
18.897355036327017        -377.9032976039174
19.051212610798643        554.350223155238
19.184845777342318        -266.6150559353176
19.2919206446971          -194.50033434658312
19.456162592947717        -156.49250704395044
19.679315145739196        -104.8519134194146
19.728081296473864        -93.56674462328968
19.76397354823237         -85.26077503698977
19.999999999999996        -30.64092905096602


==> Figures/pcp_2d/shear/G32I.txt <==
0                         -4.914427139963282E-7
0.2308914590934159        6.914368507069302E-8
0.24968238400389484       1.1514721020958822E-7
0.2718028512972021        2.2258110050979087E-7
0.4993647680077898        -4.297361806912073E-7
0.6926743772802453        -6.065910659666392E-7
0.7484163728216413        2.457223270467142E-7
0.8200881443710551        9.597443598116706E-7
1.003668411410984         -3.236806693794403E-8
1.166490511245854         4.208588615048904E-7
1.2564206827405302        5.228377422190189E-7
1.357816039480694         6.90412717704647E-7
1.5091729540700767        -2.631349441114371E-6
1.6729995635729407        1.7225548956504535E-6
1.7517434649772747        3.877155710736639E-6
1.8080123166725377        4.6192461757503146E-6
1.9943139758844732        8.07952195227637E-6
2.223918969940724         1.4400828407249168E-5
2.2385967848411368        1.4579897469290642E-5
2.2570229348244855        -7.589537616163133E-6
2.478569494869421         1.1743721968130666E-5
2.712524510425419         1.5188231936362072E-4
2.717927239974634         1.5507384914839994E-4
2.7230434207226173        1.585608865638578E-4
2.9572849850798484        2.2469698846018548E-4
3.0926658585515536        6.138170339238079E-4
3.171655452223451         8.411162461900845E-4
3.362004310972329         1.9493067221299887E-4
3.3899573049097396        7.095163569642964E-4
3.4774203508704837        0.002319247907850073
3.639411724029351         0.005299626381797438
3.6793128589356225        0.008116318909680634
3.8323794698966713        0.012843228300875411
3.933013989272496         0.015949903195403414
4.025347215763991         0.0187998628787516
4.186715119609367         0.008055673536516286
4.227709452772068         0.027292301834857625
4.422979085359147         0.24495189450892865
4.562050051751477         0.26827106150725627
4.654127656707957         0.28371129572520576
4.860380090424065         0.3182943873763835
4.885276228056769         0.3224692564044385
4.893313865454306         0.11190374834402428
4.965160133524115         0.7034754820678677
5.13509956864964          3.316371283388792
5.16067770801607          3.666195394770477
5.355118391043589         6.325494294828806
5.5223675198054005        8.612903784621269
5.575137213437534         9.334616269692932
5.657089954083883         10.455456068994565
5.826559954157472         20.571815281969585
6.018459217948014         77.904845050329
6.040739357867151         89.72735429456017
6.087254611177666         121.32190084922598
6.241660155318298         160.22791636468014
6.284895069326692         171.12192751418195
6.438902602763247         -164.64460504301059
6.552830510971332         1456.1675751099237
6.686974909075886         1892.678696050531
6.7985184160912535        2255.6407330004513
6.94002297437118          2716.081381207562
7.044206321211175         3055.0670979517404
7.1930710396664725        3539.402651998796
7.313206333266428         9377.381048795361
7.403997393088266         22568.832228947944
7.536649312895145         34549.15294460284
7.5928508872138725        39624.130911385604
7.760092292523862         54721.870327547294
7.781704381339486         -15629.155383573318
7.806698520984297         12072.89502166332
7.9596170217045685        181517.89419337467
8.065107834546648         298317.19001807953
8.13752966206965          378430.6195824026
8.297595389545197         555204.993610493
8.31357845449542          589444.3860830794
8.320519460978975         -881837.929355931
8.380879986954625         1419088.6408044258
8.48394949995631          1832526.1797633856
8.501402138057093         1902112.5301473257
8.651218519286296         2491580.9240788785
8.696994621569855         2668072.7535168636
8.81848753861628          2978767.371610887
8.92467095976358          7388833.646237535
8.932876500877827         7481860.043852151
8.9379104878436           7652002.672996199
9.034605740462954         1.085211351506427E7
9.102049221084226         1.299026675389713E7
9.136334980048082         1.4100140112934297E7
9.172384915032374         1.6945981930664994E7
9.210574284513353         1.986085829388616E7
9.239402862604265         1.8678916692690387E7
9.310210931604317         2.7088954466355547E7
9.334701368824202         2.9839939666215066E7
9.42597084589762          3.9213754548367955E7
9.42924768722634          3.801016352413493E7
9.45478379944074          3.999274762905642E7
9.50675471742901          4.319053686278512E7
9.51230974403779          4.378112968395696E7
9.570868747483589         4.9011014293812506E7
9.585154655301986         4.998798538341698E7
9.634982777538163         5.236763911069113E7
9.657999566566183         5.288598564547966E7
9.7134993552105           5.1770018620776914E7
9.720594090462718         5.15190154453799E7
9.725421068912079         5.120316411534965E7
9.772226756097856         4.763684407083107E7
9.81894788197969          4.1952685506759584E7
9.822943463591054         4.136226848276698E7
9.830197631655487         4.041201369936253E7
9.881962309060702         2.9808461671470847E7
9.909539438017108         2.3592141533105597E7
9.940981154530348         1.6012018198645191E7
9.999999999999998         332642.30276393105
10.053293007509765        -1.4362786528333304E7
10.106306806082133        -2.7253241953206267E7
10.10658601501953         -2.731751293705799E7
10.10686669447277         -2.7382084562267583E7
10.1598790225293          -3.8591404162913434E7
10.2127632511426          -4.598213813139425E7
10.21320537206563         -4.603208451133486E7
10.21364786006555         -4.608188165906844E7
10.266531721601968        -5.070207425908225E7
10.319371712020226        -5.2848261642200835E7
10.319857905942143        -5.2360512227743395E7
10.32034435515444         -5.236851986463098E7
10.373147839058753        -5.183205942243156E7
10.425893399628073        -4.928040842964145E7
10.426437836595078        -4.924450491793948E7
10.426982871443771        -4.920837592537667E7
10.4797278341314          -4.467823559478074E7
10.532484682972656        -4.089521042860674E7
10.533053334403643        -4.084889902468952E7
10.5336218627278          -4.080248570814044E7
10.586378834675882        -3.6034763538430706E7
10.639147230405863        -3.0456158400333274E7
10.639703642798267        -3.037991187100835E7
10.64025998368686         -3.044051410497041E7
10.692982451338901        -2.67593116478771E7
10.745733016230803        -2.271572712940423E7
10.746261049098099        -2.2673639462020095E7
10.74678880071218         -2.2631544412298564E7
10.799539646857296        -1.8284304762406826E7
10.851183592408134        -1.5935530224885635E7
10.852364875580745        -1.5876744423089884E7
10.85362611699586         -1.5813914120045971E7
10.905190104304198        -1.3190904487797348E7
10.95348511728914         -1.0648809604392273E7
10.957997798900488        -1.0407953892803647E7
10.963206221181869        -1.0385366224097602E7
11.009672575593656        -8993633.003940573
11.046542004628348        -7871566.997589286
11.061335075382452        -7416856.83963402
11.079978707423843        -6840450.033212483
11.112997575171246        -5811339.349864589
11.138482532509816        -5450827.914627323
11.164419870111898        -5002006.9846223695
11.198878339456389        -4401625.938991942
11.215842165052548        -4104496.4314043475
11.2286110569935          -3880220.359447709
11.267238830520993        -3244226.1232199455
11.318074840420122        -2752251.4517722307
11.318504040189055        -2748083.8719837535
11.319088368006248        -2742409.627890526
11.369760556161502        -2249133.7379232016
11.406944113466773        -1885613.2440544886
11.421016971899547        -1773051.8381068683
11.440112670347265        -1671329.8697899727
11.47237097101451         -1499170.0752303058
11.496298619419491        -1371187.47587591
11.523712833586613        -1224439.993135238
11.56064398886863         -1026411.5455254177
11.57504410784044         -963314.5907955006
11.585770520773547        -932100.7270519583
11.626445175280589        -813617.3266018315
11.675515874699862        -670450.9929055166
11.67784624272074         -663646.5687867948
11.68097013456431         -654524.4222779612
11.729259263201781        -521404.14362526074
11.766050922805157        -463231.02879942703
11.780894807535766        -439823.60090963164
11.800160335730451        -409433.78086770675
11.832511289699736        -358379.68082213314
11.857437355924988        -319025.2894614063
11.88412777186371         -276870.2296204533
11.917722228174195        -252471.27220683577
11.936223492340353        -236728.25100980813
11.951539567056823        -223693.2897585236
11.988319212816998        -192383.76853983483
12.032747694313967        -154550.34844121098
12.04041617314849         -148215.16228576907
12.047131515949209        -147392.6926962821
12.093247705812248        -126467.49237780985
12.143257885419638        -103769.4502931104
12.146092372157467        -102482.80300648988
12.148706154583207        -101296.32480628953
12.198937038502685        -78492.4899382286
12.251872766958249        -67079.36284731474
12.252337095355314        -66967.94319739955
12.25279931054719         -66857.03048305052
12.305737152207952        -54153.19618481681
12.35891702079462         -41389.69388569206
12.359137348386831        -41327.68836552779
12.359357322437782        -42017.01874825781
12.412560408090975        -35287.373697674
12.465857049008255        -28545.346554701773
12.465983470663206        -28529.353638856
12.466109670401524        -28513.388797311065
12.519406533235438        -22151.642229244495
12.572760142748402        -18594.404393296038
12.572824305346293        -18590.126391879978
12.572888431370915        -18585.850827922495
12.626242077457153        -15028.457561105202
12.67962615295989         -11468.911899576857
12.67965984666608         -11669.352003065194
12.679693517824314        -11667.81663685023
12.733064686009767        -9793.499698714684
12.786453942515159        -7918.505120478233
12.786469528194218        -7917.957755926931
12.78648510859284         -7917.410577694214
12.839874370378674        -6148.2465399487155
12.893245226021815        -5160.460083924344
12.893249580252444        -5160.379495213317
12.8932539341279          -5160.298914200737
12.946624790126222        -4172.500676765619
12.999999999999998        -3208.661048176873
13.061470905292495        -2662.9884137659474
13.122030290501822        -2078.9057024030017
13.12294181058499         -2070.114254564249
13.123867050570684        -2061.1904794521297
13.184412715877487        -1477.236948404302
13.242724477699017        -1277.0463710006156
13.245195819145962        -1266.430640351938
13.247763008255038        -1255.4031918619269
13.305978922414436        -1005.3343243097307
13.362021307848824        -764.6013196836608
13.36671081495588         -704.017235325438
13.369977433799791        -813.8618523863315
13.441665688536942        -628.0664188123421
13.498077212086704        -481.8637281094502
13.517798812900196        -430.750893956015
13.546691708132236        -355.8686231419489
13.59393193726345         -233.43516077737047
13.613898630528364        -272.0411996087887
13.660260471422024        -238.35516777336932
13.693220223568375        -214.40694159846018
13.710265636520393        -212.53464508718565
13.819893954433773        -136.88556215576776
13.846538465264889        -118.49949642315269
13.946567685299163        -49.47424228086055
13.982811294009378        -24.464303032241823
14.068946282451822        -49.176726754232206
14.113142016757934        -42.79685878894449
14.180971427686927        -33.005359751507875
14.269976215967446        -20.15709252403546
14.292996572922029        -16.83399331761817
14.35054875495814         -16.972010890574058
14.406554080130798        -12.06499469582028
14.429588991861904        -11.037285173990025
14.535481028495564        -8.49977215709485
14.603058466420293        -6.452832721266025
14.656299126296718        -4.840158638869135
14.776527940978692        -1.1983951363411114
14.77711722409787         -1.1805461580410568
14.777522578835185        -2.406944081313026
14.882551956366799        -1.8434093377366552
14.896848368092343        -1.76670239875918
14.987986688635733        -1.2776992833675969
15.016174157349507        -1.121468060687798
15.086260919147787        -0.7968451771785655
15.153668275809107        -0.4846308315344239
15.228012925083643        -0.14028426278256978
15.278249368129986        -0.38219105775547546
15.319626138128255        -0.31445826732808485
15.38762820441061         -0.2088392502416453
15.458538072759788        -0.17798337669277092
15.564797463013356        -0.13174436374480225
15.666535087254047        -0.0874730468967536
15.741966721616103        -0.05464875123887467
15.874532101748304        0.003035930129326227
15.914462367050213        -0.0029643248013148595
15.986241857031963        -0.013446932672229593
16.156906557884003        -0.010050991168286947
16.293314166776693        -0.007337505122972642
16.39106786072096         -0.005392745515317075
16.51337119166861         -0.002959716745832155
16.625229163557915        -0.0015697250692008177
16.750908236986277        -0.001187209680101258
16.90299629210142         -7.231505425306879E-4
17.037323386206772        -3.1367812185609023E-4
17.180763420644933        1.23608486655307E-4
17.343169344845457        6.192620273267714E-4
17.448311969488277        1.0669306105535128E-4
17.553763281365946        -3.32979605224741E-5
17.739138663296238        -2.385512246980247E-5
17.876819123709023        -1.6516901679467205E-5
18.028090294405665        -9.077990542916917E-6
18.231764446561           1.131811022737636E-6
18.317041925515095        5.5509444412590695E-6
18.399067311188983        -9.107360915473389E-7
18.607198480921056        -6.757540023904645E-7
18.774028594423395        -4.402823750058272E-7
18.897355036327017        2.888256547172073E-7
19.051212610798643        -3.512568485272093E-8
19.184845777342318        -6.45157319275619E-7
19.2919206446971          -4.605893403935033E-7
19.456162592947717        2.1486783610664434E-7
19.679315145739196        -1.54268205553032E-8
19.728081296473864        -5.7573667676460946E-8
19.76397354823237         -2.3140226764931337E-8
19.999999999999996        3.0853640316888906E-8


==> Figures/pcp_2d/shear/Sliding/G31F.txt <==
0                         52.069907549021586
0.23169703072618225       27.489826596826138
0.2599250417366845        24.495196240120997
0.2959854058663256        20.669653578496526
0.519850083473369         -3.0795237276903284
0.6950910921785435        -21.67035202118493
0.7804788155273038        -41.06489282018078
0.893059286973772         8.211936435551356
1.0495627486315742        5.3695999779425785
1.1844843531169784        2.9192224734971983
1.3198093876549788        0.4615190700005511
1.476780811430551         -2.3893155778605792
1.5900560266783834        2.711168721590654
1.6934354823608704        2.109876226145822
1.8508437755573912        1.1943326414362712
2.0017969405339295        0.3163350851439919
2.1116315244363997        -0.3225021841074842
2.2261629050054994        -0.9886578661216685
2.3800268904866133        6.923332377371441
2.537891048946072         4.278398473375806
2.5974693597108134        3.308479007334446
2.663188760507466         2.2385859312485636
2.823170856570691         -0.3658783756674354
2.9682035702063714        -2.726968857048674
3.0488723534305695        -4.040232713118053
3.156734345085894         40.05628305025532
3.319162504582115         12.713266983994762
3.4630684014682434        -11.511718428880164
3.58945265573366          -32.78711170564332
3.732103945596214         -56.800852948754674
3.840536064965139         558.6890875739329
3.8934221945316345        387.074590470075
4.213895931261014         20.501146712109882
4.265338713385649         -38.341668457473865
4.594985373684998         -415.41001681374655
4.637255232239663         -463.7610432971069
4.976074816108982         -851.3300034348514
5.007701044521674         55109.2365402701
5.345815746234662         -813.2539532815358
5.358888068224588         -2975.323396231816
5.595339727222686         -59909.101940257024
5.7103952986111635        -79947.23795265057
5.716810390014871         -81064.46979530255
6.062562424939748         -141274.8980730141
6.091432057234643         -390440.07535171264
6.341191623939955         -765566.2156451511
6.375843323354726         -822659.417253278
6.611438096379553         -1210862.3726845877
6.660254589474807         -1291306.4877448645
6.881684568819151         -1641525.7378251788
7.049532065957076         -1796812.6012759586
7.108051551933942         -1794995.742686781
7.152546290663336         -1856089.5340500653
7.306209991213121         -2066699.7521290372
7.501372628601731         -2333116.2396000167
7.504368430492305         -2239137.0079645347
7.744155598891329         -2339050.8610897614
7.764009614509908         -2357976.964089043
8.014046043987879         -2562059.0696082627
8.037396169313089         -2577242.097209853
8.283936489084429         -2686175.892404775
8.310782724116269         -2691733.3515135963
8.421938155837893         -2738081.425136448
8.515054133719403         -2740161.0202170233
8.535883106895346         -5197468.04323321
8.673399750791422         -4557423.63896362
8.694227513963646         -4340784.3979916405
8.69699822809055          -4309440.344654554
8.85257192103195          -1554858.8154227003
8.8764071672429           -2499219.6376915365
8.912532684394524         -4279337.88162239
9.009713704526346         -7827372.033069638
9.131143921348045         -8184333.308436164
9.141376867561577         -8679643.538195074
9.150310817571597         -9099431.540849265
9.256237242904815         2.277590138291828E7
9.350041731831872         -4.844661479725294E7
9.381585353237181         -7.208536803583035E7
9.442254633620085         -1.1696700365036671E8
9.505169315215012         -1.8450052859298623E8
9.547260789598793         -2.1086529585846916E8
9.627098491365057         -2.5930591316133675E8
9.733045230508703         -4.1499423228940046E8
9.752037457077847         -4.269379776013696E8
9.795651877420376         -4.544716668828627E8
9.876018728538922         -5.0539732851304233E8
9.911015076836236         -5.2754244202353317E8
9.999999999999996         -5.832851720807147E8
10.097378090861843        -5.478146913036958E8
10.099879292077926        -5.470945518901647E8
10.102512369613875        -5.463355900937312E8
10.199758584155852        -5.177814160457734E8
10.292134272585534        -4.899922534099865E8
10.299616144457897        -4.7281878306213313E8
10.307466007751922        -4.659075283520873E8
10.399045217227943        -3.783510261811135E8
10.487719009658328        -2.9597248101003796E8
10.49844816562888         -2.8618561557937384E8
10.509528864843361        -2.7611981661623216E8
10.597851114029815        -1.3343104018818562E8
10.684255114401516        -8.886773839337596E7
10.696201228573711        -8.287476558626501E7
10.708030186834401        -7.698025026293728E7
10.79455134311761         -3.504115900553009E7
10.88192941889502         5320401.784019759
10.892871677097567        7902566.436118919
10.903671235665605        -5298244.996010331
10.991146644594066        -4823750.3836515285
11.079729545414626        -4176980.6052471357
11.089415547626103        -4101310.7406363953
11.098980452325346        -4026158.197595689
11.187684450658145        -3331409.677182408
11.277856331033377        -3470393.2517086854
11.286437713521897        -3460852.758532141
11.294930116959646        -3449503.941988031
11.385190976385646        -3224313.642578532
11.476397542837022        -2838062.6013788697
11.48394491710671         -2911611.8789039627
11.491448684057358        -2849684.473527887
11.583048304484544        -2935609.993001873
11.675746097097052        -2916413.485092847
11.682138204808417        -2911761.62545788
11.688454586499809        -2906780.7817346402
11.781228105132282        -2807568.804783277
11.876125630752298        -2761217.3899929035
11.881263110853176        -2758267.795138766
11.886327374647689        -2755318.082704791
11.981298116574067        -2692615.632523319
12.077641892611341        -2615924.818774733
12.08132936295093         -2719854.6439694264
12.08500530470859         -2579692.3444683906
12.182343183583036        -2560589.0143620125
12.28078785315545         -2536510.6376877823
12.283353757752918        -2535825.5913579385
12.285890814477234        -2535145.5416754736
12.3843643319228          -2506794.709415896
12.484900888049813        -2427471.2529874668
12.486540169433953        -2426206.311941466
12.488167625495185        -2424950.0654189526
12.588716006945107        -2346563.0904140444
12.689994986969594        -2266295.4976717806
12.690891497778736        -2281519.0776791596
12.691790713032018        -2298105.268251076
12.793927810316088        -2209817.841146097
12.896662486035966        -2120604.132983476
12.896963905158046        -2120341.862314245
12.89726357101068         -2120081.1144171413
12.999999999999998        -2037177.9206819346
13.086633355388702        -1917028.256988391
13.111286876799417        -1882825.3036749233
13.1555531037932          -1821400.6327134636
13.222573753598832        -1728373.5123952979
13.259900066166093        -1680884.7945243227
13.335082531008727        -1579231.13909297
13.440239346523473        -1428991.5252195238
13.453206727479415        -1408365.2643978267
13.477324071713504        -1370003.3885622567
13.564728123344466        -1236943.5555914065
13.61864564506533         -1147590.0632108399
13.674555578700643        -1054932.8223447967
13.79170852046144         -869454.5815007227
13.828344474903844        -816257.8224960224
13.908835236297987        -699390.0101336968
13.950925800717805        -638281.0605035262
13.97008362670715         -610467.7628211305
14.073507126531764        -444072.59980654874
14.205746909009534        -334279.4468654847
14.303026923366913        -253525.13738377587
14.433821624034506        -144962.17521754166
14.525179044832663        -104203.65516356638
14.654294140939358        -30190.76861045079
14.737570194347354        17545.14950611024
14.902835068395035        -8214.843214128525
15.000979742771568        -6806.030356347936
15.035275951583708        -7321.255524177477
15.324332431015657        -2596.429602443364
15.423689001078053        -972.3701931493697
15.656658068820862        2835.6972442500137
15.809334506860756        -568.2687004586209
15.973446970838808        -408.064282631796
16.190832202794716        -219.6473289052958
16.29414484308643         -129.90791553633667
16.560298289969083        101.27831514733373
16.62339121660727         -48.99629320151542
16.745335448676368        -42.31566575366869
16.903327010918886        -33.66020822990814
17.00519662558848         -28.079351069592136
17.18326280523049         -18.324116092384898
17.459429098736617        -3.194530934267761
17.463524765431693        18.72498328119743
17.4659901750279          -8.418891634246807
17.76417988292278         -5.1526321396777535
18.034459868714066        -2.1920849369974564
18.06479976047666         -1.859752821959257
18.09885158354069         -1.4867614809462004
18.36541963803054         1.433126857945881
18.6007020486278          0.28436987624034055
18.640182021591592        -0.45585623580296364
18.67779824838864         -1.1611382286815948
18.91494440515265         -5.607486751208416
19.163840284795892        -21.44195263095608
19.189579762370393        14.269000617997843
19.212114767268208        11.967806954652353
19.45971072941895         3.2841096357062787
19.721896247893106        -23.483242924876734
19.729855364709476        -24.2958148327735
19.7373715890894          -25.063170051110305
19.999999999999996        -51.87574761233162


==> Figures/pcp_2d/shear/Sliding/G31I.txt <==
0                         5.337996730945358E-8
0.23169703072618225       8.588724362874406E-8
0.2599250417366845        1.4407859296601024E-8
0.2959854058663256        2.0915854131727652E-9
0.519850083473369         1.3782274049367874E-7
0.6950910921785435        -1.1500809712764488E-7
0.7804788155273038        -2.3016296625093966E-7
0.893059286973772         -5.031220490991253E-7
1.0495627486315742        -9.259806412123817E-7
1.1844843531169784        -2.041577401481878E-6
1.3198093876549788        -2.304671513384786E-6
1.476780811430551         -2.688636140660596E-6
1.5900560266783834        1.1078903293533635E-5
1.6934354823608704        -1.2154234758003686E-6
1.8508437755573912        -2.0091744016354105E-5
2.0017969405339295        -3.6692873822772116E-5
2.1116315244363997        -4.984117555351492E-5
2.2261629050054994        -6.358108343161882E-5
2.3800268904866133        -8.467480718273796E-5
2.537891048946072         -2.3215411207858135E-4
2.5974693597108134        -3.544460407730083E-4
2.663188760507466         -4.887368303551117E-4
2.823170856570691         -8.161262075492253E-4
2.9682035702063714        -0.0011128424067970814
3.0488723534305695        -0.001277049723659091
3.156734345085894         -1.854809282249536E-4
3.319162504582115         -0.007155892800682543
3.4630684014682434        -0.013331416768441854
3.58945265573366          -0.018755759968006453
3.732103945596214         -0.024878202880379625
3.840536064965139         0.005978034642309693
3.8934221945316345        0.4148636037434855
4.213895931261014         -0.3310349371466837
4.265338713385649         -0.4507671525442916
4.594985373684998         -1.218014821588033
4.637255232239663         -1.3163976978191283
4.976074816108982         -2.1049950559365196
5.007701044521674         33.38969312869824
5.345815746234662         -31.765256579227152
5.358888068224588         -34.284302474115734
5.595339727222686         -85.38706195142963
5.7103952986111635        -110.31385247590748
5.716810390014871         -111.70368194685194
6.062562424939748         -186.610862391515
6.091432057234643         -47.991558417013934
6.341191623939955         -1190.8605722706807
6.375843323354726         -1467.8408463193211
6.611438096379553         -3351.012996083516
6.660254589474807         -3741.2163897486516
6.881684568819151         5981.272014230171
7.049532065957076         -15714.319723079996
7.108051551933942         -25380.648439776618
7.152546290663336         -30639.82389200726
7.306209991213121         -48802.595536903755
7.501372628601731         -71870.73456715618
7.504368430492305         40922.32819186623
7.744155598891329         -140930.50657636338
7.764009614509908         -197165.97193231212
8.014046043987879         -905420.6067591175
8.037396169313089         -971570.3149549253
8.283936489084429         -1670168.7946016656
8.310782724116269         -1746263.3578852208
8.421938155837893         -3535652.3971867883
8.515054133719403         -5660398.177159814
8.535883106895346         -5857136.0642356435
8.673399750791422         -1.105721543433093E7
8.694227513963646         -1.1845405590581948E7
8.69699822809055          -1.1950273289081581E7
8.85257192103195          -1.7845321355326597E7
8.8764071672429           -1.5395958567050904E7
8.912532684394524         -2.193138847046301E7
9.009713704526346         -3.95327346880911E7
9.131143921348045         -6.216204283183714E7
9.141376867561577         -6.4110836287118495E7
9.150310817571597         -6.581298168487156E7
9.256237242904815         -7.966089415917735E7
9.350041731831872         -1.3328340633177905E8
9.381585353237181         -1.5141208765291646E8
9.442254633620085         -1.8644700456714848E8
9.505169315215012         -2.2372756373722297E8
9.547260789598793         -2.485875201110163E8
9.627098491365057         -2.9607030725597E8
9.733045230508703         -3.9231715522835225E8
9.752037457077847         -4.040917567404141E8
9.795651877420376         -4.311545482050111E8
9.876018728538922         -4.809747674568014E8
9.911015076836236         -5.0257890844976145E8
9.999999999999996         -5.56953144492448E8
10.097378090861843        -4.95924204192643E8
10.099879292077926        -4.945690151932706E8
10.102512369613875        -4.931418310284571E8
10.199758584155852        -4.401563167283535E8
10.292134272585534        -3.896584764220923E8
10.299616144457897        -3.636775629330396E8
10.307466007751922        -3.5791454568765813E8
10.399045217227943        -2.911129818629529E8
10.487719009658328        -2.2709595769999224E8
10.49844816562888         -2.1939638809256908E8
10.509528864843361        -2.1145479064953363E8
10.597851114029815        -1.4859004055393082E8
10.684255114401516        -1.1856659038249615E8
10.696201228573711        -1.1443248503100608E8
10.708030186834401        -1.1034270393489745E8
10.79455134311761         -8.053334648605831E7
10.88192941889502         -5.0582607552294046E7
10.892871677097567        -4.683524851685916E7
10.903671235665605        -4.895803104112927E7
10.991146644594066        -3.826628413021705E7
11.079729545414626        -2.7467642237918705E7
11.089415547626103        -2.6288292783556405E7
11.098980452325346        -2.512392461931869E7
11.187684450658145        -1.4335074613617333E7
11.277856331033377        -1.2403296094558734E7
11.286437713521897        -1.2067876709399119E7
11.294930116959646        -1.1735963101435702E7
11.385190976385646        -8209763.407607971
11.476397542837022        -4648793.224876028
11.48394491710671         -4914412.338983474
11.491448684057358        -4823075.271315094
11.583048304484544        -3716007.148364357
11.675746097097052        -2595983.3908151914
11.682138204808417        -2518759.8947300017
11.688454586499809        -2442452.262581638
11.781228105132282        -1498559.903413929
11.876125630752298        -1149753.8942272982
11.881263110853176        -1130871.524907471
11.886327374647689        -1112258.3451083233
11.981298116574067        -763217.7113769922
12.077641892611341        -409152.29042602563
12.08132936295093         -395598.4813561016
12.08500530470859         -446927.3375555207
12.182343183583036        -339645.03165953717
12.28078785315545         -231145.85721682257
12.283353757752918        -228317.91928341505
12.285890814477234        -225521.77655852173
12.3843643319228          -116992.94248087253
12.484900888049813        -101237.2914041302
12.486540169433953        -100702.86523305291
12.488167625495185        -100172.29433767752
12.588716006945107        -67392.3974016476
12.689994986969594        -34374.503819549565
12.690891497778736        -39281.91119797682
12.691790713032018        -39195.060264696345
12.793927810316088        -29468.278883831368
12.896662486035966        -19684.61311702796
12.896963905158046        -19655.90829064293
12.89726357101068         -19627.370432124655
12.999999999999998        -11276.552665687566
13.086633355388702        -8984.117091687258
13.111286876799417        -8331.751910902673
13.1555531037932          -7160.408558153537
13.222573753598832        -5386.953429821746
13.259900066166093        -4404.39905741627
13.335082531008727        -2437.974021220989
13.440239346523473        -2221.3704934474017
13.453206727479415        -2135.1779459931913
13.477324071713504        -1974.8730021899516
13.564728123344466        -1377.9711975838586
13.61864564506533         -1007.4390803391086
13.674555578700643        -623.2147214196276
13.79170852046144         -551.8050230738543
13.828344474903844        -493.7608049606879
13.908835236297987        -366.2351728592137
13.950925800717805        -299.5489379840864
13.97008362670715         -269.1962156359569
14.073507126531764        -131.3841861057784
14.205746909009534        -100.93683222414771
14.303026923366913        -78.5387386754624
14.433821624034506        -48.42410664123991
14.525179044832663        -33.63554205563807
14.654294140939358        -10.28582642559861
14.737570194347354        4.774164506485789
14.902835068395035        -6.280084517260364
15.000979742771568        -5.254911986714204
15.035275951583708        -4.414485420597271
15.324332431015657        -1.7486151620474364
15.423689001078053        -0.8322829779899371
15.656658068820862        1.3163111502073812
15.809334506860756        -0.1661302832352367
15.973446970838808        -0.11004086801754757
16.190832202794716        -0.04845042715847266
16.29414484308643         -0.03250540336692275
16.560298289969083        0.008569872700737077
16.62339121660727         -0.004592606303528195
16.745335448676368        -0.0037778073052961055
16.903327010918886        -0.0027219452542001183
17.00519662558848         -0.0020413346574393665
17.18326280523049         -8.515073906005624E-4
17.459429098736617        9.939434512821407E-4
17.463524765431693        0.0010578838991363558
17.4659901750279          -1.430814843984734E-4
17.76417988292278         -8.703343064435484E-5
18.034459868714066        -3.653389760312609E-5
18.06479976047666         -3.0811480231947315E-5
18.09885158354069         -2.4512700500431148E-5
18.36541963803054         2.5556193959218363E-5
18.6007020486278          -2.439923012725472E-6
18.640182021591592        -2.5337573158787764E-6
18.67779824838864         -2.1988522215458056E-6
18.91494440515265         -1.4108324058984752E-6
19.163840284795892        3.632942758550604E-7
19.189579762370393        -5.798696741496707E-7
19.212114767268208        4.297362382223824E-7
19.45971072941895         -1.7685434240484064E-7
19.721896247893106        -1.0259769295740647E-8
19.729855364709476        -7.61006479972417E-8
19.7373715890894          -5.860703528111791E-8
19.999999999999996        2.3442808299889308E-7


==> Figures/pcp_2d/shear/Sliding/G32F.txt <==
0                         -101.92701524469852
0.23169703072618225       -53.83734023935336
0.2599250417366845        -47.97850109481337
0.2959854058663256        -40.49402437609875
0.519850083473369         5.970002990227137
0.6950910921785435        42.34199136730417
0.7804788155273038        27.486545899503717
0.893059286973772         -15.54291986803736
1.0495627486315742        -9.74985475654505
1.1844843531169784        -4.755654714408221
1.3198093876549788        0.25347860271880857
1.476780811430551         6.063864976121239
1.5900560266783834        -0.9675512972885449
1.6934354823608704        -1.2779301246198131
1.8508437755573912        -1.7505209154290409
2.0017969405339295        -2.2037308663248565
2.1116315244363997        -2.5334896622208656
2.2261629050054994        -2.8773497571471816
2.3800268904866133        9.340111241864019
2.537891048946072         -7.520600989225456
2.5974693597108134        -11.211144435007682
2.663188760507466         -15.282094712374144
2.823170856570691         -25.19209254088764
2.9682035702063714        -34.1760599373265
3.0488723534305695        -39.173038846405774
3.156734345085894         -0.4242079181417821
3.319162504582115         -66.3697547638266
3.4630684014682434        -124.79528803069277
3.58945265573366          -176.1070540898582
3.732103945596214         -234.02318546213658
3.840536064965139         604.3708452123099
3.8934221945316345        -1020.7228962660478
4.213895931261014         466.64503038573656
4.265338713385649         705.3991553812858
4.594985373684998         2235.3463903629963
4.637255232239663         2431.5289412992233
4.976074816108982         4004.0657201190566
5.007701044521674         -101304.7223757222
5.345815746234662         5579.859080162432
5.358888068224588         9712.322025268104
5.595339727222686         -40919.76262782193
5.7103952986111635        -51631.42638251072
5.716810390014871         -52228.678261871064
6.062562424939748         -84420.2168452364
6.091432057234643         267183.89439369336
6.341191623939955         312292.76117225253
6.375843323354726         322063.68547353963
6.611438096379553         388359.0719477913
6.660254589474807         402060.65240733075
6.881684568819151         514874.7145881522
7.049532065957076         535074.7617831783
7.108051551933942         468361.6897403792
7.152546290663336         477492.8328992594
7.306209991213121         510026.9675566402
7.501372628601731         554255.1157882182
7.504368430492305         607723.6358975484
7.744155598891329         626988.3544276771
7.764009614509908         617323.6058385253
8.014046043987879         563353.1443221665
8.037396169313089         565817.3598440497
8.283936489084429         690664.4114110054
8.310782724116269         716484.3852549306
8.421938155837893         601020.649342296
8.515054133719403         443202.23283752834
8.535883106895346         1146707.0480353034
8.673399750791422         -167085.22490566853
8.694227513963646         -162882.9892970938
8.69699822809055          -157891.76085139424
8.85257192103195          1973112.7042118707
8.8764071672429           1398234.4248354607
8.912532684394524         564653.7678593153
9.009713704526346         -194087.2705558664
9.131143921348045         49945.80226854641
9.141376867561577         428376.317957661
9.150310817571597         784513.685431132
9.256237242904815         -7905101.7673397735
9.350041731831872         1.251783864525711E7
9.381585353237181         1.784663257270819E7
9.442254633620085         2.5746701436158936E7
9.505169315215012         3.50958346052255E7
9.547260789598793         3.706667537977397E7
9.627098491365057         3.6750096263263136E7
9.733045230508703         5.609618839047759E7
9.752037457077847         5.5392927280937776E7
9.795651877420376         5.24574182983116E7
9.876018728538922         4.193085169505113E7
9.911015076836236         3.5140517284261525E7
9.999999999999996         1.1396831030990114E7
10.097378090861843        -1.4620315946669903E7
10.099879292077926        -1.5255087815588744E7
10.102512369613875        -1.591979396852059E7
10.199758584155852        -3.796168165812805E7
10.292134272585534        -5.449654906613972E7
10.299616144457897        -5.114777693063784E7
10.307466007751922        -5.170881886158583E7
10.399045217227943        -5.823615455854049E7
10.487719009658328        -5.3255457246017605E7
10.49844816562888         -5.1982272644214995E7
10.509528864843361        -5.0525800274943225E7
10.597851114029815        -2.3480804577371456E7
10.684255114401516        -1.7912155313076023E7
10.696201228573711        -1.6963329844823524E7
10.708030186834401        -1.5983442665650496E7
10.79455134311761         -7657425.4431140935
10.88192941889502         2666922.7377867587
10.892871677097567        2307878.680574555
10.903671235665605        -3330585.6229574545
10.991146644594066        -1074217.3454513703
11.079729545414626        -360280.5807549029
11.089415547626103        -375008.48937358736
11.098980452325346        -407142.0451781616
11.187684450658145        -1519831.7369930872
11.277856331033377        -431267.2510483617
11.286437713521897        -398366.9207907775
11.294930116959646        -374634.1498000026
11.385190976385646        -644637.5648911835
11.476397542837022        -1818561.8692257735
11.48394491710671         -856978.3061317799
11.491448684057358        -1089398.6205608395
11.583048304484544        -593929.0918737935
11.675746097097052        -493134.6538308983
11.682138204808417        -499475.7334702793
11.688454586499809        -507315.4456980727
11.781228105132282        -605514.6522516208
11.876125630752298        -558181.8538877743
11.881263110853176        -557244.092780171
11.886327374647689        -556477.3959998596
11.981298116574067        -570056.1938694486
12.077641892611341        -634272.6056684427
12.08132936295093         -617175.8194143707
12.08500530470859         -521428.3838929235
12.182343183583036        -517248.92956093664
12.28078785315545         -530693.455645642
12.283353757752918        -531259.1621618873
12.285890814477234        -531828.6777117949
12.3843643319228          -561296.6651258793
12.484900888049813        -524899.7730395268
12.486540169433953        -524740.6712673355
12.488167625495185        -524584.3102914596
12.588716006945107        -517790.7405843271
12.689994986969594        -515825.5438696622
12.690891497778736        -500841.1839756281
12.691790713032018        -495548.9371968088
12.793927810316088        -511751.58873101097
12.896662486035966        -529660.0899491472
12.896963905158046        -529714.6320475879
12.89726357101068         -529768.8673813654
12.999999999999998        -541323.2852669918
13.086633355388702        -548636.4484951581
13.111286876799417        -550756.2366925628
13.1555531037932          -554599.9137956848
13.222573753598832        -560499.4513869267
13.259900066166093        -580150.5936340748
13.335082531008727        -595272.5174874718
13.440239346523473        -617529.9006099557
13.453206727479415        -620114.0148946453
13.477324071713504        -624919.3380916951
13.564728123344466        -641947.0665594466
13.61864564506533         -651223.9229463001
13.674555578700643        -660834.8902634189
13.79170852046144         -649472.2894488334
13.828344474903844        -634643.2264671689
13.908835236297987        -602050.2844786964
13.950925800717805        -585000.2486035104
13.97008362670715         -577238.4746435353
14.073507126531764        -503613.08545558585
14.205746909009534        -388051.95024901256
14.303026923366913        -303032.1454699795
14.433821624034506        -188712.93360509427
14.525179044832663        -128422.33723410821
14.654294140939358        -39753.088826856365
14.737570194347354        17436.837784792056
14.902835068395035        -13651.027585123922
15.000979742771568        -11018.776696418972
15.035275951583708        -9106.762542310908
15.324332431015657        -4079.760104760605
15.423689001078053        -2351.8502941309694
15.656658068820862        1699.705210746016
15.809334506860756        -1137.8916525914078
15.973446970838808        -780.8902673058595
16.190832202794716        -207.99644169708074
16.29414484308643         -164.24242406769108
16.560298289969083        -51.523665256030185
16.62339121660727         -117.68509232843408
16.745335448676368        -94.00314371940752
16.903327010918886        -63.32069307503597
17.00519662558848         -43.53729900211813
17.18326280523049         -8.95629817065884
17.459429098736617        44.67604534294368
17.463524765431693        25.226438484751174
17.4659901750279          -9.25204688671949
17.76417988292278         -6.167576732183223
18.034459868714066        -3.371804353346429
18.06479976047666         -3.0579691791338335
18.09885158354069         -2.70573729079897
18.36541963803054         0.051638126177397964
18.6007020486278          -0.2256999068142628
18.640182021591592        -1.4792522787652242
18.67779824838864         -2.67362784327021
18.91494440515265         -10.20339929834382
19.163840284795892        11.393835536810746
19.189579762370393        84.12158538642645
19.212114767268208        79.68346136396335
19.45971072941895         5.534752096155528
19.721896247893106        -48.56893679347461
19.729855364709476        -50.21135248888224
19.7373715890894          -51.762374365450896
19.999999999999996        -105.95744742937654


==> Figures/pcp_2d/shear/Sliding/G32I.txt <==
0                         -2.611321893908867E-7
0.23169703072618225       3.780832223493847E-7
0.2599250417366845        -3.86125751417103E-9
0.2959854058663256        1.2285332050801933E-7
0.519850083473369         -4.071744780352398E-7
0.6950910921785435        3.081449013598411E-8
0.7804788155273038        6.174379030103918E-8
0.893059286973772         1.9635837795180413E-7
1.0495627486315742        4.022003139184669E-7
1.1844843531169784        4.697009729576146E-7
1.3198093876549788        6.529850347894364E-7
1.476780811430551         8.744380478634775E-7
1.5900560266783834        -2.2924558920424967E-6
1.6934354823608704        7.21942603733573E-7
1.8508437755573912        5.391026856913476E-6
2.0017969405339295        9.915449773944233E-6
2.1116315244363997        1.3283289658857385E-5
2.2261629050054994        1.6839539195018308E-5
2.3800268904866133        1.9978504651954676E-5
2.537891048946072         5.479906024738346E-5
2.5974693597108134        8.867767043972966E-5
2.663188760507466         1.2734488621406835E-4
2.823170856570691         2.1923345893156053E-4
2.9682035702063714        3.0216272733978445E-4
3.0488723534305695        3.492162598742397E-4
3.156734345085894         1.0659800516147036E-4
3.319162504582115         0.0019032744591171897
3.4630684014682434        0.0034948932187804775
3.58945265573366          0.0048929057261169985
3.732103945596214         0.006471433408130529
3.840536064965139         0.015885002034691585
3.8934221945316345        -0.49741690228406615
4.213895931261014         -7.054631180789666E-4
4.265338713385649         0.07902726587840961
4.594985373684998         0.5899562846914713
4.637255232239663         0.6554716893743429
4.976074816108982         1.180618390782557
5.007701044521674         -37.25385982910194
5.345815746234662         4.1017045532808245
5.358888068224588         5.700609989199801
5.595339727222686         9.78177195342204
5.7103952986111635        8.45814543935738
5.716810390014871         8.38434497089832
6.062562424939748         4.406726403627723
6.091432057234643         -159.50538942296103
6.341191623939955         503.49120028499567
6.375843323354726         540.1888140054425
6.611438096379553         789.692058751391
6.660254589474807         841.3899764054635
6.881684568819151         -4165.2062493218755
7.049532065957076         3929.7901144780813
7.108051551933942         3510.8931794694913
7.152546290663336         6000.689064716055
7.306209991213121         14599.064452547591
7.501372628601731         25518.901153454986
7.504368430492305         27338.649529347305
7.744155598891329         -142811.45945834756
7.764009614509908         -113691.63670008286
8.014046043987879         252915.96794967094
8.037396169313089         287132.69677643076
8.283936489084429         648049.9601349453
8.310782724116269         687301.9007215834
8.421938155837893         1055340.3816591122
8.515054133719403         1313438.9583282298
8.535883106895346         992164.2025125767
8.673399750791422         2890132.744881524
8.694227513963646         3175727.547817706
8.69699822809055          3213675.218200951
8.85257192103195          5324114.747948031
8.8764071672429           5481301.058409816
8.912532684394524         6707459.67349555
9.009713704526346         9913010.133461205
9.131143921348045         1.5584970943602636E7
9.141376867561577         1.5991557717950832E7
9.150310817571597         1.6343319169355974E7
9.256237242904815         1.8343517522051673E7
9.350041731831872         3.0487903873870067E7
9.381585353237181         3.414969176151383E7
9.442254633620085         4.0418936952599086E7
9.505169315215012         4.484487400871366E7
9.547260789598793         4.727609541490013E7
9.627098491365057         4.9663503446099915E7
9.733045230508703         5.014658765612296E7
9.752037457077847         4.852485838610562E7
9.795651877420376         4.377607348053966E7
9.876018728538922         3.1019480480875548E7
9.911015076836236         2.3722273186079808E7
9.999999999999996         -0.0019479482952535127
10.097378090861843        -2.5247906242704593E7
10.099879292077926        -2.5793982896945283E7
10.102512369613875        -2.6363495008136027E7
10.199758584155852        -4.368669523923054E7
10.292134272585534        -5.3929179331149094E7
10.299616144457897        -5.1395008037624136E7
10.307466007751922        -5.163556689008213E7
10.399045217227943        -5.098653026097047E7
10.487719009658328        -4.527306878002646E7
10.49844816562888         -4.42964478417392E7
10.509528864843361        -4.323019728652831E7
10.597851114029815        -3.2908759693598613E7
10.684255114401516        -2.7730327589649588E7
10.696201228573711        -2.6935150890029714E7
10.708030186834401        -2.6130720647002686E7
10.79455134311761         -1.9788380056612793E7
10.88192941889502         -1.2736514530743474E7
10.892871677097567        -1.1808659664433165E7
10.903671235665605        -1.2413497146619145E7
10.991146644594066        -9859454.01940002
11.079729545414626        -7160604.798469854
11.089415547626103        -6859996.229286072
11.098980452325346        -6562233.104644608
11.187684450658145        -3764794.9227892878
11.277856331033377        -3280965.0937634907
11.286437713521897        -3193903.5313946083
11.294930116959646        -3107638.646374697
11.385190976385646        -2185015.07177464
11.476397542837022        -1244503.2681653886
11.48394491710671         -1308555.9203792922
11.491448684057358        -1285106.0420442924
11.583048304484544        -991810.0757098492
11.675746097097052        -693808.4942110796
11.682138204808417        -673224.4035442753
11.688454586499809        -652880.3759143341
11.781228105132282        -400921.4660910774
11.876125630752298        -307722.87392873375
11.881263110853176        -302673.67450800946
11.886327374647689        -297696.099816601
11.981298116574067        -204296.71740491787
12.077641892611341        -109466.91585746127
12.08132936295093         -105832.33987652171
12.08500530470859         -119679.17243937393
12.182343183583036        -90968.82143601344
12.28078785315545         -61920.82616906742
12.283353757752918        -61163.58845611315
12.285890814477234        -60414.85913303023
12.3843643319228          -31350.381624215697
12.484900888049813        -27123.866558295467
12.486540169433953        -26980.657129438536
12.488167625495185        -26838.48050456582
12.588716006945107        -18053.981291463802
12.689994986969594        -9204.956093767825
12.690891497778736        -10523.659916350585
12.691790713032018        -10501.82100858834
12.793927810316088        -7895.767528696265
12.896662486035966        -5274.375018467652
12.896963905158046        -5266.683861042678
12.89726357101068         -5259.037439857364
12.999999999999998        -3021.5043143405487
13.086633355388702        -2407.2647039906237
13.111286876799417        -2232.4675669280655
13.1555531037932          -1918.6124050764827
13.222573753598832        -1443.4223382062207
13.259900066166093        -1174.7646832342475
13.335082531008727        -634.0572415786921
13.440239346523473        -593.7696030342273
13.453206727479415        -571.4635129311251
13.477324071713504        -529.9775750400592
13.564728123344466        -366.5113843526152
13.61864564506533         -244.73114358246065
13.674555578700643        -118.4506943853695
13.79170852046144         -131.4489168453068
13.828344474903844        -119.53637394975412
13.908835236297987        -93.36399296617742
13.950925800717805        -79.67781791953988
13.97008362670715         -73.44845501574713
14.073507126531764        -42.169433765433446
14.205746909009534        -30.01330249502437
14.303026923366913        -21.070843630337823
14.433821624034506        -9.047548760258206
14.525179044832663        -8.802970329643154
14.654294140939358        -3.476918839940788
14.737570194347354        -0.04174559341042716
14.902835068395035        -1.8430313969882985
15.000979742771568        -1.4793633309390932
15.035275951583708        -1.7125520657318636
15.324332431015657        -0.546757111565425
15.423689001078053        -0.14604204380283214
15.656658068820862        0.7935466680528754
15.809334506860756        -0.03219963316543175
15.973446970838808        -0.030199577635226984
16.190832202794716        -0.018261988430110045
16.29414484308643         -0.010695011949587455
16.560298289969083        0.008797953475109657
16.62339121660727         -5.865156264329971E-4
16.745335448676368        -5.932835550565936E-4
16.903327010918886        -6.016842230749158E-4
17.00519662558848         -6.074008239329138E-4
17.18326280523049         -6.166387961420988E-4
17.459429098736617        -6.313291994410629E-4
17.463524765431693        3.3603754069818763E-4
17.4659901750279          -3.961898515637283E-5
17.76417988292278         -2.3680169812988355E-5
18.034459868714066        -9.69642431116218E-6
18.06479976047666         -8.15105535819722E-6
18.09885158354069         -6.723630362415892E-6
18.36541963803054         6.87379244560425E-6
18.6007020486278          -8.54324858347353E-7
18.640182021591592        -6.480652423794623E-7
18.67779824838864         -5.737543356442611E-7
18.91494440515265         -1.4662852144363998E-7
19.163840284795892        -1.061753030329223E-9
19.189579762370393        9.145347605884463E-8
19.212114767268208        2.385620417280271E-7
19.45971072941895         1.9944118811008206E-7
19.721896247893106        -2.495781262643866E-7
19.729855364709476        2.2643801394865363E-7
19.7373715890894          4.600360515740023E-8
19.999999999999996        -1.840142603887973E-7


==> Figures/pcp_2d/shear/thetae.txt <==
0                         0.26179938779914935
0.2308914590934159        0.26179938779914935
0.24968238400389484       0.26179938779914935
0.2718028512972021        0.26179938779914935
0.4993647680077898        0.2617993877991493
0.6926743772802453        0.26179938779914924
0.7484163728216413        0.2617993877991496
0.8200881443710551        0.26179938779914935
1.003668411410984         0.26179938779914935
1.166490511245854         0.26179938779914913
1.2564206827405302        0.26179938779914896
1.357816039480694         0.26179938779914874
1.5091729540700767        0.2617993877991484
1.6729995635729407        0.26179938779914835
1.7517434649772747        0.26179938779914746
1.8080123166725377        0.2617993877991466
1.9943139758844732        0.26179938779914214
2.223918969940724         0.26179938779913264
2.2385967848411368        0.26179938779913203
2.2570229348244855        0.26179938779913486
2.478569494869421         0.26179938779911766
2.712524510425419         0.2617993877990243
2.717927239974634         0.26179938779902123
2.7230434207226173        0.2617993877990181
2.9572849850798484        0.26179938779884415
3.0926658585515536        0.26179938779871864
3.171655452223451         0.26179938779850226
3.362004310972329         0.26179938779754686
3.3899573049097396        0.26179938779737644
3.4774203508704837        0.26179938779665207
3.639411724029351         0.261799387794546
3.6793128589356225        0.2617993877942995
3.8323794698966713        0.2617993877897351
3.933013989272496         0.26179938778360584
4.025347215763991         0.2617993877757992
4.186715119609367         0.2617993877571395
4.227709452772068         0.26179938775153694
4.422979085359147         0.26179938773803213
4.562050051751477         0.26179938763618843
4.654127656707957         0.2617993875265429
4.860380090424065         0.26179938715889334
4.885276228056769         0.26179938710310113
4.893313865454306         0.26179938708726325
4.965160133524115         0.2617993868871463
5.13509956864964          0.2617993859946621
5.16067770801607          0.26179938611197284
5.355118391043589         0.26179938406722497
5.5223675198054005        0.2617993781561452
5.575137213437534         0.26179937549415816
5.657089954083883         0.2617993706021598
5.826559954157472         0.2617993583555972
6.018459217948014         0.2617993368286019
6.040739357867151         0.2617993296273926
6.087254611177666         0.2617993114400718
6.241660155318298         0.2617992220480369
6.284895069326692         0.2617991892667299
6.438902602763247         0.26179904494267364
6.552830510971332         0.26179891592275206
6.686974909075886         0.2617987041501999
6.7985184160912535        0.2617980618154451
6.94002297437118          0.2617966377512421
7.044206321211175         0.26179515380057
7.1930710396664725        0.261792392542168
7.313206333266428         0.2617894981356886
7.403997393088266         0.26178467563565544
7.536649312895145         0.2617711681570561
7.5928508872138725        0.26176313155214875
7.760092292523862         0.2617310703542527
7.781704381339486         0.26172603742383055
7.806698520984297         0.2617241828346249
7.9596170217045685        0.2616621411835214
8.065107834546648         0.26156854679048275
8.13752966206965          0.2614802831192766
8.297595389545197         0.2612158620349339
8.31357845449542          0.26118434240676974
8.320519460978975         0.2611715678146858
8.380879986954625         0.2610856558741334
8.48394949995631          0.2606716315001495
8.501402138057093         0.2605709326592928
8.651218519286296         0.2593420458163668
8.696994621569855         0.25883634139198236
8.81848753861628          0.2571986009898715
8.92467095976358          0.2548929914799863
8.932876500877827         0.25465386201821666
8.9379104878436           0.2545025736032183
9.034605740462954         0.2509197243397158
9.102049221084226         0.2476590503448986
9.136334980048082         0.2457614581879968
9.172384915032374         0.24344985716394418
9.210574284513353         0.24051549262352942
9.239402862604265         0.23796948482228575
9.310210931604317         0.23053102380429877
9.334701368824202         0.227476290626216
9.42597084589762          0.21391018639532192
9.42924768722634          0.2133425050315715
9.45478379944074          0.2086829626734734
9.50675471742901          0.19790975498462055
9.51230974403779          0.19665483737796574
9.570868747483589         0.18202803664281664
9.585154655301986         0.17807224191896
9.634982777538163         0.16308523554581103
9.657999566566183         0.15553809761106094
9.7134993552105           0.13547212268923722
9.720594090462718         0.13273550355753272
9.725421068912079         0.13085139068269203
9.772226756097856         0.11167018544018739
9.81894788197969          0.0908718220431687
9.822943463591054         0.0890165476784774
9.830197631655487         0.08558426972425162
9.881962309060702         0.0605592559399733
9.909539438017108         0.04684585056833018
9.940981154530348         0.03088707338048203
9.999999999999998         -1.827774676334277E-15
10.053293007509765        -0.027894911755337627
10.106306806082133        -0.05474634279048298
10.10658601501953         -0.05488539259702958
10.10686669447277         -0.05502514971853282
10.1598790225293          -0.08097144252507774
10.2127632511426          -0.10517002748559715
10.21320537206563         -0.10536361492939147
10.21364786006555         -0.1055572183833044
10.266531721601968        -0.1276530506682271
10.319371712020226        -0.14766513988497185
10.319857905942143        -0.14783969067950017
10.32034435515444         -0.14801251641917523
10.373147839058753        -0.16568464448211567
10.425893399628073        -0.1811851875555711
10.426437836595078        -0.18133396742736424
10.426982871443771        -0.18148268113124671
10.4797278341314          -0.19478763752034803
10.532484682972656        -0.20614691080196576
10.533053334403643        -0.2062604271459237
10.5336218627278          -0.20637372868977483
10.586378834675882        -0.21605986838251998
10.639147230405863        -0.2241097155720812
10.639703642798267        -0.22418586243186964
10.64025998368686         -0.22426205414711126
10.692982451338901        -0.23095031335316418
10.745733016230803        -0.23658920946526457
10.746261049098099        -0.2366403307160448
10.74678880071218         -0.23669131929030343
10.799539646857296        -0.2412559493942935
10.851183592408134        -0.24494654574693306
10.852364875580745        -0.2450240159647058
10.85362611699586         -0.245106386999241
10.905190104304198        -0.24817076146787165
10.95348511728914         -0.25050396617016196
10.957997798900488        -0.2506954539055009
10.963206221181869        -0.2509149439773786
11.009672575593656        -0.25272201027216606
11.046542004628348        -0.2539626292817867
11.061335075382452        -0.2544123394629895
11.079978707423843        -0.2549399039253779
11.112997575171246        -0.25576697267273135
11.138482532509816        -0.2563375509176516
11.164419870111898        -0.25687170292784495
11.198878339456389        -0.25750869666444925
11.215842165052548        -0.2577918391338644
11.2286110569935          -0.2579917124186525
11.267238830520993        -0.25852706169126927
11.318074840420122        -0.2591226115146104
11.318504040189055        -0.2591272181067321
11.319088368006248        -0.2591334783389624
11.369760556161502        -0.25962660430666906
11.406944113466773        -0.25992588734716704
11.421016971899547        -0.2600253399193738
11.440112670347265        -0.26015321759102733
11.47237097101451         -0.2603519470368192
11.496298619419491        -0.2604853201894472
11.523712833586613        -0.26062343314960024
11.56064398886863         -0.26078467838133323
11.57504410784044         -0.2608398322131222
11.585770520773547        -0.26087924389861145
11.626445175280589        -0.2610168521673718
11.675515874699862        -0.26115792332879895
11.67784624272074         -0.2611639443834075
11.68097013456431         -0.2611719191927781
11.729259263201781        -0.261281139923272
11.766050922805157        -0.2613512527068316
11.780894807535766        -0.2613771972818078
11.800160335730451        -0.26140885896341653
11.832511289699736        -0.261456915148233
11.857437355924988        -0.26148957246593785
11.88412777186371         -0.2615203250183183
11.917722228174195        -0.2615549790261929
11.936223492340353        -0.26157247843436626
11.951539567056823        -0.26158611317997976
11.988319212816998        -0.26161570366982545
12.032747694313967        -0.26164551333312935
12.04041617314849         -0.2616500021906263
12.047131515949209        -0.26165386757283543
12.093247705812248        -0.2616782755999543
12.143257885419638        -0.2617005275879536
12.146092372157467        -0.26170165739502477
12.148706154583207        -0.26170268673884106
12.198937038502685        -0.26172013985583054
12.251872766958249        -0.26173516298652894
12.252337095355314        -0.26173528325788237
12.25279931054719         -0.2617354027831577
12.305737152207952        -0.2617477804444597
12.35891702079462         -0.26175759622952
12.359137348386831        -0.2617576314367208
12.359357322437782        -0.2617576671667029
12.412560408090975        -0.26176561410322874
12.465857049008255        -0.26177218730072144
12.465983470663206        -0.26177220124138784
12.466109670401524        -0.2617722151497887
12.519406533235438        -0.26177739285011814
12.572760142748402        -0.261781592824694
12.572824305346293        -0.2617815974341148
12.572888431370915        -0.2617816020398485
12.626242077457153        -0.2617850669988903
12.67962615295989         -0.26178780005114216
12.67965984666608         -0.26178780154435805
12.679693517824314        -0.2617878030624418
12.733064686009767        -0.2617900159479574
12.786453942515159        -0.2617918428333843
12.786469528194218        -0.2617918433102213
12.78648510859284         -0.26179184378686393
12.839874370378674        -0.2617932836310128
12.893245226021815        -0.2617944496295396
12.893249580252444        -0.2617944497163573
12.8932539341279          -0.2617944498031664
12.946624790126222        -0.26179541207829865
12.999999999999998        -0.2617961707168372
13.061470905292495        -0.2617968662318814
13.122030290501822        -0.26179741844600535
13.12294181058499         -0.26179742574943377
13.123867050570684        -0.261797433132209
13.184412715877487        -0.26179784926949423
13.242724477699017        -0.26179816654531524
13.245195819145962        -0.26179817869401617
13.247763008255038        -0.26179819120212516
13.305978922414436        -0.2617984442727509
13.362021307848824        -0.2617986325673423
13.36671081495588         -0.261798645767941
13.369977433799791        -0.2617986551757482
13.441665688536942        -0.2617988347333684
13.498077212086704        -0.26179894906756057
13.517798812900196        -0.26179898343741037
13.546691708132236        -0.26179902855023557
13.59393193726345         -0.26179908889230163
13.613898630528364        -0.26179911153317514
13.660260471422024        -0.26179915820901006
13.693220223568375        -0.261799186379847
13.710265636520393        -0.2617991988598183
13.819893954433773        -0.26179926622782956
13.846538465264889        -0.2617992792290328
13.946567685299163        -0.2617993162701814
13.982811294009378        -0.26179932510423315
14.068946282451822        -0.2617993430230297
14.113142016757934        -0.2617993498645142
14.180971427686927        -0.2617993589160259
14.269976215967446        -0.2617993681324038
14.292996572922029        -0.2617993700245577
14.35054875495814         -0.2617993738711122
14.406554080130798        -0.26179937621576965
14.429588991861904        -0.2617993771307972
14.535481028495564        -0.26179938074461667
14.603058466420293        -0.2617993825168588
14.656299126296718        -0.261799383620098
14.776527940978692        -0.2617993851613959
14.77711722409787         -0.26179938516570717
14.777522578835185        -0.26179938516971246
14.882551956366799        -0.2617993860650356
14.896848368092343        -0.26179938616495674
14.987986688635733        -0.2617993866783138
15.016174157349507        -0.2617993867938114
15.086260919147787        -0.26179938703270916
15.153668275809107        -0.26179938721624557
15.228012925083643        -0.26179938736610603
15.278249368129986        -0.2617993874496345
15.319626138128255        -0.26179938750512166
15.38762820441061         -0.2617993875701965
15.458538072759788        -0.2617993876199398
15.564797463013356        -0.26179938768122857
15.666535087254047        -0.26179938772501343
15.741966721616103        -0.2617993877480698
15.874532101748304        -0.26179938776918016
15.914462367050213        -0.26179938777131895
15.986241857031963        -0.2617993877767123
16.156906557884003        -0.2617993877873272
16.293314166776693        -0.2617993877931625
16.39106786072096         -0.26179938779589657
16.51337119166861         -0.26179938779761497
16.625229163557915        -0.26179938779753015
16.750908236986277        -0.2617993877980529
16.90299629210142         -0.26179938779854517
17.037323386206772        -0.2617993877988525
17.180763420644933        -0.26179938779904843
17.343169344845457        -0.26179938779910555
17.448311969488277        -0.2617993877990891
17.553763281365946        -0.26179938779910483
17.739138663296238        -0.261799387799127
17.876819123709023        -0.26179938779913847
18.028090294405665        -0.26179938779914635
18.231764446561           -0.26179938779914913
18.317041925515095        -0.2617993877991476
18.399067311188983        -0.26179938779914785
18.607198480921056        -0.2617993877991487
18.774028594423395        -0.2617993877991491
18.897355036327017        -0.2617993877991492
19.051212610798643        -0.2617993877991493
19.184845777342318        -0.26179938779914935
19.2919206446971          -0.26179938779914935
19.456162592947717        -0.26179938779914935
19.679315145739196        -0.2617993877991494
19.728081296473864        -0.26179938779914946
19.76397354823237         -0.26179938779914946
19.999999999999996        -0.26179938779914946
0                         0.2619883703064444
0.2308914590934159        0.26198839631154813
0.24968238400389484       0.26198839843247934
0.2718028512972021        0.2619884009300894
0.4993647680077898        0.2619884266787899
0.6926743772802453        0.2619884486303146
0.7484163728216413        0.26198845338154925
0.8200881443710551        0.2619884133218075
1.003668411410984         0.26198841717663157
1.166490511245854         0.26198842062852196
1.2564206827405302        0.2619884225483534
1.357816039480694         0.26198842472427647
1.5091729540700767        0.26198842079577817
1.6729995635729407        0.26198842180911974
1.7517434649772747        0.26198842229997765
1.8080123166725377        0.261988422652243
1.9943139758844732        0.26198842382753484
2.223918969940724         0.26198842448809284
2.2385967848411368        0.26198842459173605
2.2570229348244855        0.2619884239677514
2.478569494869421         0.2619884258956733
2.712524510425419         0.2619884276493699
2.717927239974634         0.2619884276898808
2.7230434207226173        0.2619884277282438
2.9572849850798484        0.26198842572494124
3.0926658585515536        0.2619884314258414
3.171655452223451         0.26198843474700906
3.362004310972329         0.2619884368240608
3.3899573049097396        0.26198843850483555
3.4774203508704837        0.26198844376233127
3.639411724029351         0.2619884534936521
3.6793128589356225        0.26198844745828387
3.8323794698966713        0.26198847937940134
3.933013989272496         0.26198850030890775
4.025347215763991         0.2619885194720207
4.186715119609367         0.26198855386562164
4.227709452772068         0.2619885730788707
4.422979085359147         0.26198863053053734
4.562050051751477         0.26198876123724074
4.654127656707957         0.2619888475586834
4.860380090424065         0.2619890402863945
4.885276228056769         0.2619890634909864
4.893313865454306         0.2619889495685115
4.965160133524115         0.2619892012454231
5.13509956864964          0.26198853399530125
5.16067770801607          0.2619888397310152
5.355118391043589         0.26199115081874264
5.5223675198054005        0.2619931202398253
5.575137213437534         0.2619937380770844
5.657089954083883         0.26199469422296734
5.826559954157472         0.2619955696290311
6.018459217948014         0.2620055100458592
6.040739357867151         0.2620069750482918
6.087254611177666         0.2620087459337899
6.241660155318298         0.26201694103848955
6.284895069326692         0.2620190985002034
6.438902602763247         0.26201508411337354
6.552830510971332         0.26200763942158956
6.686974909075886         0.26203582515388524
6.7985184160912535        0.26205465723387644
6.94002297437118          0.26207253065563524
7.044206321211175         0.2620813886457243
7.1930710396664725        0.2620877150247092
7.313206333266428         0.26218722972273145
7.403997393088266         0.2622459012875283
7.536649312895145         0.26235113583172764
7.5928508872138725        0.26238368227338094
7.760092292523862         0.2624381413006541
7.781704381339486         0.2622883560369821
7.806698520984297         0.2623972490862893
7.9596170217045685        0.2629045457963004
8.065107834546648         0.26309525988633997
8.13752966206965          0.2631509199485891
8.297595389545197         0.2630565496220859
8.31357845449542          0.26297897651674085
8.320519460978975         0.26207106632809757
8.380879986954625         0.2630236175842212
8.48394949995631          0.26382971942192984
8.501402138057093         0.26391692285797025
8.651218519286296         0.2640782293729083
8.696994621569855         0.263917705536608
8.81848753861628          0.2637322689499485
8.92467095976358          0.26516257396673926
8.932876500877827         0.26500463100500216
8.9379104878436           0.26501747839997863
9.034605740462954         0.2646807706174194
9.102049221084226         0.26378903200354115
9.136334980048082         0.26248582726376246
9.172384915032374         0.26391004418868513
9.210574284513353         0.26495133325122844
9.239402862604265         0.26506677195093736
9.310210931604317         0.2654193916592418
9.334701368824202         0.2651923998466212
9.42597084589762          0.26277297313132464
9.42924768722634          0.263983757876461
9.45478379944074          0.26467294843925215
9.50675471742901          0.26540069073961425
9.51230974403779          0.2654524516431809
9.570868747483589         0.26530394632254434
9.585154655301986         0.26507659590462856
9.634982777538163         0.26370419536059125
9.657999566566183         0.26276935609828933
9.7134993552105           0.2656329520132621
9.720594090462718         0.2657535916998313
9.725421068912079         0.265348469188197
9.772226756097856         0.2650630044239698
9.81894788197969          0.2637759876936475
9.822943463591054         0.2636189254352979
9.830197631655487         0.26424144850570924
9.881962309060702         0.264798094740639
9.909539438017108         0.2649367839245205
9.940981154530348         0.26495539938070867
9.999999999999998         0.2645733109174404
10.053293007509765        0.2646283262425964
10.106306806082133        0.26431743669301055
10.10658601501953         0.2643171587251041
10.10686669447277         0.2643168935805206
10.1598790225293          0.2650418439852391
10.2127632511426          0.2639974433032637
10.21320537206563         0.26399357706211785
10.21364786006555         0.26398978832828984
10.266531721601968        0.2641176800194019
10.319371712020226        0.26539081074117454
10.319857905942143        0.2660350780726177
10.32034435515444         0.2655905585630743
10.373147839058753        0.26391565268934086
10.425893399628073        0.26368209600021925
10.426437836595078        0.2636871838054564
10.426982871443771        0.26369243058484704
10.4797278341314          0.2647927183027095
10.532484682972656        0.2635372209518736
10.533053334403643        0.2635306715717012
10.5336218627278          0.26352427256084676
10.586378834675882        0.26357882529641913
10.639147230405863        0.26491714813450956
10.639703642798267        0.2647156170179659
10.64025998368686         0.26477046062540965
10.692982451338901        0.26345351288815805
10.745733016230803        0.26319014962598747
10.746261049098099        0.2631928486635343
10.74678880071218         0.263195651972959
10.799539646857296        0.2640092343615206
10.851183592408134        0.26304763010471754
10.852364875580745        0.26303982670375664
10.85362611699586         0.2630319181636597
10.905190104304198        0.2630827532708946
10.95348511728914         0.2633908126373781
10.957997798900488        0.2634603305848185
10.963206221181869        0.26315850213459824
11.009672575593656        0.262869944800827
11.046542004628348        0.2627054847092961
11.061335075382452        0.2627098552647003
11.079978707423843        0.26277275266566275
11.112997575171246        0.26304119003431686
11.138482532509816        0.26262292038343593
11.164419870111898        0.26245692429897477
11.198878339456389        0.262342165257654
11.215842165052548        0.26233000345245583
11.2286110569935          0.26234014402434136
11.267238830520993        0.2624895812997185
11.318074840420122        0.2622708112854742
11.318504040189055        0.2622697760883321
11.319088368006248        0.26226838858427043
11.369760556161502        0.26194486323261545
11.406944113466773        0.261989674818173
11.421016971899547        0.26206113674784315
11.440112670347265        0.26194875259681943
11.47237097101451         0.26180845484384146
11.496298619419491        0.26193221886741225
11.523712833586613        0.26174647637243514
11.56064398886863         0.261601858910444
11.57504410784044         0.26164633512508617
11.585770520773547        0.2615169138317677
11.626445175280589        0.2611453640794364
11.675515874699862        0.260948163521135
11.67784624272074         0.26094562493762435
11.68097013456431         0.26094319280199163
11.729259263201781        0.2612593434299357
11.766050922805157        0.26111463234695886
11.780894807535766        0.2609609717191636
11.800160335730451        0.26079644168455596
11.832511289699736        0.26060880218412996
11.857437355924988        0.2605399672695514
11.88412777186371         0.2605392944749867
11.917722228174195        0.2603224357226955
11.936223492340353        0.26023641149690785
11.951539567056823        0.2601956390805657
11.988319212816998        0.2602102889981268
12.032747694313967        0.26043979511147336
12.04041617314849         0.2603426172188387
12.047131515949209        0.2601267459956025
12.093247705812248        0.2598537961166059
12.143257885419638        0.25968184040336995
12.146092372157467        0.25967596022690653
12.148706154583207        0.25967090550117644
12.198937038502685        0.25964229444101256
12.251872766958249        0.25929395121302723
12.252337095355314        0.2592916774154815
12.25279931054719         0.25928942307497677
12.305737152207952        0.2590913508824829
12.35891702079462         0.2590123619893451
12.359137348386831        0.2591119736825025
12.359357322437782        0.25906145272372894
12.412560408090975        0.25870885453601705
12.465857049008255        0.25839472363743626
12.465983470663206        0.25839402473178846
12.466109670401524        0.25839332727051345
12.519406533235438        0.25826460788428707
12.572760142748402        0.2576280026469245
12.572824305346293        0.25762671037370494
12.572888431370915        0.25762541757304686
12.626242077457153        0.25611192333300364
12.67962615295989         0.2537223128731936
12.67965984666608         0.253943065381064
12.679693517824314        0.2539846899278005
12.733064686009767        0.24768131316363304
12.786453942515159        0.24007596444058624
12.786469528194218        0.24007355449461862
12.78648510859284         0.24007114525445541
12.839874370378674        0.2311543569569806
12.893245226021815        0.21933057259703062
12.893249580252444        0.21932956249700467
12.8932539341279          0.21932855247195962
12.946624790126222        0.20639114000229453
12.999999999999998        0.19243231602125968
13.061470905292495        0.17293883848469999
13.122030290501822        0.15268513261880667
13.12294181058499         0.1523724017291798
13.123867050570684        0.15205472495967004
13.184412715877487        0.13074407016416678
13.242724477699017        0.10776151649594508
13.245195819145962        0.10678513673048391
13.247763008255038        0.10577016797555511
13.305978922414436        0.08255809667996777
13.362021307848824        0.059863457669760284
13.36671081495588         0.05799479749241435
13.369977433799791        0.05664511264194824
13.441665688536942        0.025498680345970335
13.498077212086704        0.0015600826497952774
13.517798812900196        -0.00668713874488329
13.546691708132236        -0.018653710431749095
13.59393193726345         -0.0379179709435357
13.613898630528364        -0.046603808973990454
13.660260471422024        -0.06485320225986448
13.693220223568375        -0.07753962800588704
13.710265636520393        -0.08510679004324444
13.819893954433773        -0.1224575631502829
13.846538465264889        -0.13100469537965778
13.946567685299163        -0.16121859259300808
13.982811294009378        -0.17142880626306056
14.068946282451822        -0.19338417939590807
14.113142016757934        -0.2014092121476791
14.180971427686927        -0.21269123674307935
14.269976215967446        -0.22561328897503613
14.292996572922029        -0.22861053145365767
14.35054875495814         -0.23585307085399917
14.406554080130798        -0.23868444171166442
14.429588991861904        -0.2398564960365239
14.535481028495564        -0.2455071780276392
14.603058466420293        -0.24823690953462593
14.656299126296718        -0.2501586369533181
14.776527940978692        -0.2537583016415031
14.77711722409787         -0.2537734236121885
14.777522578835185        -0.25338623923738707
14.882551956366799        -0.2536852632199088
14.896848368092343        -0.25376883861504296
14.987986688635733        -0.25454280396604045
15.016174157349507        -0.2544846585112157
15.086260919147787        -0.2546541826745254
15.153668275809107        -0.25483970476265266
15.228012925083643        -0.25506982267110595
15.278249368129986        -0.25548177941347683
15.319626138128255        -0.2557271542206324
15.38762820441061         -0.2564180594223821
15.458538072759788        -0.25651325730169866
15.564797463013356        -0.25674965292515123
15.666535087254047        -0.2570813600112784
15.741966721616103        -0.25739384645365343
15.874532101748304        -0.25808032278015414
15.914462367050213        -0.25847541032412513
15.986241857031963        -0.2584428716178138
16.156906557884003        -0.25892005627589115
16.293314166776693        -0.25932825983196856
16.39106786072096         -0.2596354392428737
16.51337119166861         -0.2600369883592131
16.625229163557915        -0.2603058790573949
16.750908236986277        -0.2605395488952914
16.90299629210142         -0.2608011739567099
17.037323386206772        -0.2610129878820723
17.180763420644933        -0.26121922716296986
17.343169344845457        -0.261427870969171
17.448311969488277        -0.2615318784936916
17.553763281365946        -0.2615167357459094
17.739138663296238        -0.2615598743965865
17.876819123709023        -0.2615845103160321
18.028090294405665        -0.26160430235138143
18.231764446561           -0.261618917164737
18.317041925515095        -0.2616209347097559
18.399067311188983        -0.26160677484741923
18.607198480921056        -0.261608669544161
18.774028594423395        -0.2616098125251191
18.897355036327017        -0.26161044251802285
19.051212610798643        -0.2616109723149338
19.184845777342318        -0.26160996156441546
19.2919206446971          -0.2616099978624452
19.456162592947717        -0.26161011685542057
19.679315145739196        -0.2616102485312051
19.728081296473864        -0.26161027270526255
19.76397354823237         -0.26161028944314996
19.999999999999996        -0.26161037724032715


==> Figures/pcp_2d/shrink/theta1.txt <==
0                         -0.5235987755947847
2.3021067138330906        -0.5235987755943297
3.8055294812997573        -0.5235987755988264
4.604213427666188         -0.5235987756012165
5.827193227459389         -0.5235987756048771
6.906320141499293         -0.5235987756049519
7.518260478975748         -0.523598775966455
8.660750410627863         -0.5235987760585823
9.953927809699024         -0.52359877524705
10.415180679756443        -0.5235987747223002
10.82268606947694         -0.523598774151643
12.433678883632325        -0.5235987689365654
12.864191388081576        -0.5235991859853791
13.260435730000246        -0.523599133792714
13.656427896998732        -0.5235986640678408
14.246152999974086        -0.5235974159527716
14.717976436363205        -0.5235947984075425
15.37799896996772         -0.5235887220836072
15.814500281870664        -0.5236083730749814
15.930738885020652        -0.5235918705835404
16.037594529503533        -0.5235686355815518
16.483478800073584        -0.5233883052419089
16.96851602041355         -0.523039388462795
17.02647348758365         -0.522980347115075
17.09617075165497         -0.5234744837818598
17.542804490667265        -0.5226714389497459
18.03300700900428         -0.5139133752616534
18.060405298136267        -0.5131806385306844
18.08536845083298         -0.5124906078685069
18.578006105605276        -0.4944996585994795
19.050749406922556        -0.44196136313668294
19.052004070403513        -0.44167368568168763
19.053255421582012        -0.44138598601850554
19.526002035201756        -0.2768404660779756
19.999999999999996        -1.81008845216086E-10
20.469078968145475        0.27307132967474845
20.934915367753128        0.43678627514527596
20.938157936290942        0.4375505246550574
20.941423075522522        0.43831485059300335
21.407236904436417        0.4934375851123263
21.830367408933544        0.5114724631158148
21.84118726577099         0.5118247671252186
21.852334431242014        0.5121820510070991
22.275137627105558        0.5214794617495324
22.68552626460744         0.5225757941516973
22.709596110134605        0.5224030448537496
22.736805034849976        0.5224591218932314
23.128061680434932        0.5231158471610247
23.49225208472017         0.5234666288834887
23.547069185954424        0.5234976789862676
23.60596023551872         0.5235246959964251
23.966076691473916        0.5235470272915466
24.271884395439447        0.5235718942735383
24.35421838048969         0.5235771265577789
24.445541198889423        0.5235822041792082
24.74236006950546         0.5235934341930788
25.009963291615414        0.5235966453086572
25.132935026798894        0.5235959763659561
25.293490021910518        0.5235967384719674
25.505872597011106        0.5235975537565513
25.688398174562412        0.5235980719134027
25.880096215967903        0.5235984344634194
26.10315165960288         0.5235986220684467
26.2543198349247          0.5235986059702569
26.394419855075405        0.5235986463781586
26.651043533841694        0.5235987054581006
26.938918019664296        0.5235987487368966
27.047767232758694        0.5235987587659859
27.144800095588753        0.5235987647755574
27.405591334237677        0.5235987661080098
27.56259528406965         0.5235987688778111
27.78332149667528         0.5235987714920184
27.984699914320032        0.5235987732669192
28.187680276221624        0.5235987744667838
28.406804544570413        0.5235987750981531
28.59203905576797         0.5235987750942268
28.898693058202674        0.5235987753279667
29.00195574628817         0.5235987753842738
29.095378456907866        0.5235987754278234
29.33555128685156         0.5235987755075473
29.601020912605048        0.5235987755416648
29.669146827414952        0.523598775541277
29.75109592685859         0.5235987755455369
30.168169617542624        0.5235987755629705
30.59593060310553         0.5235987755729297
30.666803237341977        0.5235987755738473
30.807718265401284        0.5235987755750384
31.163100796691943        0.5235987755739409
31.298127087823882        0.5235987755742121
31.47877830091467         0.5235987755744687
31.708901657976256        0.5235987755747081
31.811432697462976        0.5235987755747894
31.927366101311087        0.5235987755748645
32.1897515016884          0.5235987755749668
32.37499538551056         0.5235987755749554
32.70139325416475         0.523598775575012
32.94409401776354         0.5235987755750482
33.21303500664111         0.523598775575082
33.513192650016514        0.5235987755752124
33.69600950489072         0.5235987755752615
33.924209286685624        0.5235987755752126
34.210416255469625        0.5235987755752698
34.68728170097073         0.5235987755753435
34.73800798445341         0.5235987755753515
34.768453083737136        0.5235987755753562
35.265599713437204        0.5235987755754351
35.54991391655532         0.5235987755754714
35.605529139154704        0.5235987755754783
35.6592971945942          0.5235987755754854
35.945458564872226        0.5235987755755218
36.241450826025634        0.5235987755755753
36.29579468517532         0.5235987755756052
36.71427498454944         0.5235987755756542
36.718613936295554        0.5235987755756546
36.76546581442786         0.5235987755756641
37.13011907872743         0.5235987755757169
37.15970391776662         0.5235987755757213
37.54021429232099         0.5235987755757495
37.60232032108595         0.5235987755757591
37.80817042609575         0.5235987755758293
38.05144865220291         0.5235987755758521
38.1581919888581          0.5235987755758672
38.50554581972022         0.5235987755759159
38.81153364940751         0.5235987755759587
38.95964298723752         0.5235987755759798
39.318206795827905        0.5235987755760412
39.374302345323194        0.5235987755760477
39.620934687232925        0.5235987755760761
39.86059269037158         0.5235987755761035
39.91510195413199         0.5235987755761101
40.34688303541998         0.5235987755761484
40.44854635298528         0.5235987755761746
40.73387155584444         0.5235987755762482
40.81606403002709         0.5235987755762859
40.97407539835759         0.5235987755763014
41.19585127741538         0.5235987755763234
41.42713095875623         0.5235987755763464
41.57563852480367         0.5235987755763609
41.71804358095022         0.5235987755764022
42.00900340093775         0.5235987755765351
42.45698448494897         0.5235987755766208
42.480519090377776        0.5235987755766194
42.49183350052228         0.5235987755766213
42.91111173851581         0.5235987755767002
43.129436282778435        0.5235987755767413
43.34170438665382         0.5235987755767814
43.605832101463214        0.5235987755768443
43.76966169919207         0.523598775576938
44.045953800770505        0.5235987755770264
44.45025438068992         0.5235987755771557
44.48607550007778         0.5235987755771669
44.551637056788095        0.5235987755772048
44.9622865908431          0.5235987755773762
45.12124113574799         0.5235987755774403
45.44402234257476         0.5235987755775446
45.888691347203725        0.5235987755778174
45.90944475097154         0.5235987755778303
45.94142557878348         0.5235987755778498
46.37486715936833         0.523598775578095
46.6466962127547          0.5235987755783035
46.79246070408973         0.5235987755784137
46.980282599483495        0.5235987755785534
47.210054248811154        0.5235987755787215
47.388375032536835        0.5235987755788502
47.65367198113857         0.5235987755791234
48.00993414929609         0.5235987755795404
48.057233153569136        0.5235987755795798
48.11350516866649         0.5235987755796184
48.474771255557485        0.5235987755797502
48.73082733879495         0.5235987755797293
48.894574069744536        0.5235987755796658
49.23767951064942         0.5235987755810096
49.39321091656101         0.5235987755799212
49.47042077744958         0.5235987755789826
49.86212301204966         0.5235987755701452
50.30480278216634         0.5235987755512197
50.325589220132876        0.5235987755501584
50.34301546334916         0.523598775550547
50.652118379473116        0.5235987755183664
50.92273127647447         0.5235987754294625
50.97864753881338         0.5235987754040244
51.042516925450975        0.5235987753720134
51.386919391928814        0.5235987751273009
51.53745794050217         0.5235987751668366
51.79064335126647         0.5235987745397243
51.96412842858209         0.5235987736076055
52.19436731060411         0.5235987717396375
52.390798916662035        0.5235987695772756
52.57767369152759         0.5235987665273711
52.87432274790721         0.5235987638375414
52.936016517520756        0.5235987597593527
53.00536722774303         0.5235987538980121
53.335981771100265        0.5235987073761879
53.63009350266576         0.523598640175101
53.735947024679795        0.5235986100402873
53.84390198442268         0.5235986311298743
54.108623251604214        0.5235984419919045
54.356439722804204        0.5235979548423486
54.481299478528626        0.5235975957952219
54.61467654017142         0.5235971281684029
54.85070726167901         0.5235960888591137
55.040524613017446        0.5235965318400917
55.24168237495047         0.5235936272970082
55.461587576527656        0.5235863767603804
55.63025192870174         0.5235779312074521
55.7845372450921          0.5235680126705509
56.01882148245301         0.523548944525655
56.2933882832157          0.5235544511319107
56.438627586859006        0.5235015719146485
56.57348301217663         0.5234179101691809
56.858433691265006        0.5231316715089759
57.165325594990826        0.5226571923472746
57.27591430960565         0.5224454563014037
57.37197895669084         0.5229727194260234
57.71388418958573         0.5215557667677775
58.080452791973016        0.5141490411993278
58.14969861883831         0.512065739841235
58.21428546672214         0.5099266487906833
58.585513048090895        0.49396400013032277
59.018213351902766        0.4474024572201784
59.057008698727266        0.43872631571693443
59.09285459329271         0.43005134376332693
59.52850434936362         0.27407164904738224
59.99999999999999         2.3004586381627257E-10
60.461108402543736        -0.2714402662088032
60.82784434438853         -0.4105333583151046
60.922216805087494        -0.4353193243322808
61.04087420849911         -0.46008974386314266
61.38332520763124         -0.49163717418418085
61.72401178401443         -0.5062261930085005
61.905555812560905        -0.5122361152790955
62.09026537495796         -0.5170919573069329
62.42778641749055         -0.522685069089958
62.759523058438525        -0.5240509226288511
62.94893290424651         -0.522941310137948
63.095292978535895        -0.5230913500912943
63.47972871217609         -0.5233725898872335
63.85267601516366         -0.5235436965284538
64.0332693790802          -0.5235905495997997
64.21942581939132         -0.5236142576781498
64.5868100459843          -0.5235878058367843
65.29400495388819         -0.5235949523640329
65.5925970916332          -0.5235968880593114
66.34452689192346         -0.5235989174394694
66.54294193881549         -0.5235991550629684
66.69413147872018         -0.5235992451046806
67.32906598086862         -0.5235987636939355
68.37275654349088         -0.5235987709005864
69.1077347232183          -0.5235987735937522
69.91529595368391         -0.523598775599048
70.72679341220305         -0.5235987766080872
71.46535403450028         -0.5235987766498468
72.3458521011878          -0.5235987756108293
74.0421270407594          -0.5235987756069822
74.89723473412519         -0.5235987756050411
75.53769066065419         -0.5235987756035866
77.44861736706258         -0.5235987755992444
80                        -0.523598775588786
0                         -0.5236841643108772
2.3021067138330906        -0.5236123542928416
3.8055294812997573        -0.5235644345984459
4.604213427666188         -0.5235389778405016
5.827193227459389         -0.5234999977153869
6.906320141499293         -0.5234750511487619
7.518260478975748         -0.5234497085732526
8.660750410627863         -0.5234023935592399
9.953927809699024         -0.5233488371316423
10.415180679756443        -0.5233297343067799
10.82268606947694         -0.5232699532254066
12.433678883632325        -0.5231733863878092
12.864191388081576        -0.5231012984933483
13.260435730000246        -0.5230352247117326
13.656427896998732        -0.5229690999872855
14.246152999974086        -0.5228821765990619
14.717976436363205        -0.5228254519956923
15.37799896996772         -0.5227487909389322
15.814500281870664        -0.522340107844621
15.930738885020652        -0.5222122964144419
16.037594529503533        -0.5220877594309239
16.483478800073584        -0.521495282253327
16.96851602041355         -0.5207173754173862
17.02647348758365         -0.5208345444755831
17.09617075165497         -0.5207506369355078
17.542804490667265        -0.5197762592384728
18.03300700900428         -0.5188280209866876
18.060405298136267        -0.5187787690014879
18.08536845083298         -0.5187342400572756
18.578006105605276        -0.5179229370930732
19.050749406922556        -0.5142976771794253
19.052004070403513        -0.5142764417471918
19.053255421582012        -0.5142552406031771
19.526002035201756        -0.5046906609725095
19.999999999999996        -0.4873397809082973
20.469078968145475        -0.06825872060885793
20.934915367753128        0.263928077987818
20.938157936290942        0.26594513701981215
20.941423075522522        0.26797211257533954
21.407236904436417        0.5139760068762899
21.830367408933544        0.5153458870425879
21.84118726577099         0.5153788228479126
21.852334431242014        0.5154126457785039
22.275137627105558        0.5166136713415183
22.68552626460744         0.517626801171004
22.709596110134605        0.5176730695183059
22.736805034849976        0.5178229413803075
23.128061680434932        0.518669058233001
23.49225208472017         0.5194518743420653
23.547069185954424        0.5195693040195918
23.60596023551872         0.5196953449241294
23.966076691473916        0.5204634660777735
24.271884395439447        0.5210031855627376
24.35421838048969         0.5211388214401458
24.445541198889423        0.5212780602873339
24.74236006950546         0.5216492159780908
25.009963291615414        0.5218771199457376
25.132935026798894        0.5219595575517892
25.293490021910518        0.5219920339462227
25.505872597011106        0.5220173567327365
25.688398174562412        0.5220292701775446
25.880096215967903        0.5220319798782436
26.10315165960288         0.52202249183218
26.2543198349247          0.5219960665563604
26.394419855075405        0.5219897626000972
26.651043533841694        0.5219777295359894
26.938918019664296        0.5219634828857205
27.047767232758694        0.5219578899032448
27.144800095588753        0.5219528087187937
27.405591334237677        0.5219373079291919
27.56259528406965         0.5219305992017149
27.78332149667528         0.5219214842195845
27.984699914320032        0.5219131494854526
28.187680276221624        0.5219047303668712
28.406804544570413        0.5218956212622446
28.59203905576797         0.5218879044704546
28.898693058202674        0.5218802802746442
29.00195574628817         0.5218768940362879
29.095378456907866        0.5218738301724533
29.33555128685156         0.5218659522152042
29.601020912605048        0.5218572422820081
29.669146827414952        0.5218550067286023
29.75109592685859         0.5218531577609316
30.168169617542624        0.5218455437868601
30.59593060310553         0.5218377340334733
30.666803237341977        0.5218363620951181
30.807718265401284        0.5218334846431639
31.163100796691943        0.5218262272563392
31.298127087823882        0.5218250851415076
31.47877830091467         0.5218231308146125
31.708901657976256        0.5218202149081679
31.811432697462976        0.5218189735475163
31.927366101311087        0.5218175698963732
32.1897515016884          0.5218143929924202
32.37499538551056         0.5218130641785489
32.70139325416475         0.5218111620816855
32.94409401776354         0.5218097477194356
33.21303500664111         0.5218081804261059
33.513192650016514        0.5218061356404473
33.69600950489072         0.5218052134923143
33.924209286685624        0.5218059342250605
34.210416255469625        0.5218038517216306
34.68728170097073         0.5218032486421585
34.73800798445341         0.5218031844894719
34.768453083737136        0.5218031459860187
35.265599713437204        0.5218030374672769
35.54991391655532         0.5218028767407474
35.605529139154704        0.5218028453005983
35.6592971945942          0.5218028149046386
35.945458564872226        0.521802653132234
36.241450826025634        0.5218035959176367
36.29579468517532         0.5218044192270617
36.71427498454944         0.5218047315780148
36.718613936295554        0.5218047348165769
36.76546581442786         0.5218047674440732
37.13011907872743         0.5218054789226481
37.15970391776662         0.5218055366458858
37.54021429232099         0.5218053544664821
37.60232032108595         0.521805497307771
37.80817042609575         0.5218072913781557
38.05144865220291         0.5218072474117922
38.1581919888581          0.5218075425234958
38.50554581972022         0.521808502847505
38.81153364940751         0.5218093488076387
38.95964298723752         0.5218097582834188
39.318206795827905        0.5218104968610318
39.374302345323194        0.5218106394947601
39.620934687232925        0.5218112666050052
39.86059269037158         0.5218118759817453
39.91510195413199         0.5218120145820849
40.34688303541998         0.5218126702657833
40.44854635298528         0.5218130863906569
40.73387155584444         0.5218142542738015
40.81606403002709         0.5218149905921946
40.97407539835759         0.5218152846124627
41.19585127741538         0.5218156972826852
41.42713095875623         0.5218161276370064
41.57563852480367         0.5218164039728078
41.71804358095022         0.5218171545500608
42.00900340093775         0.5218189334203504
42.45698448494897         0.5218201653137486
42.480519090377776        0.5218200490868792
42.49183350052228         0.5218200863366774
42.91111173851581         0.5218214667028267
43.129436282778435        0.5218221854803747
43.34170438665382         0.5218228843186052
43.605832101463214        0.5218234598932914
43.76966169919207         0.5218248397977683
44.045953800770505        0.5218262199317112
44.45025438068992         0.5218282394912658
44.48607550007778         0.5218284184245575
44.551637056788095        0.5218289230349785
44.9622865908431          0.5218313293507371
45.12124113574799         0.5218322569721837
45.44402234257476         0.5218341261724921
45.888691347203725        0.5218378791883694
45.90944475097154         0.5218380543473435
45.94142557878348         0.5218383242658755
46.37486715936833         0.5218417927980511
46.6466962127547          0.521845171239203
46.79246070408973         0.5218469828729428
46.980282599483495        0.521849317209215
47.210054248811154        0.5218521729041706
47.388375032536835        0.5218543891378556
47.65367198113857         0.5218580486051747
48.00993414929609         0.5218646658438296
48.057233153569136        0.5218655443623412
48.11350516866649         0.5218667855353725
48.474771255557485        0.5218730519104385
48.73082733879495         0.5218774932698202
48.894574069744536        0.5218803334622362
49.23767951064942         0.5218897572020279
49.39321091656101         0.52189391547739
49.47042077744958         0.5218959797007239
49.86212301204966         0.5219057026519729
50.30480278216634         0.5219165829163132
50.325589220132876        0.5219174992787042
50.34301546334916         0.5219181658998038
50.652118379473116        0.5219299886097388
50.92273127647447         0.5219403365395902
50.97864753881338         0.521942474411797
51.042516925450975        0.5219446895513006
51.386919391928814        0.5219571040882841
51.53745794050217         0.5219630116342902
51.79064335126647         0.5219749727420806
51.96412842858209         0.5219831534682737
52.19436731060411         0.5219939914199977
52.390798916662035        0.5220044038722462
52.57767369152759         0.5220132759114554
52.87432274790721         0.5220307113730096
52.936016517520756        0.5220344246982374
53.00536722774303         0.5220383574918085
53.335981771100265        0.5220565269899213
53.63009350266576         0.5220718855360051
53.735947024679795        0.5220772277528022
53.84390198442268         0.5220990748703207
54.108623251604214        0.5221141609332156
54.356439722804204        0.5221123223418671
54.481299478528626        0.522105548449061
54.61467654017142         0.5220922742425365
54.85070726167901         0.5220568802832521
55.040524613017446        0.5219346507810897
55.24168237495047         0.5217641887438655
55.461587576527656        0.5215091106245213
55.63025192870174         0.521266325384143
55.7845372450921          0.5210083963263724
56.01882148245301         0.5205897680204647
56.2933882832157          0.5200234267208697
56.438627586859006        0.5197200178406214
56.57348301217663         0.5194359298238058
56.858433691265006        0.5188281393378043
57.165325594990826        0.5180676923869034
57.27591430960565         0.5178025229373087
57.37197895669084         0.5176104836493574
57.71388418958573         0.5168099591521396
58.080452791973016        0.515801573469904
58.14969861883831         0.515594240276985
58.21428546672214         0.5153960326404348
58.585513048090895        0.5141665147199318
59.018213351902766        0.3014774382310984
59.057008698727266        0.2785343368255501
59.09285459329271         0.25677587400662055
59.52850434936362         -0.05063035529206874
59.99999999999999         -0.4770837534481132
60.461108402543736        -0.4986741989339734
60.82784434438853         -0.5109743058207766
60.922216805087494        -0.5133867045155709
61.04087420849911         -0.5159824837455362
61.38332520763124         -0.5178949694453182
61.72401178401443         -0.5184172969526547
61.905555812560905        -0.5187226959220524
62.09026537495796         -0.5190527142663617
62.42778641749055         -0.5197059874853187
62.759523058438525        -0.5203475371752269
62.94893290424651         -0.5206917613619712
63.095292978535895        -0.5209096646592107
63.47972871217609         -0.5214252335991753
63.85267601516366         -0.5219466097350794
64.0332693790802          -0.5221697523790337
64.21942581939132         -0.5223797417405536
64.5868100459843          -0.5227345088912007
65.29400495388819         -0.5228225004520245
65.5925970916332          -0.5228606646004055
66.34452689192346         -0.5229519129825195
66.54294193881549         -0.5230076618341521
66.69413147872018         -0.52303464417183
67.32906598086862         -0.5231478231502901
68.37275654349088         -0.5232801734844732
69.1077347232183          -0.5233129670356669
69.91529595368391         -0.5233489979770309
70.72679341220305         -0.5233852033311589
71.46535403450028         -0.5234181535209055
72.3458521011878          -0.5234489354770752
74.0421270407594          -0.5235035539996515
74.89723473412519         -0.5235310880893299
75.53769066065419         -0.5235517106598241
77.44861736706258         -0.5236132430504841
80                        -0.5236682689878063
0                         -0.5237080756853508
2.3021067138330906        -0.5236231213223382
3.8055294812997573        -0.523564202449584
4.604213427666188         -0.5235329023612442
5.827193227459389         -0.5234849745582641
6.906320141499293         -0.523451208324935
7.518260478975748         -0.5234218506468105
8.660750410627863         -0.5233670317121122
9.953927809699024         -0.5233049694847937
10.415180679756443        -0.5232828296741467
10.82268606947694         -0.5231980255507074
12.433678883632325        -0.5230819147011417
12.864191388081576        -0.5229945381723442
13.260435730000246        -0.5229179714730335
13.656427896998732        -0.5228415119717186
14.246152999974086        -0.5227142062464618
14.717976436363205        -0.5226308789241217
15.37799896996772         -0.5224920653035711
15.814500281870664        -0.5220186035180014
15.930738885020652        -0.521879645048918
16.037594529503533        -0.5217471255643853
16.483478800073584        -0.52114475528162
16.96851602041355         -0.5203989928851886
17.02647348758365         -0.5201863271565096
17.09617075165497         -0.5201838399967184
17.542804490667265        -0.5196141435885756
18.03300700900428         -0.5188582949278203
18.060405298136267        -0.5188120161131539
18.08536845083298         -0.5187694787457496
18.578006105605276        -0.5178574875111324
19.050749406922556        -0.5165497454581319
19.052004070403513        -0.5165446198870682
19.053255421582012        -0.5165395229277235
19.526002035201756        -0.5156920121930019
19.999999999999996        -0.5071468909344218
20.469078968145475        -0.39344709081541945
20.934915367753128        -0.111436521706532
20.938157936290942        -0.10888413047486639
20.941423075522522        -0.1063057392754088
21.407236904436417        0.3386610742799094
21.830367408933544        0.44279395111391723
21.84118726577099         0.444862414499135
21.852334431242014        0.446962454656681
22.275137627105558        0.5033902756953367
22.68552626460744         0.514875935344865
22.709596110134605        0.5135892908839216
22.736805034849976        0.5146932611870175
23.128061680434932        0.5156501135069562
23.49225208472017         0.5166048346989872
23.547069185954424        0.5167538840560452
23.60596023551872         0.5169155692485107
23.966076691473916        0.517939384486547
24.271884395439447        0.5185271635284434
24.35421838048969         0.5187074152427064
24.445541198889423        0.5189025115502811
24.74236006950546         0.519501496962911
25.009963291615414        0.5199954824447204
25.132935026798894        0.5202097884003645
25.293490021910518        0.5204209115651054
25.505872597011106        0.5206405176607394
25.688398174562412        0.5207861158222111
25.880096215967903        0.5208961005958257
26.10315165960288         0.5209687139176489
26.2543198349247          0.5209669592668256
26.394419855075405        0.5209661863447023
26.651043533841694        0.5209638337536675
26.938918019664296        0.5209597523122966
27.047767232758694        0.5209578116976326
27.144800095588753        0.5209558979193771
27.405591334237677        0.5209484349901785
27.56259528406965         0.5209459404783413
27.78332149667528         0.5209412788979711
27.984699914320032        0.5209369910015492
28.187680276221624        0.5209326352688654
28.406804544570413        0.5209278950979812
28.59203905576797         0.5209238572621029
28.898693058202674        0.5209219518523952
29.00195574628817         0.5209198098092577
29.095378456907866        0.5209178713874307
29.33555128685156         0.520912885895954
29.601020912605048        0.5209073716749149
29.669146827414952        0.5209059559796992
29.75109592685859         0.5209050248584219
30.168169617542624        0.5209007391653309
30.59593060310553         0.5208963426383078
30.666803237341977        0.5208955262170017
30.807718265401284        0.5208936938352176
31.163100796691943        0.5208890717645828
31.298127087823882        0.5208878619866867
31.47877830091467         0.5208868147576979
31.708901657976256        0.5208846525999937
31.811432697462976        0.5208837063719831
31.927366101311087        0.5208826364190223
32.1897515016884          0.5208802147048777
32.37499538551056         0.5208790392087015
32.70139325416475         0.5208778327767497
32.94409401776354         0.5208769356844666
33.21303500664111         0.5208759415791872
33.513192650016514        0.5208741265791779
33.69600950489072         0.520873025598252
33.924209286685624        0.5208733724646389
34.210416255469625        0.520872138843806
34.68728170097073         0.5208711529842933
34.73800798445341         0.5208710481133344
34.768453083737136        0.5208709851714051
35.265599713437204        0.5208702655357295
35.54991391655532         0.5208700725381928
35.605529139154704        0.5208700347853705
35.6592971945942          0.5208699982863769
35.945458564872226        0.520869804032319
36.241450826025634        0.5208701544705939
36.29579468517532         0.5208702316248012
36.71427498454944         0.520870152654786
36.718613936295554        0.5208701518359932
36.76546581442786         0.5208701212496678
37.13011907872743         0.5208703127938649
37.15970391776662         0.52087032833409
37.54021429232099         0.5208700667023791
37.60232032108595         0.5208700924167442
37.80817042609575         0.5208708217992758
38.05144865220291         0.5208707252012231
38.1581919888581          0.5208708190043871
38.50554581972022         0.5208711242495084
38.81153364940751         0.5208713931432445
38.95964298723752         0.5208715232976572
39.318206795827905        0.5208717675161068
39.374302345323194        0.5208718125596433
39.620934687232925        0.5208720106001818
39.86059269037158         0.5208722030404721
39.91510195413199         0.5208722468102539
40.34688303541998         0.5208723702889657
40.44854635298528         0.520872536208354
40.73387155584444         0.5208730018726033
40.81606403002709         0.5208733393497291
40.97407539835759         0.5208734006288654
41.19585127741538         0.5208734866367928
41.42713095875623         0.520873576330401
41.57563852480367         0.5208736339237677
41.71804358095022         0.5208739340640162
42.00900340093775         0.5208747265299875
42.45698448494897         0.5208750480368158
42.480519090377776        0.5208749827910287
42.49183350052228         0.5208749947006827
42.91111173851581         0.5208754360367729
43.129436282778435        0.5208756658470876
43.34170438665382         0.5208758892822828
43.605832101463214        0.5208760647357372
43.76966169919207         0.5208766781081727
44.045953800770505        0.5208771871567907
44.45025438068992         0.5208779320496882
44.48607550007778         0.5208779980472309
44.551637056788095        0.520878249036529
44.9622865908431          0.5208791956848635
45.12124113574799         0.5208798874474346
45.44402234257476         0.5208804518672718
45.888691347203725        0.5208820631725403
45.90944475097154         0.5208821383744595
45.94142557878348         0.5208822542599693
46.37486715936833         0.5208837216332295
46.6466962127547          0.5208853976507355
46.79246070408973         0.5208862963806163
46.980282599483495        0.5208874544097208
47.210054248811154        0.5208888710658969
47.388375032536835        0.52088997048901
47.65367198113857         0.5208915422913856
48.00993414929609         0.520894981121861
48.057233153569136        0.520895437652938
48.11350516866649         0.5208963729682743
48.474771255557485        0.5208992309600505
48.73082733879495         0.5209012565019228
48.894574069744536        0.5209025517708886
49.23767951064942         0.5209082645076674
49.39321091656101         0.5209103060838158
49.47042077744958         0.5209113194967404
49.86212301204966         0.5209157085918604
50.30480278216634         0.5209207398322664
50.325589220132876        0.5209211107761961
50.34301546334916         0.5209214883543992
50.652118379473116        0.5209281829736415
50.92273127647447         0.520934039645336
50.97864753881338         0.5209352492959886
51.042516925450975        0.5209355712456454
51.386919391928814        0.5209409734666814
51.53745794050217         0.520943253529365
51.79064335126647         0.5209491983966997
51.96412842858209         0.5209532432698217
52.19436731060411         0.5209585754577412
52.390798916662035        0.5209632346002433
52.57767369152759         0.5209666183588358
52.87432274790721         0.520974322798523
52.936016517520756        0.5209758357638884
53.00536722774303         0.5209772752491929
53.335981771100265        0.5209830547856522
53.63009350266576         0.5209866915446643
53.735947024679795        0.5209876537438117
53.84390198442268         0.5209996680020096
54.108623251604214        0.5209279496740034
54.356439722804204        0.5207862248157322
54.481299478528626        0.5206874932867945
54.61467654017142         0.5205571104488811
54.85070726167901         0.5202802872464555
55.040524613017446        0.5199568048994712
55.24168237495047         0.5195771534622843
55.461587576527656        0.5191482595501306
55.63025192870174         0.5187990457644654
55.7845372450921          0.5184642015683699
56.01882148245301         0.5180716280155614
56.2933882832157          0.5172648674007656
56.438627586859006        0.5168568192332811
56.57348301217663         0.5164895364189688
56.858433691265006        0.51575018184908
57.165325594990826        0.5147049416957448
57.27591430960565         0.514028194155661
57.37197895669084         0.5153690492539466
57.71388418958573         0.5046680833848043
58.080452791973016        0.4636892639529446
58.14969861883831         0.4525955642716487
58.21428546672214         0.44128800592567635
58.585513048090895        0.3583226468939339
59.018213351902766        -0.063297355189924
59.057008698727266        -0.09479247138215136
59.09285459329271         -0.12287280992922349
59.52850434936362         -0.3858096391691808
59.99999999999999         -0.5169220146881481
60.461108402543736        -0.5156670172993281
60.82784434438853         -0.5161984531260333
60.922216805087494        -0.5165497107559619
61.04087420849911         -0.5171158890177285
61.38332520763124         -0.5178185122380792
61.72401178401443         -0.5184699354210918
61.905555812560905        -0.5187868706765663
62.09026537495796         -0.519087791535801
62.42778641749055         -0.5195815515557893
62.759523058438525        -0.5199490864492097
62.94893290424651         -0.5203344540559918
63.095292978535895        -0.520537037081423
63.47972871217609         -0.521094396597548
63.85267601516366         -0.5216149513424932
64.0332693790802          -0.5218472070000374
64.21942581939132         -0.5220730845568339
64.5868100459843          -0.5224785492487111
65.29400495388819         -0.5226304662233439
65.5925970916332          -0.522684915363721
66.34452689192346         -0.5228154303867807
66.54294193881549         -0.5228814995175207
66.69413147872018         -0.5229114015892798
67.32906598086862         -0.5230371021646264
68.37275654349088         -0.5232077129565499
69.1077347232183          -0.523246774888098
69.91529595368391         -0.5232896856078371
70.72679341220305         -0.5233327962152943
71.46535403450028         -0.5233720239951986
72.3458521011878          -0.5234113211984168
74.0421270407594          -0.5234789912992621
74.89723473412519         -0.5235131046634885
75.53769066065419         -0.5235386548948697
77.44861736706258         -0.5236148896088063
80                        -0.5236839214814354
0                         -0.5237058221411949
2.3021067138330906        -0.5236219156694878
3.8055294812997573        -0.5235653957433956
4.604213427666188         -0.5235353701555354
5.827193227459389         -0.5234893940237788
6.906320141499293         -0.5234577461659863
7.518260478975748         -0.5234301224983552
8.660750410627863         -0.5233785398369066
9.953927809699024         -0.5233201389595389
10.415180679756443        -0.5232993046283998
10.82268606947694         -0.5232165684891757
12.433678883632325        -0.5230892333673076
12.864191388081576        -0.5229892159209413
13.260435730000246        -0.5229068494176299
13.656427896998732        -0.5228246841901746
14.246152999974086        -0.5226909111597599
14.717976436363205        -0.5226006204888816
15.37799896996772         -0.5224762776368702
15.814500281870664        -0.5219566228770306
15.930738885020652        -0.5218091277207433
16.037594529503533        -0.5216701569428472
16.483478800073584        -0.5210552983625274
16.96851602041355         -0.5203223789500121
17.02647348758365         -0.520244486661382
17.09617075165497         -0.5202285166014728
17.542804490667265        -0.5194913889207595
18.03300700900428         -0.5188117432331452
18.060405298136267        -0.518777754874443
18.08536845083298         -0.5187471560336852
18.578006105605276        -0.5182152462844655
19.050749406922556        -0.5162306763310732
19.052004070403513        -0.5162231768305888
19.053255421582012        -0.5162157256098776
19.526002035201756        -0.51543701384142
19.999999999999996        -0.520522861974832
20.469078968145475        -0.4963586847188036
20.934915367753128        -0.4100342327438726
20.938157936290942        -0.4092164982769959
20.941423075522522        -0.4083900422629715
21.407236904436417        -0.26330991593738173
21.830367408933544        0.16631049687504249
21.84118726577099         0.17500238703714793
21.852334431242014        0.18383760129403995
22.275137627105558        0.42934528731776855
22.68552626460744         0.5007201642657876
22.709596110134605        0.5005983436472685
22.736805034849976        0.510264811417156
23.128061680434932        0.5128020916516922
23.49225208472017         0.5138293773781013
23.547069185954424        0.5138725900312165
23.60596023551872         0.5138865320365615
23.966076691473916        0.5132398422604844
24.271884395439447        0.5153129227480072
24.35421838048969         0.5155568295305962
24.445541198889423        0.5158110354170605
24.74236006950546         0.5165186244283052
25.009963291615414        0.5170010168115386
25.132935026798894        0.5173181675368514
25.293490021910518        0.5177160098573843
25.505872597011106        0.5181485551870579
25.688398174562412        0.5184557302934687
25.880096215967903        0.5187140854319869
26.10315165960288         0.5189318351732415
26.2543198349247          0.5190868785621351
26.394419855075405        0.519140237982036
26.651043533841694        0.5192171901245088
26.938918019664296        0.5192715091714475
27.047767232758694        0.5192832310904018
27.144800095588753        0.5192896017119832
27.405591334237677        0.5192803328018146
27.56259528406965         0.5192701006592028
27.78332149667528         0.519270537797129
27.984699914320032        0.5192704451208094
28.187680276221624        0.5192698771408801
28.406804544570413        0.5192687292071604
28.59203905576797         0.5192673257589556
28.898693058202674        0.519270122163335
29.00195574628817         0.5192690383028128
29.095378456907866        0.5192680537575773
29.33555128685156         0.5192655053754629
29.601020912605048        0.5192626596041746
29.669146827414952        0.5192619244051847
29.75109592685859         0.5192614462738601
30.168169617542624        0.519260048064941
30.59593060310553         0.5192586075913908
30.666803237341977        0.5192582645814265
30.807718265401284        0.5192574926419956
31.163100796691943        0.5192555407774366
31.298127087823882        0.5192548118647214
31.47877830091467         0.5192547388503633
31.708901657976256        0.5192535994433681
31.811432697462976        0.5192530851504733
31.927366101311087        0.519252503403332
32.1897515016884          0.519251185873533
32.37499538551056         0.5192502045161437
32.70139325416475         0.5192498653502369
32.94409401776354         0.5192496130300011
33.21303500664111         0.5192493333044786
33.513192650016514        0.5192483811617855
33.69600950489072         0.5192475577741894
33.924209286685624        0.5192478055009074
34.210416255469625        0.5192474262691203
34.68728170097073         0.5192468495801595
34.73800798445341         0.5192467882310481
34.768453083737136        0.519246751409914
35.265599713437204        0.5192463117421864
35.54991391655532         0.5192464045191992
35.605529139154704        0.5192464226661967
35.6592971945942          0.5192464402100727
35.945458564872226        0.5192465335745127
36.241450826025634        0.5192469494718132
36.29579468517532         0.519246619140378
36.71427498454944         0.5192466988198381
36.718613936295554        0.519246699645961
36.76546581442786         0.5192466511188083
37.13011907872743         0.5192469760709891
37.15970391776662         0.5192470024346716
37.54021429232099         0.5192470283000458
37.60232032108595         0.5192470429264656
37.80817042609575         0.5192473912883808
38.05144865220291         0.5192475737911217
38.1581919888581          0.5192476477067507
38.50554581972022         0.5192478882354987
38.81153364940751         0.5192481001195061
38.95964298723752         0.5192482026789978
39.318206795827905        0.5192485997762287
39.374302345323194        0.5192486378475772
39.620934687232925        0.5192488052338287
39.86059269037158         0.5192489678866259
39.91510195413199         0.5192490048813524
40.34688303541998         0.5192492737878458
40.44854635298528         0.5192494233732173
40.73387155584444         0.519249843194905
40.81606403002709         0.5192500289335785
40.97407539835759         0.5192501086349837
41.19585127741538         0.5192502204992957
41.42713095875623         0.5192503371572214
41.57563852480367         0.5192504120646608
41.71804358095022         0.5192505717741033
42.00900340093775         0.5192512940018418
42.45698448494897         0.5192517031796944
42.480519090377776        0.5192517173421547
42.49183350052228         0.5192517268299186
42.91111173851581         0.5192520784175139
43.129436282778435        0.5192522614940618
43.34170438665382         0.5192524394916714
43.605832101463214        0.5192528066564863
43.76966169919207         0.5192532150480585
44.045953800770505        0.5192535925037486
44.45025438068992         0.5192541448251935
44.48607550007778         0.5192541937602673
44.551637056788095        0.5192543930199967
44.9622865908431          0.5192551036696502
45.12124113574799         0.5192560057059916
45.44402234257476         0.5192562529107708
45.888691347203725        0.5192573274177497
45.90944475097154         0.5192573775652117
45.94142557878348         0.5192574548417893
46.37486715936833         0.5192584155830077
46.6466962127547          0.5192595976831662
46.79246070408973         0.5192602315029075
46.980282599483495        0.5192610481318763
47.210054248811154        0.5192620470516599
47.388375032536835        0.5192628222141564
47.65367198113857         0.519263728612827
48.00993414929609         0.5192661575528191
48.057233153569136        0.5192664798861988
48.11350516866649         0.5192673326174495
48.474771255557485        0.5192688863046849
48.73082733879495         0.519269986727238
48.894574069744536        0.519270690098646
49.23767951064942         0.5192746988538561
49.39321091656101         0.5192758664544561
49.47042077744958         0.5192764455955721
49.86212301204966         0.5192789273583027
50.30480278216634         0.519281887799739
50.325589220132876        0.519282136070074
50.34301546334916         0.519282408615546
50.652118379473116        0.5192872213357975
50.92273127647447         0.5192914011435652
50.97864753881338         0.5192922608962871
51.042516925450975        0.5192919890362033
51.386919391928814        0.5192943364638848
51.53745794050217         0.5192951111596658
51.79064335126647         0.5192987894152731
51.96412842858209         0.5193009184788046
52.19436731060411         0.5193032526328611
52.390798916662035        0.5193101308422889
52.57767369152759         0.5193089184562569
52.87432274790721         0.519326296133352
52.936016517520756        0.5193235307053647
53.00536722774303         0.51931835362768
53.335981771100265        0.5192697002814028
53.63009350266576         0.5191931080102391
53.735947024679795        0.5191578660553392
53.84390198442268         0.5190424866129081
54.108623251604214        0.5188085505235527
54.356439722804204        0.5184763432673642
54.481299478528626        0.5182674902225499
54.61467654017142         0.5180105273045826
54.85070726167901         0.517464967461725
55.040524613017446        0.5170224357027177
55.24168237495047         0.5166849758571892
55.461587576527656        0.5161894318283149
55.63025192870174         0.515741874167398
55.7845372450921          0.5152811711324875
56.01882148245301         0.513423032799514
56.2933882832157          0.514080703547502
56.438627586859006        0.5141294187284902
56.57348301217663         0.513989308580709
56.858433691265006        0.5131062713157452
57.165325594990826        0.5109514309770667
57.27591430960565         0.5010966969319989
57.37197895669084         0.5026346013335632
57.71388418958573         0.43582678193920127
58.080452791973016        0.23956961451631606
58.14969861883831         0.18794760862396742
58.21428546672214         0.13563103841221016
58.585513048090895        -0.24309108740240454
59.018213351902766        -0.3906586431246689
59.057008698727266        -0.401450154765602
59.09285459329271         -0.41100570977846024
59.52850434936362         -0.4952396706710255
59.99999999999999         -0.5187658269468266
60.461108402543736        -0.5152416237974325
60.82784434438853         -0.5155919144414066
60.922216805087494        -0.5160946557570598
61.04087420849911         -0.5169662634456785
61.38332520763124         -0.5180608454338466
61.72401178401443         -0.5184419550855811
61.905555812560905        -0.5186658375974165
62.09026537495796         -0.5189084575545484
62.42778641749055         -0.5193904301741443
62.759523058438525        -0.5198393764156194
62.94893290424651         -0.5201786199522381
63.095292978535895        -0.5203662964274166
63.47972871217609         -0.520946081702547
63.85267601516366         -0.5214812887145277
64.0332693790802          -0.5217262918723448
64.21942581939132         -0.5219691712259555
64.5868100459843          -0.5224196955363595
65.29400495388819         -0.5225644114686824
65.5925970916332          -0.5226255609254693
66.34452689192346         -0.5227723246836772
66.54294193881549         -0.5228441632407752
66.69413147872018         -0.5228772055307459
67.32906598086862         -0.5230162401374393
68.37275654349088         -0.5232109894474926
69.1077347232183          -0.5232490167953565
69.91529595368391         -0.5232907885108251
70.72679341220305         -0.5233327521910945
71.46535403450028         -0.5233709340643714
72.3458521011878          -0.5234096196029173
74.0421270407594          -0.5234778649646948
74.89723473412519         -0.5235122683236035
75.53769066065419         -0.5235380357545818
77.44861736706258         -0.5236149185283476
80                        -0.5236825260465144
0                         -0.5236936168391026
2.3021067138330906        -0.5236183891908888
3.8055294812997573        -0.5235685205588774
4.604213427666188         -0.5235420283761045
5.827193227459389         -0.5235014626771746
6.906320141499293         -0.5234746166276559
7.518260478975748         -0.5234502534490105
8.660750410627863         -0.5234047562197246
9.953927809699024         -0.5233532404364979
10.415180679756443        -0.5233348611291286
10.82268606947694         -0.5232617087112479
12.433678883632325        -0.523139229065753
12.864191388081576        -0.5230353980986099
13.260435730000246        -0.5229567372690563
13.656427896998732        -0.5228782974502718
14.246152999974086        -0.5227514582362074
14.717976436363205        -0.5226619164997299
15.37799896996772         -0.5225337327933458
15.814500281870664        -0.5220192186374782
15.930738885020652        -0.5218737215923489
16.037594529503533        -0.5217368212634327
16.483478800073584        -0.5211330194245148
16.96851602041355         -0.5204165615074283
17.02647348758365         -0.5202549635741036
17.09617075165497         -0.5202424871807029
17.542804490667265        -0.5195649370371784
18.03300700900428         -0.5189074626416257
18.060405298136267        -0.5188733777981142
18.08536845083298         -0.5188425678807578
18.578006105605276        -0.5182824540627949
19.050749406922556        -0.5166642367251846
19.052004070403513        -0.5166581626294123
19.053255421582012        -0.5166521289440409
19.526002035201756        -0.5161153186186901
19.999999999999996        -0.5185233452876963
20.469078968145475        -0.5139715000127674
20.934915367753128        -0.5129622052353123
20.938157936290942        -0.5129667819441265
20.941423075522522        -0.5129715528461095
21.407236904436417        -0.50381152633393
21.830367408933544        -0.30215885799362047
21.84118726577099         -0.29569726731191337
21.852334431242014        -0.28897212419044177
22.275137627105558        0.01713411870486216
22.68552626460744         0.4093881703353466
22.709596110134605        0.4354235608878877
22.736805034849976        0.4302863021679222
23.128061680434932        0.47590691775881233
23.49225208472017         0.5021127114988563
23.547069185954424        0.5046997889346659
23.60596023551872         0.5070834074184517
23.966076691473916        0.5127421259978895
24.271884395439447        0.5119225177020577
24.35421838048969         0.5120730920231046
24.445541198889423        0.5122616765701654
24.74236006950546         0.5130313451652708
25.009963291615414        0.5139307718550056
25.132935026798894        0.5141359133978327
25.293490021910518        0.5145195967620579
25.505872597011106        0.5150346290240018
25.688398174562412        0.5154621356256329
25.880096215967903        0.5158960785798001
26.10315165960288         0.5163816034553659
26.2543198349247          0.5166608555589536
26.394419855075405        0.5168575438292372
26.651043533841694        0.5171542421105007
26.938918019664296        0.5173891841743603
27.047767232758694        0.5174510516824623
27.144800095588753        0.517493727529439
27.405591334237677        0.5175676221646339
27.56259528406965         0.5175406568301704
27.78332149667528         0.517544431306024
27.984699914320032        0.5175469278200148
28.187680276221624        0.5175485296750707
28.406804544570413        0.5175492283410817
28.59203905576797         0.5175489843693883
28.898693058202674        0.5175519293343667
29.00195574628817         0.5175509403326273
29.095378456907866        0.5175500361618832
29.33555128685156         0.5175476706643263
29.601020912605048        0.5175449872580775
29.669146827414952        0.517544286990057
29.75109592685859         0.5175435662172312
30.168169617542624        0.5175424608894263
30.59593060310553         0.5175413172699864
30.666803237341977        0.5175409869790544
30.807718265401284        0.5175404076550295
31.163100796691943        0.5175389387661202
31.298127087823882        0.5175380532288522
31.47877830091467         0.5175382276902784
31.708901657976256        0.5175370957653598
31.811432697462976        0.5175365389903175
31.927366101311087        0.5175359090924516
32.1897515016884          0.5175344821331419
32.37499538551056         0.5175331760159304
32.70139325416475         0.517532802208346
32.94409401776354         0.5175325240653942
33.21303500664111         0.5175322156614225
33.513192650016514        0.5175315284703501
33.69600950489072         0.517530484879084
33.924209286685624        0.5175302914777917
34.210416255469625        0.5175299232918654
34.68728170097073         0.5175291260916154
34.73800798445341         0.5175290412836727
34.768453083737136        0.5175289903827347
35.265599713437204        0.5175283190513156
35.54991391655532         0.5175282896228386
35.605529139154704        0.5175282838643522
35.6592971945942          0.517528278296525
35.945458564872226        0.517528248653823
36.241450826025634        0.5175284958544114
36.29579468517532         0.5175281718066701
36.71427498454944         0.517528079372748
36.718613936295554        0.5175280784143279
36.76546581442786         0.517528048652613
37.13011907872743         0.5175281368203549
37.15970391776662         0.5175281439733069
37.54021429232099         0.5175279869191608
37.60232032108595         0.5175279715230974
37.80817042609575         0.5175282595418275
38.05144865220291         0.5175282373933408
38.1581919888581          0.5175282669693325
38.50554581972022         0.517528363212182
38.81153364940751         0.5175284479929644
38.95964298723752         0.5175284890297693
39.318206795827905        0.5175286281372845
39.374302345323194        0.5175286432931014
39.620934687232925        0.5175287099278388
39.86059269037158         0.5175287746781931
39.91510195413199         0.5175287894053956
40.34688303541998         0.5175288012144714
40.44854635298528         0.5175288887983873
40.73387155584444         0.5175291346086905
40.81606403002709         0.5175293028979545
40.97407539835759         0.5175293179048248
41.19585127741538         0.5175293389674946
41.42713095875623         0.517529360932605
41.57563852480367         0.5175293750365886
41.71804358095022         0.5175295024457902
42.00900340093775         0.5175299465138944
42.45698448494897         0.5175300237500268
42.480519090377776        0.5175300086119736
42.49183350052228         0.5175300139948927
42.91111173851581         0.517530213468935
43.129436282778435        0.5175303173374335
43.34170438665382         0.5175304183241279
43.605832101463214        0.5175306434100726
43.76966169919207         0.5175309701934219
44.045953800770505        0.5175312502647098
44.45025438068992         0.5175316600768192
44.48607550007778         0.5175316963851965
44.551637056788095        0.517531790293976
44.9622865908431          0.5175321324910922
45.12124113574799         0.517533061867721
45.44402234257476         0.517533282071508
45.888691347203725        0.5175340474272395
45.90944475097154         0.5175340831453871
45.94142557878348         0.5175341381863786
46.37486715936833         0.5175347406111807
46.6466962127547          0.5175358358465637
46.79246070408973         0.517536423053822
46.980282599483495        0.5175371795877897
47.210054248811154        0.5175381049392476
47.388375032536835        0.5175388229681386
47.65367198113857         0.5175396061954076
48.00993414929609         0.5175423122825851
48.057233153569136        0.5175426713360068
48.11350516866649         0.517543748467232
48.474771255557485        0.5175446863717224
48.73082733879495         0.5175453499210056
48.894574069744536        0.5175457737302196
49.23767951064942         0.5175491939533119
49.39321091656101         0.5175499100328841
49.47042077744958         0.5175502647799208
49.86212301204966         0.5175527318249408
50.30480278216634         0.5175557503559874
50.325589220132876        0.5175563712177278
50.34301546334916         0.5175566471168075
50.652118379473116        0.5175614860960551
50.92273127647447         0.5175656372509796
50.97864753881338         0.5175664850731737
51.042516925450975        0.5175654648072577
51.386919391928814        0.5175657625011586
51.53745794050217         0.5175682299454717
51.79064335126647         0.5175702533477262
51.96412842858209         0.5175708248772466
52.19436731060411         0.5175705600313343
52.390798916662035        0.5175755395543313
52.57767369152759         0.5175717380422287
52.87432274790721         0.5175365576242852
52.936016517520756        0.5175041569518978
53.00536722774303         0.5174720606825801
53.335981771100265        0.5172392368448695
53.63009350266576         0.5169212195776743
53.735947024679795        0.516781208284766
53.84390198442268         0.5166004445446186
54.108623251604214        0.516051147548363
54.356439722804204        0.5155033824581642
54.481299478528626        0.5152151049716592
54.61467654017142         0.5149083065001534
54.85070726167901         0.514351759414779
55.040524613017446        0.513851743449697
55.24168237495047         0.5132371548992455
55.461587576527656        0.5126723630015066
55.63025192870174         0.5123289604676948
55.7845372450921          0.5120830818380081
56.01882148245301         0.5133078227190343
56.2933882832157          0.5104061031587586
56.438627586859006        0.506647197589668
56.57348301217663         0.5017792727399609
56.858433691265006        0.4871299009033547
57.165325594990826        0.4654670309396992
57.27591430960565         0.4636731734039965
57.37197895669084         0.36643451841211544
57.71388418958573         0.047361723061365574
58.080452791973016        -0.23023212486832076
58.14969861883831         -0.27518659286954883
58.21428546672214         -0.31497369974874834
58.585513048090895        -0.5035696736485973
59.018213351902766        -0.5128903883865926
59.057008698727266        -0.512848954273004
59.09285459329271         -0.5128278444684112
59.52850434936362         -0.5138871649536618
59.99999999999999         -0.519044969233076
60.461108402543736        -0.5158449358073225
60.82784434438853         -0.5161026872257605
60.922216805087494        -0.516513787876553
61.04087420849911         -0.5172308081239704
61.38332520763124         -0.5181030003157724
61.72401178401443         -0.5184927077284063
61.905555812560905        -0.5187155527261735
62.09026537495796         -0.5189531107356851
62.42778641749055         -0.5194154032946467
62.759523058438525        -0.5198509553887332
62.94893290424651         -0.5202254921455823
63.095292978535895        -0.5204066327130845
63.47972871217609         -0.5209889973622316
63.85267601516366         -0.5215188924897919
64.0332693790802          -0.5217624523029084
64.21942581939132         -0.5220046142243994
64.5868100459843          -0.5224560156271862
65.29400495388819         -0.5226078308697515
65.5925970916332          -0.5226697827659386
66.34452689192346         -0.5228183365818795
66.54294193881549         -0.5228829361072024
66.69413147872018         -0.5229150858374761
67.32906598086862         -0.5230504080912062
68.37275654349088         -0.5232483614622598
69.1077347232183          -0.5232822677161153
69.91529595368391         -0.5233195093532029
70.72679341220305         -0.5233569187645896
71.46535403450028         -0.5233909538685226
72.3458521011878          -0.5234253325256384
74.0421270407594          -0.5234869866409864
74.89723473412519         -0.5235180671920308
75.53769066065419         -0.523541345872579
77.44861736706258         -0.5236108027440273
80                        -0.5236716839217518
0                         -0.5236673884259415
2.3021067138330906        -0.5236099951160159
3.8055294812997573        -0.5235726369259772
4.604213427666188         -0.5235527908457641
5.827193227459389         -0.5235224019611314
6.906320141499293         -0.5235036442735186
7.518260478975748         -0.5234849604101354
8.660750410627863         -0.5234500658679505
9.953927809699024         -0.5234105503002836
10.415180679756443        -0.5233964510185224
10.82268606947694         -0.5233373965992011
12.433678883632325        -0.5232314891887324
12.864191388081576        -0.5231308463719607
13.260435730000246        -0.5230611882005084
13.656427896998732        -0.5229917558425294
14.246152999974086        -0.5228751565592407
14.717976436363205        -0.522790618537877
15.37799896996772         -0.5226751713093957
15.814500281870664        -0.5221720314631629
15.930738885020652        -0.522029749368156
16.037594529503533        -0.5218958733739274
16.483478800073584        -0.5213054024831065
16.96851602041355         -0.5206047453597091
17.02647348758365         -0.5204570928071877
17.09617075165497         -0.5204451671315173
17.542804490667265        -0.5197622816391521
18.03300700900428         -0.5191210688643357
18.060405298136267        -0.5190885757086392
18.08536845083298         -0.5190592789351122
18.578006105605276        -0.5185412995902732
19.050749406922556        -0.5168751604309662
19.052004070403513        -0.5168688532206739
19.053255421582012        -0.5168625881176562
19.526002035201756        -0.5163155929492658
19.999999999999996        -0.5198388358743453
20.469078968145475        -0.5140548314458008
20.934915367753128        -0.5131392208285308
20.938157936290942        -0.5131497327938229
20.941423075522522        -0.5131605540540225
21.407236904436417        -0.5134486822287553
21.830367408933544        -0.4901021770040017
21.84118726577099         -0.48815982516406575
21.852334431242014        -0.48608855038166443
22.275137627105558        -0.35495212426750555
22.68552626460744         -0.12968152852732648
22.709596110134605        -0.11345047738955207
22.736805034849976        -0.09415826503127754
23.128061680434932        0.25283363193004726
23.49225208472017         0.44228641574999317
23.547069185954424        0.4596545223538462
23.60596023551872         0.47506341799959423
23.966076691473916        0.49605910568670286
24.271884395439447        0.5076638036693574
24.35421838048969         0.508122175750186
24.445541198889423        0.5085415096841823
24.74236006950546         0.5092573314497566
25.009963291615414        0.5090543814569759
25.132935026798894        0.5099002874354905
25.293490021910518        0.5105686621476645
25.505872597011106        0.511194917887147
25.688398174562412        0.5116642561559703
25.880096215967903        0.5120886253320436
26.10315165960288         0.5124939973274572
26.2543198349247          0.512875343129378
26.394419855075405        0.5132410389796633
26.651043533841694        0.5138253992854402
26.938918019664296        0.514349294317017
27.047767232758694        0.5145111229009308
27.144800095588753        0.5146386075773008
27.405591334237677        0.5148632050881548
27.56259528406965         0.5150262033813636
27.78332149667528         0.5150912574814949
27.984699914320032        0.5151366605514349
28.187680276221624        0.5151689562394212
28.406804544570413        0.515188642691828
28.59203905576797         0.5151929934163039
28.898693058202674        0.5151977486769213
29.00195574628817         0.5152010102983628
29.095378456907866        0.5152038766349275
29.33555128685156         0.5152108770977903
29.601020912605048        0.5152179977527738
29.669146827414952        0.5152197205987455
29.75109592685859         0.515220897080659
30.168169617542624        0.5152291136197138
30.59593060310553         0.5152374908386564
30.666803237341977        0.5152386014627464
30.807718265401284        0.5152410372744647
31.163100796691943        0.515247144461066
31.298127087823882        0.515248040626411
31.47877830091467         0.5152505670599019
31.708901657976256        0.5152528008438688
31.811432697462976        0.515253835700237
31.927366101311087        0.515255004594123
32.1897515016884          0.515257645248303
32.37499538551056         0.5152581379271032
32.70139325416475         0.5152605976306752
32.94409401776354         0.51526242591206
33.21303500664111         0.5152644511767558
33.513192650016514        0.5152652713598277
33.69600950489072         0.5152658169042069
33.924209286685624        0.515266672055506
34.210416255469625        0.515268713847882
34.68728170097073         0.5152694904047481
34.73800798445341         0.5152695729883369
34.768453083737136        0.5152696225516287
35.265599713437204        0.5152701631679595
35.54991391655532         0.5152709344474923
35.605529139154704        0.5152710853120683
35.6592971945942          0.5152712311638047
35.945458564872226        0.5152720073727175
36.241450826025634        0.5152726288796853
36.29579468517532         0.5152710384153028
36.71427498454944         0.5152711963892445
36.718613936295554        0.5152711980270581
36.76546581442786         0.5152709329396374
37.13011907872743         0.5152715935239088
37.15970391776662         0.5152716471172727
37.54021429232099         0.5152721947383995
37.60232032108595         0.5152721162364442
37.80817042609575         0.5152711237798028
38.05144865220291         0.5152721469184501
38.1581919888581          0.5152720426361451
38.50554581972022         0.5152717032890075
38.81153364940751         0.5152714043521343
38.95964298723752         0.5152712596549684
39.318206795827905        0.5152719885737819
39.374302345323194        0.5152719215843918
39.620934687232925        0.5152716270555154
39.86059269037158         0.5152713408551601
39.91510195413199         0.5152712757599887
40.34688303541998         0.5152715557682488
40.44854635298528         0.5152715784572712
40.73387155584444         0.5152716421353907
40.81606403002709         0.5152711838656592
40.97407539835759         0.5152710595222576
41.19585127741538         0.5152708850004301
41.42713095875623         0.5152707029992701
41.57563852480367         0.5152705861337786
41.71804358095022         0.5152698868375475
42.00900340093775         0.5152702146594301
42.45698448494897         0.5152702381023552
42.480519090377776        0.5152705262402412
42.49183350052228         0.5152705049523404
42.91111173851581         0.5152697160831801
43.129436282778435        0.5152693053045945
43.34170438665382         0.5152689059196287
43.605832101463214        0.5152694297534718
43.76966169919207         0.5152686612983037
44.045953800770505        0.5152678061817407
44.45025438068992         0.515266554816516
44.48607550007778         0.515266443941509
44.551637056788095        0.5152662287959936
44.9622865908431          0.5152651238534733
45.12124113574799         0.515266171080563
45.44402234257476         0.5152642827938206
45.888691347203725        0.5152616804723607
45.90944475097154         0.5152615590099474
45.94142557878348         0.5152613718359578
46.37486715936833         0.5152588525476943
46.6466962127547          0.5152567342049108
46.79246070408973         0.5152555979341831
46.980282599483495        0.5152541334661783
47.210054248811154        0.5152523413764245
47.388375032536835        0.5152509501688292
47.65367198113857         0.5152476958532967
48.00993414929609         0.5152431749005089
48.057233153569136        0.5152425739129898
48.11350516866649         0.5152422569882995
48.474771255557485        0.5152366030238633
48.73082733879495         0.515232591126312
48.894574069744536        0.5152300235727694
49.23767951064942         0.5152229802883259
49.39321091656101         0.515219229004009
49.47042077744958         0.5152173632792807
49.86212301204966         0.5152089699432841
50.30480278216634         0.5151998372781467
50.325589220132876        0.5151995431955376
50.34301546334916         0.5151990658659586
50.652118379473116        0.515190203241564
50.92273127647447         0.5151818289179564
50.97864753881338         0.5151800269356225
51.042516925450975        0.5151796038570107
51.386919391928814        0.515164473990192
51.53745794050217         0.515167729065196
51.79064335126647         0.5151497832830236
51.96412842858209         0.5151276403243469
52.19436731060411         0.5150858888862718
52.390798916662035        0.5150332786117965
52.57767369152759         0.5149256930421399
52.87432274790721         0.5146141823379148
52.936016517520756        0.5145580749458032
53.00536722774303         0.5144627355593083
53.335981771100265        0.5138977877610938
53.63009350266576         0.5132417656504423
53.735947024679795        0.5129702998171566
53.84390198442268         0.5126601919822139
54.108623251604214        0.512235564365718
54.356439722804204        0.5117109489897592
54.481299478528626        0.511400065991618
54.61467654017142         0.5109435738241479
54.85070726167901         0.5101195790384506
55.040524613017446        0.5095848470170601
55.24168237495047         0.509577007449666
55.461587576527656        0.5091846582711573
55.63025192870174         0.5084879242085966
55.7845372450921          0.507549677500017
56.01882148245301         0.4958426307485006
56.2933882832157          0.4914491077602224
56.438627586859006        0.45890900159007986
56.57348301217663         0.40997589626495784
56.858433691265006        0.24729514888034118
57.165325594990826        -0.017566157661155116
57.27591430960565         -0.12651681178485188
57.37197895669084         -0.18681842652090597
57.71388418958573         -0.361025661224684
58.080452791973016        -0.47641266850531955
58.14969861883831         -0.4898894753454294
58.21428546672214         -0.5000765616511432
58.585513048090895        -0.5140291610739627
59.018213351902766        -0.5138519923807903
59.057008698727266        -0.5137209975091573
59.09285459329271         -0.5136258499091331
59.52850434936362         -0.514454477630817
59.99999999999999         -0.5196899982973412
60.461108402543736        -0.5162943517101756
60.82784434438853         -0.5165208909951826
60.922216805087494        -0.5169387411710797
61.04087420849911         -0.5176728406921616
61.38332520763124         -0.5185362693199344
61.72401178401443         -0.5188724835999688
61.905555812560905        -0.5190717032475103
62.09026537495796         -0.5192887070461025
62.42778641749055         -0.5197225185772154
62.759523058438525        -0.5201463016464851
62.94893290424651         -0.5204954811940733
63.095292978535895        -0.5206696089529871
63.47972871217609         -0.5212390748105865
63.85267601516366         -0.5217504775047304
64.0332693790802          -0.5219853303058477
64.21942581939132         -0.522218686614581
64.5868100459843          -0.5226532165999145
65.29400495388819         -0.5227859019353113
65.5925970916332          -0.5228415155799765
66.34452689192346         -0.5229740273390124
66.54294193881549         -0.5230263991005986
66.69413147872018         -0.523054231847552
67.32906598086862         -0.5231714380962241
68.37275654349088         -0.523345928244469
69.1077347232183          -0.5233704727143199
69.91529595368391         -0.5233974270002588
70.72679341220305         -0.5234244978229005
71.46535403450028         -0.5234491226117797
72.3458521011878          -0.5234736188863988
74.0421270407594          -0.5235174034907841
74.89723473412519         -0.5235394758089136
75.53769066065419         -0.5235560075093634
77.44861736706258         -0.5236053333241124
80                        -0.5236469748242174
0                         -0.5236477207726724
2.3021067138330906        -0.5236056169235518
3.8055294812997573        -0.5235759063235116
4.604213427666188         -0.5235601229418224
5.827193227459389         -0.5235359549907687
6.906320141499293         -0.5235240449012126
7.518260478975748         -0.5235080107542234
8.660750410627863         -0.523478062010332
9.953927809699024         -0.5234441426564616
10.415180679756443        -0.5234320389522589
10.82268606947694         -0.523388405992961
12.433678883632325        -0.5233042005802364
12.864191388081576        -0.5232072486471783
13.260435730000246        -0.5231470153231539
13.656427896998732        -0.5230870060050753
14.246152999974086        -0.5229826191030043
14.717976436363205        -0.52290404766687
15.37799896996772         -0.5228017978059204
15.814500281870664        -0.5223187852363395
15.930738885020652        -0.5221819315879533
16.037594529503533        -0.5220530712916704
16.483478800073584        -0.5214837926016
16.96851602041355         -0.5208066694833525
17.02647348758365         -0.520669379733485
17.09617075165497         -0.5206629523947713
17.542804490667265        -0.5199998929652644
18.03300700900428         -0.5193888312204294
18.060405298136267        -0.5193582823947666
18.08536845083298         -0.5193307810267206
18.578006105605276        -0.5188528931434039
19.050749406922556        -0.5171834355408134
19.052004070403513        -0.5171770973697426
19.053255421582012        -0.5171708012290908
19.526002035201756        -0.5166006696056501
19.999999999999996        -0.5198703050406721
20.469078968145475        -0.5142505533600786
20.934915367753128        -0.5134023937927957
20.938157936290942        -0.5134128605952298
20.941423075522522        -0.5134236291540714
21.407236904436417        -0.5139276953034605
21.830367408933544        -0.5127786041218105
21.84118726577099         -0.5127488203402905
21.852334431242014        -0.5127181135435479
22.275137627105558        -0.5115360566921964
22.68552626460744         -0.5103532786150903
22.709596110134605        -0.5119804943480061
22.736805034849976        -0.48888043193024383
23.128061680434932        -0.2443640758501143
23.49225208472017         0.030347169122961183
23.547069185954424        0.0756378332534826
23.60596023551872         0.1254450838691784
23.966076691473916        0.4559724415135393
24.271884395439447        0.4767559398360721
24.35421838048969         0.4824538157969085
24.445541198889423        0.4880756957976647
24.74236006950546         0.5012761518657662
25.009963291615414        0.5065265764791764
25.132935026798894        0.5057537455614156
25.293490021910518        0.5062261547930724
25.505872597011106        0.5067198652552585
25.688398174562412        0.5072169285089737
25.880096215967903        0.5078113768038375
26.10315165960288         0.5085964287340997
26.2543198349247          0.5089399483450562
26.394419855075405        0.5092737925644716
26.651043533841694        0.5098686562589927
26.938918019664296        0.510510335116751
27.047767232758694        0.5107459031251473
27.144800095588753        0.5109526328498412
27.405591334237677        0.5115678569582043
27.56259528406965         0.5117840360559021
27.78332149667528         0.5120539981318877
27.984699914320032        0.5122486473238411
28.187680276221624        0.5123949732511147
28.406804544570413        0.512496735953105
28.59203905576797         0.5125372481317745
28.898693058202674        0.5125347943429175
29.00195574628817         0.5125405378733899
29.095378456907866        0.5125455283237127
29.33555128685156         0.5125574606147888
29.601020912605048        0.5125691464555823
29.669146827414952        0.5125718908129333
29.75109592685859         0.5125690552676255
30.168169617542624        0.5125806824535367
30.59593060310553         0.5125924890254256
30.666803237341977        0.5125921619400527
30.807718265401284        0.5125945303294702
31.163100796691943        0.5126003731808018
31.298127087823882        0.5126027233193423
31.47877830091467         0.5126053402067282
31.708901657976256        0.5126082030347537
31.811432697462976        0.512610019662604
31.927366101311087        0.512612070609861
32.1897515016884          0.5126167000886634
32.37499538551056         0.5126166358658085
32.70139325416475         0.5126193335876885
32.94409401776354         0.512621337765421
33.21303500664111         0.5126235568603721
33.513192650016514        0.5126238002111344
33.69600950489072         0.5126257283463165
33.924209286685624        0.5126269971920894
34.210416255469625        0.5126294546174115
34.68728170097073         0.5126301904667014
34.73800798445341         0.5126302686838667
34.768453083737136        0.512630315623161
35.265599713437204        0.512630924070345
35.54991391655532         0.5126315798058061
35.605529139154704        0.5126317080573374
35.6592971945942          0.5126318320435819
35.945458564872226        0.5126324918232658
36.241450826025634        0.5126337275092421
36.29579468517532         0.5126316184408607
36.71427498454944         0.5126309329640726
36.718613936295554        0.5126309258564952
36.76546581442786         0.5126301942358034
37.13011907872743         0.512631273102049
37.15970391776662         0.512631360629907
37.54021429232099         0.5126311337718574
37.60232032108595         0.512630957484276
37.80817042609575         0.5126298973608474
38.05144865220291         0.5126314208234779
38.1581919888581          0.5126310939415478
38.50554581972022         0.5126300302287863
38.81153364940751         0.5126290931858213
38.95964298723752         0.5126286396204097
39.318206795827905        0.5126298322612801
39.374302345323194        0.5126295960754113
39.620934687232925        0.51262855764883
39.86059269037158         0.5126275485861738
39.91510195413199         0.5126273190787322
40.34688303541998         0.5126270119379891
40.44854635298528         0.5126271299531119
40.73387155584444         0.5126274611701956
40.81606403002709         0.512626836905198
40.97407539835759         0.5126261907853572
41.19585127741538         0.5126252839271526
41.42713095875623         0.5126243382063196
41.57563852480367         0.5126237309467183
41.71804358095022         0.5126223219127374
42.00900340093775         0.5126241114964335
42.45698448494897         0.5126240897093227
42.480519090377776        0.5126245281447848
42.49183350052228         0.5126244713583493
42.91111173851581         0.5126223670136261
43.129436282778435        0.5126212712423817
43.34170438665382         0.5126202058638265
43.605832101463214        0.5126208194360121
43.76966169919207         0.5126199042784431
44.045953800770505        0.512618319606402
44.45025438068992         0.5126160005816907
44.48607550007778         0.5126157951063918
44.551637056788095        0.5126157336353308
44.9622865908431          0.512614801653736
45.12124113574799         0.5126165247346752
45.44402234257476         0.5126133325840792
45.888691347203725        0.5126098389127004
45.90944475097154         0.5126096758387801
45.94142557878348         0.5126094245399078
46.37486715936833         0.5126057782151886
46.6466962127547          0.5126035253085981
46.79246070408973         0.512602316408032
46.980282599483495        0.5126007578685635
47.210054248811154        0.512598849952703
47.388375032536835        0.5125973682907612
47.65367198113857         0.5125925883482143
48.00993414929609         0.5125860849286937
48.057233153569136        0.5125852196345071
48.11350516866649         0.5125840093919144
48.474771255557485        0.5125776363432821
48.73082733879495         0.5125731082885139
48.894574069744536        0.5125702078327589
49.23767951064942         0.5125614753542314
49.39321091656101         0.5125579933192306
49.47042077744958         0.5125562540940447
49.86212301204966         0.5125453438668673
50.30480278216634         0.5125323295491027
50.325589220132876        0.5125361727420542
50.34301546334916         0.5125354294512993
50.652118379473116        0.5125210012264813
50.92273127647447         0.5125064362274209
50.97864753881338         0.5125032016690472
51.042516925450975        0.5125032865991216
51.386919391928814        0.5124844432942368
51.53745794050217         0.5124738876690574
51.79064335126647         0.5123686694071051
51.96412842858209         0.512251985497958
52.19436731060411         0.5120411387559142
52.390798916662035        0.5118060704346845
52.57767369152759         0.511520731286629
52.87432274790721         0.5109042064680296
52.936016517520756        0.5107410029205409
53.00536722774303         0.5105968695580413
53.335981771100265        0.5098861472730644
53.63009350266576         0.5092211043963629
53.735947024679795        0.5089741931471488
53.84390198442268         0.5088035026374303
54.108623251604214        0.5078905487995087
54.356439722804204        0.5071571115207184
54.481299478528626        0.5068319882227967
54.61467654017142         0.5063350631523114
54.85070726167901         0.5059782729152469
55.040524613017446        0.5058144731564945
55.24168237495047         0.5017607375162476
55.461587576527656        0.4932924228726416
55.63025192870174         0.4841249810355435
55.7845372450921          0.47370769436533566
56.01882148245301         0.4594640935916472
56.2933882832157          0.2037617448485781
56.438627586859006        0.07885629139417161
56.57348301217663         -0.030713757779421966
56.858433691265006        -0.24198337474959752
57.165325594990826        -0.43902250916492724
57.27591430960565         -0.510309964760358
57.37197895669084         -0.5105929928085037
57.71388418958573         -0.5112727668986394
58.080452791973016        -0.5130230879123806
58.14969861883831         -0.5132831253857946
58.21428546672214         -0.5135055051962989
58.585513048090895        -0.5144074572204589
59.018213351902766        -0.5141441232349722
59.057008698727266        -0.5140148075648296
59.09285459329271         -0.5139198744132052
59.52850434936362         -0.5146490666586403
59.99999999999999         -0.5198030122870478
60.461108402543736        -0.5166310033599358
60.82784434438853         -0.5168853230199599
60.922216805087494        -0.5173042451097531
61.04087420849911         -0.5180361702338567
61.38332520763124         -0.5188784855514235
61.72401178401443         -0.5191820683774667
61.905555812560905        -0.5193658190743908
62.09026537495796         -0.5195684534963219
62.42778641749055         -0.5199795743619844
62.759523058438525        -0.5203872387120762
62.94893290424651         -0.520712209892259
63.095292978535895        -0.5208821916408559
63.47972871217609         -0.5214347929691476
63.85267601516366         -0.5219272098639591
64.0332693790802          -0.5221529585791778
64.21942581939132         -0.5223769915445433
64.5868100459843          -0.5227933042104783
65.29400495388819         -0.5229108948929285
65.5925970916332          -0.5229618153256039
66.34452689192346         -0.5230824558183318
66.54294193881549         -0.5231247017405525
66.69413147872018         -0.5231484348370162
67.32906598086862         -0.523248428452836
68.37275654349088         -0.523393658165209
69.1077347232183          -0.5234140962579008
69.91529595368391         -0.5234365374337047
70.72679341220305         -0.5234590718776412
71.46535403450028         -0.523479566908485
72.3458521011878          -0.5234982036777021
74.0421270407594          -0.5235323169389584
74.89723473412519         -0.5235495137732734
75.53769066065419         -0.523562393817523
77.44861736706258         -0.5236008240354273
80                        -0.5236375839303481
0                         -0.5236265428202569
2.3021067138330906        -0.523599042968521
3.8055294812997573        -0.5235788849503895
4.604213427666188         -0.5235681762765488
5.827193227459389         -0.5235517788842705
6.906320141499293         -0.5235470260706149
7.518260478975748         -0.5235345909038401
8.660750410627863         -0.5235113599693642
9.953927809699024         -0.5234850421477814
10.415180679756443        -0.5234756491761523
10.82268606947694         -0.5234461379649056
12.433678883632325        -0.5233809030054085
12.864191388081576        -0.5232888637264551
13.260435730000246        -0.523237218610483
13.656427896998732        -0.5231857902627012
14.246152999974086        -0.5230949250572199
14.717976436363205        -0.5230236856522337
15.37799896996772         -0.5229356220950967
15.814500281870664        -0.5224714238871425
15.930738885020652        -0.5223395932591954
16.037594529503533        -0.5222153552306763
16.483478800073584        -0.5216654124493515
16.96851602041355         -0.5210094101044505
17.02647348758365         -0.5208802795437991
17.09617075165497         -0.5208805592638711
17.542804490667265        -0.5202386296237695
18.03300700900428         -0.5196507239591779
18.060405298136267        -0.5196214681685802
18.08536845083298         -0.5195951447949194
18.578006105605276        -0.519140480131401
19.050749406922556        -0.5175077145935021
19.052004070403513        -0.517501427517657
19.053255421582012        -0.5174951824150984
19.526002035201756        -0.5169498006022235
19.999999999999996        -0.5202890299983077
20.469078968145475        -0.5145697600975611
20.934915367753128        -0.5137255395935538
20.938157936290942        -0.5137364714174911
20.941423075522522        -0.5137477142979213
21.407236904436417        -0.5149729910120305
21.830367408933544        -0.512822313722601
21.84118726577099         -0.5127818047528987
21.852334431242014        -0.512740824250234
22.275137627105558        -0.5117501511136643
22.68552626460744         -0.5118348428314935
22.709596110134605        -0.5133351981683482
22.736805034849976        -0.51361317032601
23.128061680434932        -0.4856410150873331
23.49225208472017         -0.3775141029948117
23.547069185954424        -0.35438612904629574
23.60596023551872         -0.3275414189592672
23.966076691473916        -0.11836911249099086
24.271884395439447        0.16618005611037182
24.35421838048969         0.229172438311925
24.445541198889423        0.29110157368685313
24.74236006950546         0.4347100557728227
25.009963291615414        0.4885899671288684
25.132935026798894        0.49904835150814236
25.293490021910518        0.5006807507537172
25.505872597011106        0.5020804112133972
25.688398174562412        0.5028385527928109
25.880096215967903        0.5031922306307106
26.10315165960288         0.5030331335332865
26.2543198349247          0.5036404894113528
26.394419855075405        0.504172552281854
26.651043533841694        0.5050493771252429
26.938918019664296        0.5058824583393761
27.047767232758694        0.5061559897295882
27.144800095588753        0.5063806434842576
27.405591334237677        0.5067825533497258
27.56259528406965         0.5074091612208024
27.78332149667528         0.5079363350296586
27.984699914320032        0.5083481510357082
28.187680276221624        0.5086964746963841
28.406804544570413        0.508997259927622
28.59203905576797         0.5091905944565462
28.898693058202674        0.509431122641133
29.00195574628817         0.5094733130630137
29.095378456907866        0.5095071201519095
29.33555128685156         0.50957500781354
29.601020912605048        0.5096181725700663
29.669146827414952        0.5096238532426091
29.75109592685859         0.5096117587010767
30.168169617542624        0.5096450638419006
30.59593060310553         0.5096779086247077
30.666803237341977        0.5096804138753467
30.807718265401284        0.5096887387153873
31.163100796691943        0.5097088171768562
31.298127087823882        0.5097146759967229
31.47877830091467         0.5097221054746253
31.708901657976256        0.5097314428761227
31.811432697462976        0.5097365608857989
31.927366101311087        0.5097423305825115
32.1897515016884          0.5097553209445543
32.37499538551056         0.5097585404064036
32.70139325416475         0.5097669228409646
32.94409401776354         0.509773148269995
33.21303500664111         0.5097800392798736
33.513192650016514        0.509783404287022
33.69600950489072         0.5097887680249672
33.924209286685624        0.5097919393524387
34.210416255469625        0.5097992455270205
34.68728170097073         0.5098033633527186
34.73800798445341         0.5098038011613842
34.768453083737136        0.509804063906544
35.265599713437204        0.5098075701521616
35.54991391655532         0.5098097000194917
35.605529139154704        0.5098101165790141
35.6592971945942          0.5098105192821342
35.945458564872226        0.5098126621779044
36.241450826025634        0.5098148678535707
36.29579468517532         0.5098109583276195
36.71427498454944         0.5098107349559086
36.718613936295554        0.5098107326387571
36.76546581442786         0.509809587106538
37.13011907872743         0.5098118560569996
37.15970391776662         0.5098120401324527
37.54021429232099         0.5098129086079151
37.60232032108595         0.5098126641967501
37.80817042609575         0.5098098355787662
38.05144865220291         0.5098131388232868
38.1581919888581          0.5098126088077521
38.50554581972022         0.5098108840638103
38.81153364940751         0.5098093646940952
38.95964298723752         0.5098086292554234
39.318206795827905        0.509810887681145
39.374302345323194        0.5098105118989262
39.620934687232925        0.5098088597150934
39.86059269037158         0.5098072542490799
39.91510195413199         0.5098068890917666
40.34688303541998         0.5098070334943434
40.44854635298528         0.5098071005962761
40.73387155584444         0.5098072889203471
40.81606403002709         0.5098057140772959
40.97407539835759         0.5098048011831046
41.19585127741538         0.5098035198930149
41.42713095875623         0.5098021836917199
41.57563852480367         0.5098013256981436
41.71804358095022         0.5097985954383574
42.00900340093775         0.509800707088577
42.45698448494897         0.5098008874813339
42.480519090377776        0.5098018084266187
42.49183350052228         0.5098017082792796
42.91111173851581         0.5097979970874198
43.129436282778435        0.5097960645898295
43.34170438665382         0.5097941856852382
43.605832101463214        0.5097953199213717
43.76966169919207         0.5097928392277564
44.045953800770505        0.5097894819579029
44.45025438068992         0.5097845685974838
44.48607550007778         0.5097841332360735
44.551637056788095        0.5097837439462206
44.9622865908431          0.5097810706165086
45.12124113574799         0.5097831314343497
45.44402234257476         0.5097764857879086
45.888691347203725        0.5097678405646581
45.90944475097154         0.5097674369997202
45.94142557878348         0.5097668150956588
46.37486715936833         0.5097582651743219
46.6466962127547          0.5097511795346971
46.79246070408973         0.5097473766884977
46.980282599483495        0.5097424732397504
47.210054248811154        0.509736469454815
47.388375032536835        0.5097318061359157
47.65367198113857         0.509720080625704
48.00993414929609         0.5097011992991625
48.057233153569136        0.5096986821244426
48.11350516866649         0.5096951492166295
48.474771255557485        0.5096782217290983
48.73082733879495         0.5096661622170336
48.894574069744536        0.5096584233600532
49.23767951064942         0.5096341596879906
49.39321091656101         0.5096236239094527
49.47042077744958         0.5096183103776148
49.86212301204966         0.5095860526010325
50.30480278216634         0.5095481874691026
50.325589220132876        0.50956368010319
50.34301546334916         0.5095622197534677
50.652118379473116        0.5095133210012983
50.92273127647447         0.5094347698666031
50.97864753881338         0.5094143793210051
51.042516925450975        0.5093934910227499
51.386919391928814        0.509177317690298
51.53745794050217         0.5089912978807938
51.79064335126647         0.508660110746998
51.96412842858209         0.5083737678925444
52.19436731060411         0.5079191457670916
52.390798916662035        0.5074338386156398
52.57767369152759         0.5069496795245668
52.87432274790721         0.5062665991155451
52.936016517520756        0.5061693450821324
53.00536722774303         0.5060023874589095
53.335981771100265        0.5050792284257081
53.63009350266576         0.504081218488859
53.735947024679795        0.5036812928840367
53.84390198442268         0.5029979849119024
54.108623251604214        0.503288236798066
54.356439722804204        0.5028015220767786
54.481299478528626        0.5022784030027713
54.61467654017142         0.5011652216762259
54.85070726167901         0.4993448158452094
55.040524613017446        0.48312275491506146
55.24168237495047         0.4358318066760141
55.461587576527656        0.33872555068131555
55.63025192870174         0.23173209618721832
55.7845372450921          0.10913631315531379
56.01882148245301         -0.11320505525410697
56.2933882832157          -0.2818978141549713
56.438627586859006        -0.3526789698374762
56.57348301217663         -0.40696744282913916
56.858433691265006        -0.4854727130842556
57.165325594990826        -0.5150589663219559
57.27591430960565         -0.5120821723238926
57.37197895669084         -0.511936695686603
57.71388418958573         -0.5116401335563915
58.080452791973016        -0.5130291331260152
58.14969861883831         -0.5133174764886054
58.21428546672214         -0.5135939347655263
58.585513048090895        -0.5153251095788953
59.018213351902766        -0.5144530051371592
59.057008698727266        -0.5143186543685804
59.09285459329271         -0.5142196003991866
59.52850434936362         -0.514940018996992
59.99999999999999         -0.520043593055698
60.461108402543736        -0.5169499855893579
60.82784434438853         -0.5172026553795758
60.922216805087494        -0.5176202603278973
61.04087420849911         -0.518350021120322
61.38332520763124         -0.5191561155999561
61.72401178401443         -0.5194431713054516
61.905555812560905        -0.5196181384359537
62.09026537495796         -0.5198118530291526
62.42778641749055         -0.5202067192463102
62.759523058438525        -0.5205973646008126
62.94893290424651         -0.5209036972647213
63.095292978535895        -0.5210696651310708
63.47972871217609         -0.5216083407001991
63.85267601516366         -0.5220852850412957
64.0332693790802          -0.5223035506650545
64.21942581939132         -0.5225198764921641
64.5868100459843          -0.5229209986756436
65.29400495388819         -0.5230253319022261
65.5925970916332          -0.5230717894123892
66.34452689192346         -0.5231811477589973
66.54294193881549         -0.5232153831179681
66.69413147872018         -0.5232357383770762
67.32906598086862         -0.5233215404853606
68.37275654349088         -0.5234440148441236
69.1077347232183          -0.5234599689268334
69.91529595368391         -0.523477481966217
70.72679341220305         -0.5234950628763215
71.46535403450028         -0.5235110483951226
72.3458521011878          -0.5235243705562187
74.0421270407594          -0.5235485116699208
74.89723473412519         -0.5235606813952028
75.53769066065419         -0.5235697962251974
77.44861736706258         -0.5235969920526112
80                        -0.5236252735262324
0                         -0.523614431142814
2.3021067138330906        -0.5235970302812448
3.8055294812997573        -0.5235808260173584
4.604213427666188         -0.5235722176957498
5.827193227459389         -0.5235590363808597
6.906320141499293         -0.5235589616501377
7.518260478975748         -0.523547210216451
8.660750410627863         -0.5235252542996461
9.953927809699024         -0.523500377291423
10.415180679756443        -0.5234914976224411
10.82268606947694         -0.5234732303148875
12.433678883632325        -0.5234256363132228
12.864191388081576        -0.5233364472970178
13.260435730000246        -0.5232910152619423
13.656427896998732        -0.5232457933675094
14.246152999974086        -0.5231641521132224
14.717976436363205        -0.5230980833584613
15.37799896996772         -0.5230202575245976
15.814500281870664        -0.5225718583242857
15.930738885020652        -0.5224442399129491
16.037594529503533        -0.5223238759059992
16.483478800073584        -0.5217901170054916
16.96851602041355         -0.5211517524573479
17.02647348758365         -0.521031147514378
17.09617075165497         -0.5210311485208149
17.542804490667265        -0.520412525203539
18.03300700900428         -0.5198502638941941
18.060405298136267        -0.5198224431804727
18.08536845083298         -0.5197974274866737
18.578006105605276        -0.519368596615892
19.050749406922556        -0.5177829734006096
19.052004070403513        -0.517776808711003
19.053255421582012        -0.5177706856609163
19.526002035201756        -0.517270597296783
19.999999999999996        -0.5206063536874148
20.469078968145475        -0.5149215849616758
20.934915367753128        -0.5140341071525797
20.938157936290942        -0.5140447878607536
20.941423075522522        -0.5140557785540744
21.407236904436417        -0.5149829680286931
21.830367408933544        -0.5131890060711826
21.84118726577099         -0.513154909103794
21.852334431242014        -0.5131203932508368
22.275137627105558        -0.5122690246076343
22.68552626460744         -0.5122915645723726
22.709596110134605        -0.5136595813631566
22.736805034849976        -0.5117028926541949
23.128061680434932        -0.5104696036104365
23.49225208472017         -0.5088780754841676
23.547069185954424        -0.5086014199298778
23.60596023551872         -0.5082933742098669
23.966076691473916        -0.5061653861255074
24.271884395439447        -0.3498722620012343
24.35421838048969         -0.3008387381436433
24.445541198889423        -0.24183469919180428
24.74236006950546         -0.016496211756328264
25.009963291615414        0.23069785305517435
25.132935026798894        0.3483524931731864
25.293490021910518        0.39037131424782556
25.505872597011106        0.43721213899579475
25.688398174562412        0.46725096162887814
25.880096215967903        0.48863018453711377
26.10315165960288         0.5003915664905183
26.2543198349247          0.4993759490205104
26.394419855075405        0.49958463603291525
26.651043533841694        0.5000928213260274
26.938918019664296        0.500856729090872
27.047767232758694        0.5011989617483972
27.144800095588753        0.5015287370407358
27.405591334237677        0.5026109322205744
27.56259528406965         0.502753565133188
27.78332149667528         0.5033237309293536
27.984699914320032        0.5038386992003184
28.187680276221624        0.5043527236936964
28.406804544570413        0.5049019503450576
28.59203905576797         0.5053616332187238
28.898693058202674        0.5058696994333433
29.00195574628817         0.506012401393428
29.095378456907866        0.506129246384001
29.33555128685156         0.5063761814058105
29.601020912605048        0.5065595728640933
29.669146827414952        0.5065914737460252
29.75109592685859         0.5065991173030483
30.168169617542624        0.5066561978023838
30.59593060310553         0.5067088767346876
30.666803237341977        0.5067099818887496
30.807718265401284        0.5067212312832571
31.163100796691943        0.5067456634760839
31.298127087823882        0.5067505820305062
31.47877830091467         0.5067604311856386
31.708901657976256        0.506772347845428
31.811432697462976        0.506779368443737
31.927366101311087        0.5067872565947652
32.1897515016884          0.5068049128588992
32.37499538551056         0.5068067295894897
32.70139325416475         0.5068168146559042
32.94409401776354         0.5068242930824249
33.21303500664111         0.5068325595764205
33.513192650016514        0.5068373911722709
33.69600950489072         0.5068450936371852
33.924209286685624        0.50684740281487
34.210416255469625        0.5068572409031642
34.68728170097073         0.5068620180508373
34.73800798445341         0.5068625256452587
34.768453083737136        0.5068628302424595
35.265599713437204        0.5068670860700016
35.54991391655532         0.5068696407694944
35.605529139154704        0.5068701403208433
35.6592971945942          0.5068706232250193
35.945458564872226        0.5068731923945407
36.241450826025634        0.5068763136325374
36.29579468517532         0.5068716387956389
36.71427498454944         0.5068710090528118
36.718613936295554        0.5068710025203226
36.76546581442786         0.5068693942547077
37.13011907872743         0.5068725540817235
37.15970391776662         0.5068728104221634
37.54021429232099         0.5068734181953828
37.60232032108595         0.5068731381250172
37.80817042609575         0.5068701649195378
38.05144865220291         0.5068744886032245
38.1581919888581          0.5068738092952262
38.50554581972022         0.5068715987085404
38.81153364940751         0.506869651316985
38.95964298723752         0.5068687086873889
39.318206795827905        0.5068719861368711
39.374302345323194        0.5068714834783232
39.620934687232925        0.506869273460665
39.86059269037158         0.5068671259301589
39.91510195413199         0.5068666374817011
40.34688303541998         0.5068667256727011
40.44854635298528         0.5068670099568376
40.73387155584444         0.5068678078139226
40.81606403002709         0.5068660439175463
40.97407539835759         0.5068647596654884
41.19585127741538         0.5068629571514955
41.42713095875623         0.5068610773816529
41.57563852480367         0.5068598703513388
41.71804358095022         0.5068564429529028
42.00900340093775         0.5068604581297932
42.45698448494897         0.5068612074773456
42.480519090377776        0.5068623452811849
42.49183350052228         0.5068622181776102
42.91111173851581         0.506857508008235
43.129436282778435        0.5068550552816526
43.34170438665382         0.5068526705491441
43.605832101463214        0.506854233233984
43.76966169919207         0.5068515922577236
44.045953800770505        0.5068476078524701
44.45025438068992         0.5068417757278488
44.48607550007778         0.5068412589023265
44.551637056788095        0.5068410099152937
44.9622865908431          0.5068387714645907
45.12124113574799         0.5068419194025906
45.44402234257476         0.5068341011813878
45.888691347203725        0.5068239137301302
45.90944475097154         0.5068234380722249
45.94142557878348         0.5068227050534454
46.37486715936833         0.5068121883570337
46.6466962127547          0.5068047782878118
46.79246070408973         0.5068007958138356
46.980282599483495        0.506795655086193
47.210054248811154        0.5067893521082977
47.388375032536835        0.506784449828165
47.65367198113857         0.5067695857048504
48.00993414929609         0.5067465742320827
48.057233153569136        0.5067434868757696
48.11350516866649         0.5067388821498593
48.474771255557485        0.5067185835497117
48.73082733879495         0.50670396005222
48.894574069744536        0.5066945055927293
49.23767951064942         0.5066688638858663
49.39321091656101         0.5066557350234989
49.47042077744958         0.5066488512686598
49.86212301204966         0.5066004936039425
50.30480278216634         0.5065362302764256
50.325589220132876        0.5065383957015626
50.34301546334916         0.5065307072750787
50.652118379473116        0.5063279990732156
50.92273127647447         0.5060474303877938
50.97864753881338         0.5059774574034146
51.042516925450975        0.5059057654688792
51.386919391928814        0.5053189647041736
51.53745794050217         0.5049830370617463
51.79064335126647         0.504364820719751
51.96412842858209         0.5039349998330781
52.19436731060411         0.5033567662002286
52.390798916662035        0.5028745978798902
52.57767369152759         0.5023905307148218
52.87432274790721         0.5013812177260526
52.936016517520756        0.5012509884633717
53.00536722774303         0.5010377185618656
53.335981771100265        0.5001779089862051
53.63009350266576         0.4996311197506523
53.735947024679795        0.49948459395022604
53.84390198442268         0.5011255647832866
54.108623251604214        0.4892533890419272
54.356439722804204        0.4610566051164473
54.481299478528626        0.44059209633477275
54.61467654017142         0.4151880368583004
54.85070726167901         0.35706903790518413
55.040524613017446        0.17500129393274774
55.24168237495047         -0.008546240576162505
55.461587576527656        -0.1815623099220629
55.63025192870174         -0.2955773089046114
55.7845372450921          -0.3856757528565617
56.01882148245301         -0.5046800342705187
56.2933882832157          -0.5073490462592185
56.438627586859006        -0.5084575277241036
56.57348301217663         -0.509298969448977
56.858433691265006        -0.5104826871435073
57.165325594990826        -0.5104788392777428
57.27591430960565         -0.5121666767360299
57.37197895669084         -0.5121124591487756
57.71388418958573         -0.5121408985600211
58.080452791973016        -0.5133821759555198
58.14969861883831         -0.5136279921158345
58.21428546672214         -0.513860590706754
58.585513048090895        -0.5152610734319338
59.018213351902766        -0.514699219449758
59.057008698727266        -0.5145682523111359
59.09285459329271         -0.5144723914877974
59.52850434936362         -0.5152369177725397
59.99999999999999         -0.520363207681881
60.461108402543736        -0.517230873539912
60.82784434438853         -0.5174528150970844
60.922216805087494        -0.5178622081892241
61.04087420849911         -0.518581474363565
61.38332520763124         -0.5193562056869571
61.72401178401443         -0.5196268468638312
61.905555812560905        -0.5197930885823092
62.09026537495796         -0.5199779416150699
62.42778641749055         -0.5203566583891099
62.759523058438525        -0.5207335361449634
62.94893290424651         -0.5210271664869374
63.095292978535895        -0.5211900467488276
63.47972871217609         -0.5217152389790569
63.85267601516366         -0.5221800067200913
64.0332693790802          -0.5223923783735414
64.21942581939132         -0.5226026303906796
64.5868100459843          -0.522991771251153
65.29400495388819         -0.5230877826187796
65.5925970916332          -0.5231314174225656
66.34452689192346         -0.5232336270733051
66.54294193881549         -0.5232620229496525
66.69413147872018         -0.5232800692736373
67.32906598086862         -0.5233561678012906
68.37275654349088         -0.5234577375800185
69.1077347232183          -0.5234730320574426
69.91529595368391         -0.5234898190997097
70.72679341220305         -0.5235066691534801
71.46535403450028         -0.5235219883543762
72.3458521011878          -0.5235327378684473
74.0421270407594          -0.5235531348391989
74.89723473412519         -0.5235634170409589
75.53769066065419         -0.5235711181300252
77.44861736706258         -0.5235940956326179
80                        -0.5236236577334888
0                         -0.523595295702676
2.3021067138330906        -0.5235908848699662
3.8055294812997573        -0.5235827584321447
4.604213427666188         -0.5235784413668534
5.827193227459389         -0.5235718309599593
6.906320141499293         -0.5235779743598403
7.518260478975748         -0.5235687881647854
8.660750410627863         -0.5235516200121302
9.953927809699024         -0.5235321598467759
10.415180679756443        -0.5235252116506282
10.82268606947694         -0.5235176097941189
12.433678883632325        -0.5234874984259128
12.864191388081576        -0.5234033898168727
13.260435730000246        -0.5233645042552258
13.656427896998732        -0.5233258213873513
14.246152999974086        -0.5232544498966173
14.717976436363205        -0.5231945531571597
15.37799896996772         -0.5231277678780849
15.814500281870664        -0.5226935910845939
15.930738885020652        -0.5225697622096401
16.037594529503533        -0.5224528826128992
16.483478800073584        -0.5219336709969421
16.96851602041355         -0.5213111441549481
17.02647348758365         -0.5211971826861096
17.09617075165497         -0.5211965704488727
17.542804490667265        -0.5205967334978991
18.03300700900428         -0.5200550817228895
18.060405298136267        -0.5200284124296733
18.08536845083298         -0.5200044457646612
18.578006105605276        -0.5195963044827826
19.050749406922556        -0.5180469431651025
19.052004070403513        -0.5180408665763334
19.053255421582012        -0.518034831396872
19.526002035201756        -0.5175680508512711
19.999999999999996        -0.5209689454027306
20.469078968145475        -0.51527819701716
20.934915367753128        -0.5144051037602203
20.938157936290942        -0.5144161254974272
20.941423075522522        -0.5144274629418937
21.407236904436417        -0.5155672024945032
21.830367408933544        -0.5135484746653188
21.84118726577099         -0.5135110264279346
21.852334431242014        -0.5134731825778349
22.275137627105558        -0.5125887447379563
22.68552626460744         -0.5127519478692748
22.709596110134605        -0.514194655278284
22.736805034849976        -0.5132323549075652
23.128061680434932        -0.5107068855895596
23.49225208472017         -0.5093889723514367
23.547069185954424        -0.5092770610091388
23.60596023551872         -0.5091820784825202
23.966076691473916        -0.5091710245058476
24.271884395439447        -0.5010133027112615
24.35421838048969         -0.4918422598721441
24.445541198889423        -0.47839861143270446
24.74236006950546         -0.41094007795916365
25.009963291615414        -0.31896864243110795
25.132935026798894        -0.2720956423338535
25.293490021910518        -0.11199493771937624
25.505872597011106        0.07133637857071405
25.688398174562412        0.2052931295708248
25.880096215967903        0.32251784286317847
26.10315165960288         0.42869475806554563
26.2543198349247          0.48964028461491105
26.394419855075405        0.49134199640028353
26.651043533841694        0.4937467633060137
26.938918019664296        0.49534815255741893
27.047767232758694        0.4956517700169508
27.144800095588753        0.4957828079179586
27.405591334237677        0.495191292429763
27.56259528406965         0.49699106028940593
27.78332149667528         0.4978189129189444
27.984699914320032        0.49849070343161045
28.187680276221624        0.49908721634955794
28.406804544570413        0.4996403201316799
28.59203905576797         0.5000343093526389
28.898693058202674        0.5010717298026178
29.00195574628817         0.5013369235612113
29.095378456907866        0.5015621715807745
29.33555128685156         0.5020772546858916
29.601020912605048        0.5025393851152747
29.669146827414952        0.502639828478045
29.75109592685859         0.5027912218615502
30.168169617542624        0.5031409355205235
30.59593060310553         0.5033793633968007
30.666803237341977        0.5034010429228479
30.807718265401284        0.503441972446714
31.163100796691943        0.5034896165993696
31.298127087823882        0.5034675248287299
31.47877830091467         0.5034896182108588
31.708901657976256        0.503510007136266
31.811432697462976        0.5035230933377086
31.927366101311087        0.5035372519331948
32.1897515016884          0.503566795114565
32.37499538551056         0.5035745677982849
32.70139325416475         0.5035937700620612
32.94409401776354         0.5036079187419131
33.21303500664111         0.5036234680249267
33.513192650016514        0.5036334129928713
33.69600950489072         0.503647134173889
33.924209286685624        0.5036529721430537
34.210416255469625        0.5036703363080094
34.68728170097073         0.5036815439209626
34.73800798445341         0.5036827335388303
34.768453083737136        0.5036834472896093
35.265599713437204        0.5036935000593518
35.54991391655532         0.5036988223741862
35.605529139154704        0.5036998626851074
35.6592971945942          0.5037008681959437
35.945458564872226        0.503706215570245
36.241450826025634        0.5037115603234096
36.29579468517532         0.5037048735191036
36.71427498454944         0.5037060909192524
36.718613936295554        0.5037061035280463
36.76546581442786         0.5037040271144615
37.13011907872743         0.5037099542248756
37.15970391776662         0.5037104350080485
37.54021429232099         0.5037136716610674
37.60232032108595         0.5037135041563321
37.80817042609575         0.5037088198791666
38.05144865220291         0.5037163173133643
38.1581919888581          0.5037157101246029
38.50554581972022         0.503713734054834
38.81153364940751         0.5037119930407747
38.95964298723752         0.5037111502344591
39.318206795827905        0.5037170519200438
39.374302345323194        0.5037165625944312
39.620934687232925        0.5037144111776237
39.86059269037158         0.5037123205606122
39.91510195413199         0.5037118450527447
40.34688303541998         0.503714013125615
40.44854635298528         0.5037146114259907
40.73387155584444         0.50371629057215
40.81606403002709         0.5037135775627193
40.97407539835759         0.5037125409918691
41.19585127741538         0.5037110860708762
41.42713095875623         0.5037095687416929
41.57563852480367         0.50370859441331
41.71804358095022         0.5037040261000659
42.00900340093775         0.5037095393822908
42.45698448494897         0.5037121498778654
42.480519090377776        0.5037139853066647
42.49183350052228         0.503713845617174
42.91111173851581         0.5037086687810687
43.129436282778435        0.5037059728456226
43.34170438665382         0.503703351514145
43.605832101463214        0.503706271816229
43.76966169919207         0.5037022738682337
44.045953800770505        0.5036968928390331
44.45025438068992         0.5036890109304417
44.48607550007778         0.5036883121445347
44.551637056788095        0.5036877243674949
44.9622865908431          0.5036846062290485
45.12124113574799         0.5036876104570441
45.44402234257476         0.5036764780802301
45.888691347203725        0.5036609221182577
45.90944475097154         0.5036601951215355
45.94142557878348         0.5036590746551319
46.37486715936833         0.5036434372282323
46.6466962127547          0.5036297066287909
46.79246070408973         0.5036222898447102
46.980282599483495        0.5036126775694826
47.210054248811154        0.503600833366591
47.388375032536835        0.50359157683977
47.65367198113857         0.5035690789609377
48.00993414929609         0.5035302104273225
48.057233153569136        0.5035246903678514
48.11350516866649         0.5035201159092558
48.474771255557485        0.5034828084983082
48.73082733879495         0.5034541157156499
48.894574069744536        0.5034347881922153
49.23767951064942         0.5034182344858574
49.39321091656101         0.5033697398004716
49.47042077744958         0.5033401821142596
49.86212301204966         0.5031127695976482
50.30480278216634         0.5027174734812572
50.325589220132876        0.5026299172088387
50.34301546334916         0.5026051054478617
50.652118379473116        0.5020850742140183
50.92273127647447         0.501505567992882
50.97864753881338         0.5013713670533317
51.042516925450975        0.5011751725922967
51.386919391928814        0.50023549035808
51.53745794050217         0.4997898622834242
51.79064335126647         0.4991739511310908
51.96412842858209         0.4986807340521347
52.19436731060411         0.49793676922969643
52.390798916662035        0.4968026011689156
52.57767369152759         0.49628383335694454
52.87432274790721         0.4959836787624826
52.936016517520756        0.4958222943322628
53.00536722774303         0.495663434048756
53.335981771100265        0.4940121815194175
53.63009350266576         0.49130065662978134
53.735947024679795        0.49003831665512504
53.84390198442268         0.44707609310861746
54.108623251604214        0.32693276959159817
54.356439722804204        0.17158708175480197
54.481299478528626        0.07759223081868408
54.61467654017142         -0.03432521138911737
54.85070726167901         -0.2632104126745634
55.040524613017446        -0.33883955148660116
55.24168237495047         -0.406980527483107
55.461587576527656        -0.4620469134994708
55.63025192870174         -0.4905221900029354
55.7845372450921          -0.5061077806539098
56.01882148245301         -0.508308618445952
56.2933882832157          -0.5088672145237708
56.438627586859006        -0.5092361110559528
56.57348301217663         -0.509623874276485
56.858433691265006        -0.5105857303289226
57.165325594990826        -0.5113631389074099
57.27591430960565         -0.5127126782633125
57.37197895669084         -0.5125692953395714
57.71388418958573         -0.5124287598799977
58.080452791973016        -0.513685555248893
58.14969861883831         -0.5139511991387519
58.21428546672214         -0.5142071437364062
58.585513048090895        -0.5158328718449108
59.018213351902766        -0.515052929173374
59.057008698727266        -0.5149174626368478
59.09285459329271         -0.5148179057668225
59.52850434936362         -0.5155730719746622
59.99999999999999         -0.5206766727768893
60.461108402543736        -0.51751521843637
60.82784434438853         -0.5177138314824844
60.922216805087494        -0.5181171561393476
61.04087420849911         -0.5188287630222734
61.38332520763124         -0.5195773887030213
61.72401178401443         -0.5198346260777063
61.905555812560905        -0.519993717940493
62.09026537495796         -0.5201712917976521
62.42778641749055         -0.5205366965814714
62.759523058438525        -0.5209019599311986
62.94893290424651         -0.5211832366590188
63.095292978535895        -0.5213423808370694
63.47972871217609         -0.5218556630776419
63.85267601516366         -0.5223086335141573
64.0332693790802          -0.5225152917808575
64.21942581939132         -0.5227196540309184
64.5868100459843          -0.5230971705240409
65.29400495388819         -0.523182491125274
65.5925970916332          -0.5232222148429988
66.34452689192346         -0.5233145373253688
66.54294193881549         -0.5233361252570008
66.69413147872018         -0.5233517073111437
67.32906598086862         -0.5234174489279473
68.37275654349088         -0.5234984895503777
69.1077347232183          -0.5235103824435161
69.91529595368391         -0.5235234307485116
70.72679341220305         -0.5235365225473226
71.46535403450028         -0.5235484201559205
72.3458521011878          -0.5235548913090318
74.0421270407594          -0.5235660480316638
74.89723473412519         -0.5235716721037266
75.53769066065419         -0.5235758843452606
77.44861736706258         -0.523588452101481
80                        -0.5236100329780744
0                         -0.5235859792413622
2.3021067138330906        -0.5235898395086926
3.8055294812997573        -0.5235835776850104
4.604213427666188         -0.5235802511290641
5.827193227459389         -0.5235751573593003
6.906320141499293         -0.5235841154476163
7.518260478975748         -0.5235747830636336
8.660750410627863         -0.5235573404879998
9.953927809699024         -0.523537567368858
10.415180679756443        -0.5235305069484629
10.82268606947694         -0.523528917183395
12.433678883632325        -0.52351280282256
12.864191388081576        -0.5234311432596419
13.260435730000246        -0.5233963808468467
13.656427896998732        -0.5233618148612992
14.246152999974086        -0.5232931188836741
14.717976436363205        -0.5232354772930218
15.37799896996772         -0.5231729849605441
15.814500281870664        -0.5227473874402748
15.930738885020652        -0.5226258444810663
16.037594529503533        -0.5225110667307507
16.483478800073584        -0.5220006300677462
16.96851602041355         -0.5213876560750446
17.02647348758365         -0.521279400942964
17.09617075165497         -0.5212742495905647
17.542804490667265        -0.5206865176132843
18.03300700900428         -0.5201581192495308
18.060405298136267        -0.5201321894428514
18.08536845083298         -0.5201088964083913
18.578006105605276        -0.5197140206462758
19.050749406922556        -0.51818795426744
19.052004070403513        -0.5181819422732603
19.053255421582012        -0.518175971513233
19.526002035201756        -0.5177331326713515
19.999999999999996        -0.5211463946661181
20.469078968145475        -0.515506034878107
20.934915367753128        -0.5146514950012557
20.938157936290942        -0.5146626371560887
20.941423075522522        -0.514674095718473
21.407236904436417        -0.5158285012536927
21.830367408933544        -0.5137993094047775
21.84118726577099         -0.5137617775630297
21.852334431242014        -0.5137238573031521
22.275137627105558        -0.512843904290485
22.68552626460744         -0.5130255658671958
22.709596110134605        -0.5142617816566466
22.736805034849976        -0.5128638446805505
23.128061680434932        -0.5109350155101963
23.49225208472017         -0.5097994344430261
23.547069185954424        -0.509683705322481
23.60596023551872         -0.5095754865227777
23.966076691473916        -0.5092771987691609
24.271884395439447        -0.5079863303754282
24.35421838048969         -0.5077805462526237
24.445541198889423        -0.5075576394043204
24.74236006950546         -0.5068719409584891
25.009963291615414        -0.5063045552907214
25.132935026798894        -0.5002593812261692
25.293490021910518        -0.4988154609634804
25.505872597011106        -0.45525587730130684
25.688398174562412        -0.3802340773345684
25.880096215967903        -0.2640403479410177
26.10315165960288         -0.08061408907962707
26.2543198349247          0.06261211399721023
26.394419855075405        0.168244395046255
26.651043533841694        0.3231764763956191
26.938918019664296        0.4376132095793135
27.047767232758694        0.46452927311245334
27.144800095588753        0.48095777806743173
27.405591334237677        0.48450630856206706
27.56259528406965         0.49025533517670367
27.78332149667528         0.4914759560263199
27.984699914320032        0.4924044072402975
28.187680276221624        0.4931614293682115
28.406804544570413        0.49377713788056227
28.59203905576797         0.4941344161556303
28.898693058202674        0.4954514978237721
29.00195574628817         0.49576816491783715
29.095378456907866        0.4960476292161844
29.33555128685156         0.496735439763653
29.601020912605048        0.49744435988832475
29.669146827414952        0.49761759447911724
29.75109592685859         0.4978690596123084
30.168169617542624        0.4988112500438147
30.59593060310553         0.49950152560602457
30.666803237341977        0.4995851433533528
30.807718265401284        0.49972877303110963
31.163100796691943        0.4999582700201881
31.298127087823882        0.49996881137736915
31.47877830091467         0.5000028584047507
31.708901657976256        0.500035273726256
31.811432697462976        0.5000542968546624
31.927366101311087        0.5000751335478113
32.1897515016884          0.5001196541683643
32.37499538551056         0.5001308820209995
32.70139325416475         0.5001591749339694
32.94409401776354         0.5001800691175612
33.21303500664111         0.500203079206773
33.513192650016514        0.5002207481417957
33.69600950489072         0.5002410335691296
33.924209286685624        0.5002480428406545
34.210416255469625        0.5002734851423761
34.68728170097073         0.5002914724263362
34.73800798445341         0.500293382640954
34.768453083737136        0.5002945288281201
35.265599713437204        0.5003109098742009
35.54991391655532         0.500318721977786
35.605529139154704        0.500320249153204
35.6592971945942          0.500321725305985
35.945458564872226        0.5003295766420882
36.241450826025634        0.5003369430950184
36.29579468517532         0.5003293334411408
36.71427498454944         0.5003321875657262
36.718613936295554        0.5003322171418522
36.76546581442786         0.5003298355855428
37.13011907872743         0.5003381153215058
37.15970391776662         0.5003387869578774
37.54021429232099         0.5003440952930469
37.60232032108595         0.5003440634102738
37.80817042609575         0.5003383130882142
38.05144865220291         0.5003483087455419
38.1581919888581          0.5003477478527242
38.50554581972022         0.5003459223998351
38.81153364940751         0.5003443140216194
38.95964298723752         0.5003435354010383
39.318206795827905        0.5003514919143974
39.374302345323194        0.5003509729917083
39.620934687232925        0.5003486914441728
39.86059269037158         0.5003464743718983
39.91510195413199         0.5003459701016754
40.34688303541998         0.5003495692504216
40.44854635298528         0.5003504212450555
40.73387155584444         0.5003528123940818
40.81606403002709         0.5003493316113242
40.97407539835759         0.5003483677428381
41.19585127741538         0.5003470148480299
41.42713095875623         0.5003456038988041
41.57563852480367         0.5003446978684281
41.71804358095022         0.5003390196933037
42.00900340093775         0.5003458940011426
42.45698448494897         0.500349849512132
42.480519090377776        0.5003522183218236
42.49183350052228         0.5003520594277979
42.91111173851581         0.5003461708285565
43.129436282778435        0.5003431041897997
43.34170438665382         0.5003401223876759
43.605832101463214        0.5003441481218484
43.76966169919207         0.5003388146263984
44.045953800770505        0.5003319998443198
44.45025438068992         0.5003220181088752
44.48607550007778         0.5003211331745012
44.551637056788095        0.5003200119520116
44.9622865908431          0.5003157029037834
45.12124113574799         0.5003187121146602
45.44402234257476         0.5003046681856251
45.888691347203725        0.5002833013452228
45.90944475097154         0.5002823028839998
45.94142557878348         0.500280764047312
46.37486715936833         0.5002594227955353
46.6466962127547          0.5002396292597537
46.79246070408973         0.5002289269172409
46.980282599483495        0.5002150456994439
47.210054248811154        0.5001979248757764
47.388375032536835        0.5001845321600246
47.65367198113857         0.5001548295767976
48.00993414929609         0.5000994304134675
48.057233153569136        0.500091418449093
48.11350516866649         0.5000848025420276
48.474771255557485        0.5000277178424362
48.73082733879495         0.4999824499131292
48.894574069744536        0.49995141042161506
49.23767951064942         0.4997103863658573
49.39321091656101         0.4995396594537807
49.47042077744958         0.4994412992551583
49.86212301204966         0.49878933377749507
50.30480278216634         0.4977647366262893
50.325589220132876        0.49768057132634197
50.34301546334916         0.4976369483538875
50.652118379473116        0.49682543830242676
50.92273127647447         0.49605632608810496
50.97864753881338         0.49589057945605747
51.042516925450975        0.4956000036829782
51.386919391928814        0.49454225308496164
51.53745794050217         0.49401342118723146
51.79064335126647         0.4933022397984769
51.96412842858209         0.492668206964968
52.19436731060411         0.4916425220983848
52.390798916662035        0.48948220765010675
52.57767369152759         0.48911428681902
52.87432274790721         0.47552269501530553
52.936016517520756        0.465629734996359
53.00536722774303         0.4500215715505669
53.335981771100265        0.3274745480619048
53.63009350266576         0.15156915654724418
53.735947024679795        0.07284650570731548
53.84390198442268         -0.029294807515532678
54.108623251604214        -0.2549566758111863
54.356439722804204        -0.4003380529541354
54.481299478528626        -0.4494510271904374
54.61467654017142         -0.4836326656710499
54.85070726167901         -0.4998051912011759
55.040524613017446        -0.5063901862496608
55.24168237495047         -0.5066643166293407
55.461587576527656        -0.506985939414147
55.63025192870174         -0.5073744173044112
55.7845372450921          -0.5078375002747799
56.01882148245301         -0.5085056604340974
56.2933882832157          -0.5092678147324915
56.438627586859006        -0.5096703031378481
56.57348301217663         -0.5100435041530044
56.858433691265006        -0.5108301571014746
57.165325594990826        -0.5112308218887728
57.27591430960565         -0.5128575655695295
57.37197895669084         -0.5127238419575973
57.71388418958573         -0.5127141059039363
58.080452791973016        -0.5139430929576284
58.14969861883831         -0.5142065767730957
58.21428546672214         -0.5144613853891045
58.585513048090895        -0.5160968976838303
59.018213351902766        -0.5153129003408353
59.057008698727266        -0.5151764455094957
59.09285459329271         -0.5150759482549294
59.52850434936362         -0.5158177371126682
59.99999999999999         -0.5208746936460298
60.461108402543736        -0.517693537042863
60.82784434438853         -0.5178734279155098
60.922216805087494        -0.5182718030279441
61.04087420849911         -0.5189771199443143
61.38332520763124         -0.5197085035820697
61.72401178401443         -0.5199562441261396
61.905555812560905        -0.5201102604966673
62.09026537495796         -0.5202826606100217
62.42778641749055         -0.5206385881614489
62.759523058438525        -0.5209982791457974
62.94893290424651         -0.5212703785910868
63.095292978535895        -0.5214274862231267
63.47972871217609         -0.5219329382808441
63.85267601516366         -0.5223780166196704
64.0332693790802          -0.5225808518709287
64.21942581939132         -0.5227812724762647
64.5868100459843          -0.5231510077443849
65.29400495388819         -0.5232315017299407
65.5925970916332          -0.5232693274270767
66.34452689192346         -0.5233568328251372
66.54294193881549         -0.5233752595887506
66.69413147872018         -0.5233890395923297
67.32906598086862         -0.5234472047527964
68.37275654349088         -0.5235113216560298
69.1077347232183          -0.5235227034833447
69.91529595368391         -0.5235351890500737
70.72679341220305         -0.5235477140991811
71.46535403450028         -0.523559094791128
72.3458521011878          -0.5235635922444007
74.0421270407594          -0.5235712511903675
74.89723473412519         -0.523575111949339
75.53769066065419         -0.5235780034872325
77.44861736706258         -0.5235866305469531
80                        -0.5236089201709921


==> Figures/pcp_2d/shrink/theta2.txt <==
0                         -0.5235859784920046
2.3021067138330906        -0.5235898391886574
3.8055294812997573        -0.5235835773785461
4.604213427666188         -0.523580250829808
5.827193227459389         -0.5235751570710802
6.906320141499293         -0.5235841152026972
7.518260478975748         -0.5235747827829479
8.660750410627863         -0.5235573401405048
9.953927809699024         -0.5235375669456908
10.415180679756443        -0.5235305064982916
10.82268606947694         -0.5235289167401175
12.433678883632325        -0.5235128030441061
12.864191388081576        -0.5234311437013547
13.260435730000246        -0.5233963814812974
13.656427896998732        -0.5233618156882883
14.246152999974086        -0.5232931194169667
14.717976436363205        -0.5232354777757299
15.37799896996772         -0.5231729853634283
15.814500281870664        -0.5227473879814172
15.930738885020652        -0.5226258450590708
16.037594529503533        -0.5225110673426583
16.483478800073584        -0.5220006308212898
16.96851602041355         -0.5213876569829575
17.02647348758365         -0.5212794019865485
17.09617075165497         -0.5212742504745616
17.542804490667265        -0.5206865184729218
18.03300700900428         -0.5201581200835198
18.060405298136267        -0.5201321902754317
18.08536845083298         -0.5201088972396891
18.578006105605276        -0.5197140214525288
19.050749406922556        -0.5181879551266699
19.052004070403513        -0.5181819431324555
19.053255421582012        -0.5181759723723935
19.526002035201756        -0.5177331335154617
19.999999999999996        -0.5211463943182163
20.469078968145475        -0.5155060355043004
20.934915367753128        -0.5146514948176181
20.938157936290942        -0.5146626369663724
20.941423075522522        -0.5146740955226291
21.407236904436417        -0.5158285024884697
21.830367408933544        -0.513799306281414
21.84118726577099         -0.5137617743519538
21.852334431242014        -0.513723854002941
22.275137627105558        -0.5128438985253028
22.68552626460744         -0.513025559396001
22.709596110134605        -0.5142617727613636
22.736805034849976        -0.5128638416563515
23.128061680434932        -0.5109349968723986
23.49225208472017         -0.5097994075819903
23.547069185954424        -0.5096836777516833
23.60596023551872         -0.5095754583436021
23.966076691473916        -0.5092771703474341
24.271884395439447        -0.5079862569425417
24.35421838048969         -0.5077804524866358
24.445541198889423        -0.5075575278279704
24.74236006950546         -0.5068718060154226
25.009963291615414        -0.5063044446622496
25.132935026798894        -0.5002598787021486
25.293490021910518        -0.49881939733553554
25.505872597011106        -0.455263646243253
25.688398174562412        -0.38024458900860747
25.880096215967903        -0.26405319134166605
26.10315165960288         -0.08062893718926041
26.2543198349247          0.06259634969125125
26.394419855075405        0.16823216789564688
26.651043533841694        0.3231695149016443
26.938918019664296        0.43761028738819197
27.047767232758694        0.46452736391399707
27.144800095588753        0.48095653403439564
27.405591334237677        0.4845054450960448
27.56259528406965         0.4902552106481582
27.78332149667528         0.49147581338092194
27.984699914320032        0.4924042433206248
28.187680276221624        0.4931612394231863
28.406804544570413        0.4937769146772506
28.59203905576797         0.4941341606569791
28.898693058202674        0.49545130784928637
29.00195574628817         0.4957679811902797
29.095378456907866        0.49604745056219063
29.33555128685156         0.4967352716322154
29.601020912605048        0.4974441991647184
29.669146827414952        0.4976174349415543
29.75109592685859         0.49786890758163305
30.168169617542624        0.49881111418333474
30.59593060310553         0.49950140513978447
30.666803237341977        0.4995850264463081
30.807718265401284        0.499728661205157
31.163100796691943        0.49995817050800095
31.298127087823882        0.4999687137564744
31.47877830091467         0.500002762603119
31.708901657976256        0.5000351799535663
31.811432697462976        0.5000542036409603
31.927366101311087        0.5000750409345032
32.1897515016884          0.5001195627898062
32.37499538551056         0.5001307921333096
32.70139325416475         0.5001590863356165
32.94409401776354         0.5001799814713958
33.21303500664111         0.5002029926092401
33.513192650016514        0.5002206619980087
33.69600950489072         0.5002409474155082
33.924209286685624        0.500247956730886
34.210416255469625        0.5002733997591378
34.68728170097073         0.5002913871645627
34.73800798445341         0.5002932973920112
34.768453083737136        0.5002944435868698
35.265599713437204        0.5003108245844761
35.54991391655532         0.500318636440817
35.605529139154704        0.5003201635678478
35.6592971945942          0.5003216396738417
35.945458564872226        0.500329490760816
36.241450826025634        0.5003368566159903
36.29579468517532         0.5003292468147779
36.71427498454944         0.500332100381771
36.718613936295554        0.5003321299521152
36.76546581442786         0.5003297484225457
37.13011907872743         0.5003380274133408
37.15970391776662         0.500338698989253
37.54021429232099         0.5003440068480173
37.60232032108595         0.5003439748431662
37.80817042609575         0.5003382239798851
38.05144865220291         0.5003482191929075
38.1581919888581          0.5003476580977857
38.50554581972022         0.5003458319865703
38.81153364940751         0.500344223028418
38.95964298723752         0.5003434441271227
39.318206795827905        0.50035140003756
39.374302345323194        0.5003508810147884
39.620934687232925        0.5003485990272232
39.86059269037158         0.5003463815273607
39.91510195413199         0.5003458771598847
40.34688303541998         0.5003494756408183
40.44854635298528         0.5003503274630763
40.73387155584444         0.5003527181283168
40.81606403002709         0.5003492371474394
40.97407539835759         0.5003482731025924
41.19585127741538         0.5003469199602519
41.42713095875623         0.5003455087528841
41.57563852480367         0.5003446025567507
41.71804358095022         0.5003389241564179
42.00900340093775         0.5003457980436143
42.45698448494897         0.5003497532914193
42.480519090377776        0.5003521220830808
42.49183350052228         0.5003519631778048
42.91111173851581         0.5003460741616494
43.129436282778435        0.5003430073057865
43.34170438665382         0.5003400252925717
43.605832101463214        0.5003440512903228
43.76966169919207         0.5003387175554461
44.045953800770505        0.5003319026479647
44.45025438068992         0.5003219207287543
44.48607550007778         0.5003210357780838
44.551637056788095        0.5003199145944375
44.9622865908431          0.5003156053730167
45.12124113574799         0.5003186151659472
45.44402234257476         0.5003045708902059
45.888691347203725        0.5002832038824852
45.90944475097154         0.5002822054134112
45.94142557878348         0.5002806665646177
46.37486715936833         0.5002593252280634
46.6466962127547          0.5002395315647686
46.79246070408973         0.5002288291495114
46.980282599483495        0.5002149478334849
47.210054248811154        0.5001978268827624
47.388375032536835        0.5001844340631831
47.65367198113857         0.5001547314370471
48.00993414929609         0.5000993313918988
48.057233153569136        0.5000913192580498
48.11350516866649         0.5000847031902603
48.474771255557485        0.5000276168798027
48.73082733879495         0.49998234746120546
48.894574069744536        0.4999513068661414
49.23767951064942         0.4997102726219181
49.39321091656101         0.4995395413592496
49.47042077744958         0.4994411789336302
49.86212301204966         0.49878920177569
50.30480278216634         0.49776459030828646
50.325589220132876        0.4976804203619572
50.34301546334916         0.49763679743021666
50.652118379473116        0.49682528489381794
50.92273127647447         0.49605616551915616
50.97864753881338         0.4958904168274246
51.042516925450975        0.49559985245339644
51.386919391928814        0.4945420736248466
51.53745794050217         0.49401321768587547
51.79064335126647         0.4933020827535552
51.96412842858209         0.4926680750057429
52.19436731060411         0.49164241496029587
52.390798916662035        0.4894820051302696
52.57767369152759         0.4891140471175834
52.87432274790721         0.475521245554864
52.936016517520756        0.46562794832096505
53.00536722774303         0.4500191973894857
53.335981771100265        0.3274677395865985
53.63009350266576         0.15155613248832478
53.735947024679795        0.07283072113690543
53.84390198442268         -0.029309945662862887
54.108623251604214        -0.25496944218854406
54.356439722804204        -0.400347642422868
54.481299478528626        -0.4494586658600306
54.61467654017142         -0.4836379756212624
54.85070726167901         -0.4998056736249466
55.040524613017446        -0.5063900765449919
55.24168237495047         -0.5066641664435035
55.461587576527656        -0.5069858104155405
55.63025192870174         -0.5073743212023872
55.7845372450921          -0.5078374468859577
56.01882148245301         -0.5085056261762061
56.2933882832157          -0.5092677813884516
56.438627586859006        -0.5096702715400139
56.57348301217663         -0.5100434749560434
56.858433691265006        -0.5108301354372716
57.165325594990826        -0.5112308104979517
57.27591430960565         -0.5128575517032326
57.37197895669084         -0.512723827738698
57.71388418958573         -0.51271409605982
58.080452791973016        -0.5139430851923874
58.14969861883831         -0.5142065695325451
58.21428546672214         -0.5144613786760085
58.585513048090895        -0.5160968947198012
59.018213351902766        -0.5153128962663804
59.057008698727266        -0.5151764415327804
59.09285459329271         -0.5150759443676844
59.52850434936362         -0.5158177342579897
59.99999999999999         -0.5208746904526661
60.461108402543736        -0.5176935345007669
60.82784434438853         -0.5178734255262223
60.922216805087494        -0.5182718006783201
61.04087420849911         -0.5189771176452742
61.38332520763124         -0.5197085013844229
61.72401178401443         -0.5199562420496526
61.905555812560905        -0.5201102584849385
62.09026537495796         -0.5202826586643446
62.42778641749055         -0.5206385863369654
62.759523058438525        -0.5209982775252636
62.94893290424651         -0.521270376732357
63.095292978535895        -0.5214274844336471
63.47972871217609         -0.5219329366828996
63.85267601516366         -0.5223780150017494
64.0332693790802          -0.5225808502433816
64.21942581939132         -0.5227812708388291
64.5868100459843          -0.5231510060875388
65.29400495388819         -0.5232315003263701
65.5925970916332          -0.5232693261144779
66.34452689192346         -0.523356831740902
66.54294193881549         -0.5233752586592151
66.69413147872018         -0.5233890386182064
67.32906598086862         -0.5234472035912524
68.37275654349088         -0.5235113201921275
69.1077347232183          -0.5235227021994177
69.91529595368391         -0.5235351879638711
70.72679341220305         -0.5235477132116415
71.46535403450028         -0.5235590940843731
72.3458521011878          -0.5235635916588646
74.0421270407594          -0.5235712509567528
74.89723473412519         -0.5235751118931291
75.53769066065419         -0.5235780035638927
77.44861736706258         -0.5235866310200529
80                        -0.5236089214154339
0                         -0.5235740986833378
2.3021067138330906        -0.5235865373277503
3.8055294812997573        -0.523583891829891
4.604213427666188         -0.5235824863770241
5.827193227459389         -0.5235803342207401
6.906320141499293         -0.5235928192752218
7.518260478975748         -0.5235840042786316
8.660750410627863         -0.5235675261878419
9.953927809699024         -0.5235488424477946
10.415180679756443        -0.5235421699948798
10.82268606947694         -0.5235462414296098
12.433678883632325        -0.5235442285169367
12.864191388081576        -0.5234674586020638
13.260435730000246        -0.5234366077839165
13.656427896998732        -0.523405947238763
14.246152999974086        -0.523342557919796
14.717976436363205        -0.523289288494502
15.37799896996772         -0.5232338135328389
15.814500281870664        -0.5228172037628274
15.930738885020652        -0.5226980557773478
16.037594529503533        -0.5225854802438584
16.483478800073584        -0.5220842386691544
16.96851602041355         -0.5214812772868859
17.02647348758365         -0.5213800178362038
17.09617075165497         -0.5213697608876322
17.542804490667265        -0.5207981830363434
18.03300700900428         -0.5202875040418388
18.060405298136267        -0.5202625640875295
18.08536845083298         -0.5202401728710365
18.578006105605276        -0.5198630810597404
19.050749406922556        -0.5183644853466431
19.052004070403513        -0.5183585484440912
19.053255421582012        -0.5183526525768264
19.526002035201756        -0.5179380308662793
19.999999999999996        -0.5213850057372296
20.469078968145475        -0.5157937053921823
20.934915367753128        -0.5149829646720105
20.938157936290942        -0.5149944067595685
20.941423075522522        -0.5150061672636783
21.407236904436417        -0.5162321223753262
21.830367408933544        -0.5142329929570147
21.84118726577099         -0.5141965110647051
21.852334431242014        -0.5141596871831213
22.275137627105558        -0.5133323091373821
22.68552626460744         -0.5135854853962455
22.709596110134605        -0.514824183487931
22.736805034849976        -0.5135464691152316
23.128061680434932        -0.5114974908511901
23.49225208472017         -0.5103797328517484
23.547069185954424        -0.5102775137716177
23.60596023551872         -0.5101869661704922
23.966076691473916        -0.5100678872746531
24.271884395439447        -0.50861080659264
24.35421838048969         -0.508328052878345
24.445541198889423        -0.5080607037068813
24.74236006950546         -0.5075282346078587
25.009963291615414        -0.5074898688110375
25.132935026798894        -0.5074709815418129
25.293490021910518        -0.5066319950076899
25.505872597011106        -0.5054832542455987
25.688398174562412        -0.5046029754831777
25.880096215967903        -0.5037847262287838
26.10315165960288         -0.502969412971393
26.2543198349247          -0.49658796438251257
26.394419855075405        -0.40509674367361515
26.651043533841694        -0.22914039819127094
26.938918019664296        -0.018813291563671255
27.047767232758694        0.06429431820185783
27.144800095588753        0.14004104448150867
27.405591334237677        0.35654926602701326
27.56259528406965         0.4025950621055142
27.78332149667528         0.43789984394436765
27.984699914320032        0.4621983326089255
28.187680276221624        0.47905089811833584
28.406804544570413        0.48863522194939424
28.59203905576797         0.489766076850915
28.898693058202674        0.48918237317387525
29.00195574628817         0.4896112377829649
29.095378456907866        0.48999050727807425
29.33555128685156         0.49092748898554645
29.601020912605048        0.4918994259650732
29.669146827414952        0.49213806033591395
29.75109592685859         0.4922811578888194
30.168169617542624        0.49362594704868945
30.59593060310553         0.49481909345035546
30.666803237341977        0.4949385185713079
30.807718265401284        0.49524352110168957
31.163100796691943        0.49592270787006587
31.298127087823882        0.4961273829188025
31.47877830091467         0.4963238456912199
31.708901657976256        0.4965129707619637
31.811432697462976        0.4965791229725437
31.927366101311087        0.49664281968255175
32.1897515016884          0.4967434660892553
32.37499538551056         0.4967485783054495
32.70139325416475         0.4967878862894981
32.94409401776354         0.4968163400762971
33.21303500664111         0.49684709858907417
33.513192650016514        0.4968709442576926
33.69600950489072         0.49689852959487757
33.924209286685624        0.49690316502398507
34.210416255469625        0.4969369331453289
34.68728170097073         0.49695952590372755
34.73800798445341         0.49696191707233417
34.768453083737136        0.4969633510938944
35.265599713437204        0.49698377986702136
35.54991391655532         0.4969928908602629
35.605529139154704        0.49699467002118514
35.6592971945942          0.49699638913919314
35.945458564872226        0.4970055228045766
36.241450826025634        0.49701393205185723
36.29579468517532         0.4970051390779433
36.71427498454944         0.49700747942542933
36.718613936295554        0.49700750364098367
36.76546581442786         0.4970043713593802
37.13011907872743         0.4970137611276003
37.15970391776662         0.49701452259907536
37.54021429232099         0.49701993861067073
37.60232032108595         0.49701976804799597
37.80817042609575         0.4970122656233396
38.05144865220291         0.49702398468358533
38.1581919888581          0.4970229555124011
38.50554581972022         0.49701960570449866
38.81153364940751         0.49701665383479443
38.95964298723752         0.4970152246895382
39.318206795827905        0.49702402820387825
39.374302345323194        0.4970231853997498
39.620934687232925        0.4970194797985267
39.86059269037158         0.4970158788467413
39.91510195413199         0.4970150598054487
40.34688303541998         0.4970180626743609
40.44854635298528         0.4970188301498377
40.73387155584444         0.4970209840257447
40.81606403002709         0.4970163775173771
40.97407539835759         0.4970146087846207
41.19585127741538         0.49701212612362183
41.42713095875623         0.49700953686484317
41.57563852480367         0.49700787415762443
41.71804358095022         0.49700030837330633
42.00900340093775         0.4970079500616535
42.45698448494897         0.49701136494966497
42.480519090377776        0.4970141607003169
42.49183350052228         0.49701392235333297
42.91111173851581         0.4970050887266074
43.129436282778435        0.497000487998089
43.34170438665382         0.4969960142888976
43.605832101463214        0.496999417156001
43.76966169919207         0.49699205640206395
44.045953800770505        0.49698227819315227
44.45025438068992         0.4969679429040065
44.48607550007778         0.49696667126134997
44.551637056788095        0.4969646526206862
44.9622865908431          0.49695748587669153
45.12124113574799         0.49695925426120807
45.44402234257476         0.49694115732797933
45.888691347203725        0.49691057130835026
45.90944475097154         0.49690913900361744
45.94142557878348         0.4969069309942563
46.37486715936833         0.49687671716956683
46.6466962127547          0.49684896463725226
46.79246070408973         0.496833439124321
46.980282599483495        0.49681277154277753
47.210054248811154        0.496786473300563
47.388375032536835        0.49676529430377403
47.65367198113857         0.49675888599785345
48.00993414929609         0.4966425603207524
48.057233153569136        0.49661781983312325
48.11350516866649         0.4965871481003544
48.474771255557485        0.49630991484462816
48.73082733879495         0.49604081887838036
48.894574069744536        0.4958371608935423
49.23767951064942         0.49511570227828205
49.39321091656101         0.49477453111674763
49.47042077744958         0.4945962484330536
49.86212301204966         0.4935386767802512
50.30480278216634         0.49209804347391845
50.325589220132876        0.49212922668660536
50.34301546334916         0.49207066697629065
50.652118379473116        0.4909738768647178
50.92273127647447         0.4899233823846114
50.97864753881338         0.48969581123289074
51.042516925450975        0.48965787500358976
51.386919391928814        0.48864093973934103
51.53745794050217         0.4893487522834398
51.79064335126647         0.47975077944367844
51.96412842858209         0.4664861351184711
52.19436731060411         0.44048339288162147
52.390798916662035        0.4137149254343869
52.57767369152759         0.3566767839985574
52.87432274790721         0.12464575860675517
52.936016517520756        0.07800310930512237
53.00536722774303         0.026376669220440383
53.335981771100265        -0.21497628743341424
53.63009350266576         -0.42313237678901405
53.735947024679795        -0.4965583781088451
53.84390198442268         -0.5022168412852611
54.108623251604214        -0.5030325940948255
54.356439722804204        -0.504195113821222
54.481299478528626        -0.5049269244526484
54.61467654017142         -0.5061132404125444
54.85070726167901         -0.5075452264402465
55.040524613017446        -0.5073302111791871
55.24168237495047         -0.5071668118336727
55.461587576527656        -0.5074137466879534
55.63025192870174         -0.50791728927388
55.7845372450921          -0.5086164566860455
56.01882148245301         -0.509382765987653
56.2933882832157          -0.5099697033557902
56.438627586859006        -0.5103137689759732
56.57348301217663         -0.5106539294511152
56.858433691265006        -0.5114378575746166
57.165325594990826        -0.5119460189394393
57.27591430960565         -0.5134671619186717
57.37197895669084         -0.5133152604309781
57.71388418958573         -0.5132328045213694
58.080452791973016        -0.5144081591249535
58.14969861883831         -0.5146632370255573
58.21428546672214         -0.5149106996152253
58.585513048090895        -0.5165132434627363
59.018213351902766        -0.5156592381522713
59.057008698727266        -0.5155190333944838
59.09285459329271         -0.5154150599011665
59.52850434936362         -0.5161138166796705
59.99999999999999         -0.5211215882094605
60.461108402543736        -0.5179023753131327
60.82784434438853         -0.5180590956623615
60.922216805087494        -0.5184514854432567
61.04087420849911         -0.5191492686121675
61.38332520763124         -0.5198597476425602
61.72401178401443         -0.5200943924767588
61.905555812560905        -0.5202414231235588
62.09026537495796         -0.5204067111362085
62.42778641749055         -0.5207496324955964
62.759523058438525        -0.5211019491157267
62.94893290424651         -0.5213675125960865
63.095292978535895        -0.5215218076383695
63.47972871217609         -0.522014963424664
63.85267601516366         -0.522452093676873
64.0332693790802          -0.5226510801550189
64.21942581939132         -0.5228475334285441
64.5868100459843          -0.5232094391717099
65.29400495388819         -0.5232828725422065
65.5925970916332          -0.5233178043562917
66.34452689192346         -0.5233979858522804
66.54294193881549         -0.5234140599056019
66.69413147872018         -0.5234262655801618
67.32906598086862         -0.5234778106317814
68.37275654349088         -0.5235228113660518
69.1077347232183          -0.5235339293036083
69.91529595368391         -0.5235461237420472
70.72679341220305         -0.5235583550004321
71.46535403450028         -0.523569467223112
72.3458521011878          -0.5235724431921958
74.0421270407594          -0.5235766121710248
74.89723473412519         -0.523578713559271
75.53769066065419         -0.5235802873486873
77.44861736706258         -0.5235849825415927
80                        -0.5236071942674858
0                         -0.5235586521057648
2.3021067138330906        -0.5235808858884047
3.8055294812997573        -0.523583571452402
4.604213427666188         -0.523584998051817
5.827193227459389         -0.5235871824028784
6.906320141499293         -0.5236037714931626
7.518260478975748         -0.5235961766984852
8.660750410627863         -0.5235819752614719
9.953927809699024         -0.5235658661631075
10.415180679756443        -0.5235601114505095
10.82268606947694         -0.5235693957659785
12.433678883632325        -0.5235814973726759
12.864191388081576        -0.5235108206637541
13.260435730000246        -0.5234841141605903
13.656427896998732        -0.52345759159512
14.246152999974086        -0.5233993941806689
14.717976436363205        -0.5233505895814321
15.37799896996772         -0.523302145317289
15.814500281870664        -0.5228935341666375
15.930738885020652        -0.5227765176533214
16.037594529503533        -0.5226659020751676
16.483478800073584        -0.5221728444468464
16.96851602041355         -0.5215787955104195
17.02647348758365         -0.521483032993945
17.09617075165497         -0.521469333512829
17.542804490667265        -0.5209107717872586
18.03300700900428         -0.5204143744379828
18.060405298136267        -0.5203902324528282
18.08536845083298         -0.520368568252332
18.578006105605276        -0.5200058165896085
19.050749406922556        -0.5185278041286555
19.052004070403513        -0.5185219232636563
19.053255421582012        -0.5185160832863894
19.526002035201756        -0.5181225803044269
19.999999999999996        -0.5215907623980587
20.469078968145475        -0.5160370641883587
20.934915367753128        -0.5152588789380483
20.938157936290942        -0.5152705435532496
20.941423075522522        -0.5152825280689995
21.407236904436417        -0.5165426003468165
21.830367408933544        -0.5145957043308431
21.84118726577099         -0.5145605054856359
21.852334431242014        -0.5145250006987974
22.275137627105558        -0.5137455667643811
22.68552626460744         -0.5140413320042168
22.709596110134605        -0.5152956596921221
22.736805034849976        -0.5141109060356968
23.128061680434932        -0.5120100531213203
23.49225208472017         -0.5109142692425311
23.547069185954424        -0.5108212133713783
23.60596023551872         -0.5107422154635564
23.966076691473916        -0.5107321542973284
24.271884395439447        -0.5092330361615529
24.35421838048969         -0.508940100701001
24.445541198889423        -0.5086667145854631
24.74236006950546         -0.5081527773680476
25.009963291615414        -0.5081810811680462
25.132935026798894        -0.5086795568232446
25.293490021910518        -0.5076863928760006
25.505872597011106        -0.506337203554126
25.688398174562412        -0.5054900311299478
25.880096215967903        -0.5049110710189368
26.10315165960288         -0.5046380938324355
26.2543198349247          -0.5051534750724506
26.394419855075405        -0.5058764617014723
26.651043533841694        -0.4872317217593212
26.938918019664296        -0.4355735309089566
27.047767232758694        -0.4075718305497903
27.144800095588753        -0.37869213694171033
27.405591334237677        -0.28405880254807947
27.56259528406965         -0.1626509176112613
27.78332149667528         0.03539962930132674
27.984699914320032        0.1836615710800468
28.187680276221624        0.30179206175157675
28.406804544570413        0.39403575961199255
28.59203905576797         0.4434439147933372
28.898693058202674        0.46755955554346507
29.00195574628817         0.4722551428572616
29.095378456907866        0.47586141767970425
29.33555128685156         0.4823337964444242
29.601020912605048        0.4847991187891207
29.669146827414952        0.4846379580413555
29.75109592685859         0.48517981753057904
30.168169617542624        0.4867396350444774
30.59593060310553         0.48821718801710884
30.666803237341977        0.4886126279295368
30.807718265401284        0.4890746218263699
31.163100796691943        0.4901719645852037
31.298127087823882        0.49066741733131697
31.47877830091467         0.4911752238160834
31.708901657976256        0.4917465250744383
31.811432697462976        0.4919664868879103
31.927366101311087        0.4921941347711314
32.1897515016884          0.4926267918728437
32.37499538551056         0.4927991612173236
32.70139325416475         0.4930065868751666
32.94409401776354         0.49312723857067176
33.21303500664111         0.4932274788703327
33.513192650016514        0.49324385790699415
33.69600950489072         0.49328787714904354
33.924209286685624        0.49328925881821223
34.210416255469625        0.4933466792597924
34.68728170097073         0.493389505048
34.73800798445341         0.49339393849109786
34.768453083737136        0.49339658809636416
35.265599713437204        0.49343279327081996
35.54991391655532         0.4934474377634675
35.605529139154704        0.4934502859084717
35.6592971945942          0.49345303432714627
35.945458564872226        0.49346757696799426
36.241450826025634        0.4934792861790575
36.29579468517532         0.49346763934946314
36.71427498454944         0.49347252087645777
36.718613936295554        0.49347257126504274
36.76546581442786         0.4934686133613936
37.13011907872743         0.49348185121188265
37.15970391776662         0.4934829237238999
37.54021429232099         0.49349237309871746
37.60232032108595         0.4934922314568924
37.80817042609575         0.49348059643309233
38.05144865220291         0.49349699975242034
38.1581919888581          0.493495637324216
38.50554581972022         0.49349120057969625
38.81153364940751         0.49348728806754394
38.95964298723752         0.493485392877108
39.318206795827905        0.49349696975737445
39.374302345323194        0.4934958785643036
39.620934687232925        0.49349108062319275
39.86059269037158         0.49348641781308783
39.91510195413199         0.4934853572002004
40.34688303541998         0.49348991793040403
40.44854635298528         0.49349065707238726
40.73387155584444         0.4934927311211671
40.81606403002709         0.49348592739673347
40.97407539835759         0.49348380474147696
41.19585127741538         0.49348082478742744
41.42713095875623         0.4934777162441006
41.57563852480367         0.49347571973127446
41.71804358095022         0.4934652704713364
42.00900340093775         0.493473593644423
42.45698448494897         0.49347716191437874
42.480519090377776        0.4934809177008721
42.49183350052228         0.493480583594057
42.91111173851581         0.4934681976600439
43.129436282778435        0.4934617443117594
43.34170438665382         0.4934554674845959
43.605832101463214        0.4934583031744248
43.76966169919207         0.49344689827796107
44.045953800770505        0.49343114318922965
44.45025438068992         0.4934079364887222
44.48607550007778         0.4934058716516563
44.551637056788095        0.4934023132610655
44.9622865908431          0.49338893578906967
45.12124113574799         0.49338680211426517
45.44402234257476         0.4933586371182995
45.888691347203725        0.4933075472800544
45.90944475097154         0.49330511997784676
45.94142557878348         0.49330137204109314
46.37486715936833         0.4932694040476282
46.6466962127547          0.49321401213281685
46.79246070408973         0.4931772417883213
46.980282599483495        0.493122587268091
47.210054248811154        0.4930445842567012
47.388375032536835        0.49297559738515195
47.65367198113857         0.4927819948784717
48.00993414929609         0.49225068595625787
48.057233153569136        0.4921646538705109
48.11350516866649         0.49206462855155664
48.474771255557485        0.49124325513315303
48.73082733879495         0.49053527013829185
48.894574069744536        0.4900278017347634
49.23767951064942         0.4888739475957316
49.39321091656101         0.488356034114444
49.47042077744958         0.488090132506992
49.86212301204966         0.4865410551063111
50.30480278216634         0.4848546476833999
50.325589220132876        0.4845873351621287
50.34301546334916         0.4846283014415026
50.652118379473116        0.48267477618824733
50.92273127647447         0.4767985107310189
50.97864753881338         0.4750994293556276
51.042516925450975        0.473722109108953
51.386919391928814        0.45593076693071205
51.53745794050217         0.41458309627209194
51.79064335126647         0.3112902963626144
51.96412842858209         0.21239105448130904
52.19436731060411         0.045821241623618315
52.390798916662035        -0.12525199830640107
52.57767369152759         -0.27614964600839637
52.87432274790721         -0.3829678890837579
52.936016517520756        -0.40200538716931905
53.00536722774303         -0.42133492071327766
53.335981771100265        -0.4861872907510682
53.63009350266576         -0.5059478096749163
53.735947024679795        -0.5043189102425029
53.84390198442268         -0.5044312636287707
54.108623251604214        -0.5045824625456943
54.356439722804204        -0.5054254702956579
54.481299478528626        -0.5061072649866971
54.61467654017142         -0.5069494436712256
54.85070726167901         -0.5088321030069687
55.040524613017446        -0.5081038877468702
55.24168237495047         -0.5078816404580712
55.461587576527656        -0.5080665310304189
55.63025192870174         -0.5085478788909996
55.7845372450921          -0.5092460965229667
56.01882148245301         -0.5100227188921764
56.2933882832157          -0.5105286034723915
56.438627586859006        -0.5108435362076902
56.57348301217663         -0.5111651621584443
56.858433691265006        -0.5119369022613346
57.165325594990826        -0.5124570634078316
57.27591430960565         -0.5139204611026917
57.37197895669084         -0.5137640964401122
57.71388418958573         -0.5136328980261776
58.080452791973016        -0.5147666268730394
58.14969861883831         -0.5150134360517237
58.21428546672214         -0.5152530706233418
58.585513048090895        -0.5168084669183516
59.018213351902766        -0.5159246639181139
59.057008698727266        -0.5157818887655303
59.09285459329271         -0.5156755326828171
59.52850434936362         -0.516344814055959
59.99999999999999         -0.521320636610813
60.461108402543736        -0.5180775826588557
60.82784434438853         -0.5182184627091148
60.922216805087494        -0.518606774867305
61.04087420849911         -0.5192994333868087
61.38332520763124         -0.5199956524924743
61.72401178401443         -0.520220793840344
61.905555812560905        -0.5203627559103133
62.09026537495796         -0.520522884210826
62.42778641749055         -0.5208563709865874
62.759523058438525        -0.5212026114963685
62.94893290424651         -0.5214632474090859
63.095292978535895        -0.5216154215512346
63.47972871217609         -0.5220994400122237
63.85267601516366         -0.5225300981924357
64.0332693790802          -0.5227259504730887
64.21942581939132         -0.5229191728690714
64.5868100459843          -0.5232747020270987
65.29400495388819         -0.5233414276735754
65.5925970916332          -0.5233736733661745
66.34452689192346         -0.5234470544613254
66.54294193881549         -0.5234614164237184
66.69413147872018         -0.5234720034753962
67.32906598086862         -0.5235167423569874
68.37275654349088         -0.5235446752817234
69.1077347232183          -0.5235543484017996
69.91529595368391         -0.5235649541765475
70.72679341220305         -0.5235755878006418
71.46535403450028         -0.5235852449134091
72.3458521011878          -0.5235862819719048
74.0421270407594          -0.5235848524262305
74.89723473412519         -0.5235841315124551
75.53769066065419         -0.5235835914475461
77.44861736706258         -0.5235819794609436
80                        -0.5236004248007958
0                         -0.5235468801274985
2.3021067138330906        -0.5235776961058085
3.8055294812997573        -0.5235837427160459
4.604213427666188         -0.5235869548027773
5.827193227459389         -0.5235918731064719
6.906320141499293         -0.5236114281702928
7.518260478975748         -0.5236042261844516
8.660750410627863         -0.5235907566691572
9.953927809699024         -0.5235754737533682
10.415180679756443        -0.5235700131416157
10.82268606947694         -0.5235827067196643
12.433678883632325        -0.5236079213007323
12.864191388081576        -0.5235429263654869
13.260435730000246        -0.5235195969650299
13.656427896998732        -0.5234964456574509
14.246152999974086        -0.5234407518780531
14.717976436363205        -0.5233952495351032
15.37799896996772         -0.5233517073757782
15.814500281870664        -0.522948993679157
15.930738885020652        -0.5228335493974049
16.037594529503533        -0.522724379789905
16.483478800073584        -0.5222373625889614
16.96851602041355         -0.5216498967445937
17.02647348758365         -0.5215593725058687
17.09617075165497         -0.5215413028591738
17.542804490667265        -0.5209932200262636
18.03300700900428         -0.5205083346723522
18.060405298136267        -0.5204848363233464
18.08536845083298         -0.520463758566016
18.578006105605276        -0.5201125813469586
19.050749406922556        -0.5186499730709474
19.052004070403513        -0.5186441343685114
19.053255421582012        -0.5186383364445473
19.526002035201756        -0.518260846274988
19.999999999999996        -0.5217439990195256
20.469078968145475        -0.5162208225426385
20.934915367753128        -0.5154703609119015
20.938157936290942        -0.5154822167356957
20.941423075522522        -0.5154943937587972
21.407236904436417        -0.5167801959034161
21.830367408933544        -0.5148798656937519
21.84118726577099         -0.5148458230424431
21.852334431242014        -0.5148115075920244
22.275137627105558        -0.5140757869630306
22.68552626460744         -0.5144112946411936
22.709596110134605        -0.5156659756886993
22.736805034849976        -0.5145088766946776
23.128061680434932        -0.5124594180179513
23.49225208472017         -0.5113982499132929
23.547069185954424        -0.5113092893591
23.60596023551872         -0.5112343641639526
23.966076691473916        -0.5112417973646167
24.271884395439447        -0.5097605555097607
24.35421838048969         -0.5094666639658433
24.445541198889423        -0.5091939014251989
24.74236006950546         -0.5086941182007922
25.009963291615414        -0.5087508871922817
25.132935026798894        -0.5092763125780531
25.293490021910518        -0.5082976066125665
25.505872597011106        -0.5070456110924006
25.688398174562412        -0.5062937642542742
25.880096215967903        -0.505826524089008
26.10315165960288         -0.505698329153992
26.2543198349247          -0.5057424452004631
26.394419855075405        -0.5051893814180426
26.651043533841694        -0.5028217534167322
26.938918019664296        -0.4980821656350095
27.047767232758694        -0.4957165303685583
27.144800095588753        -0.49334254829499935
27.405591334237677        -0.485044196168128
27.56259528406965         -0.47705442531471987
27.78332149667528         -0.4507417765633747
27.984699914320032        -0.39451240149529965
28.187680276221624        -0.3067230889762868
28.406804544570413        -0.17689187795303518
28.59203905576797         -0.038750260019660865
28.898693058202674        0.1628476727927343
29.00195574628817         0.2234238530477857
29.095378456907866        0.27305972911641574
29.33555128685156         0.3781271851840187
29.601020912605048        0.45649527502524206
29.669146827414952        0.47021134884389326
29.75109592685859         0.47593011146270103
30.168169617542624        0.4784040707652425
30.59593060310553         0.4802785618292841
30.666803237341977        0.4807785898506819
30.807718265401284        0.48121437811421264
31.163100796691943        0.48200807118537337
31.298127087823882        0.48305207022008484
31.47877830091467         0.4837356052760993
31.708901657976256        0.4847144998762557
31.811432697462976        0.4850478694471103
31.927366101311087        0.4854117834815743
32.1897515016884          0.4861843307419466
32.37499538551056         0.48677087270276787
32.70139325416475         0.48755787897137975
32.94409401776354         0.4880303272997349
33.21303500664111         0.48844152978793437
33.513192650016514        0.48868506936591527
33.69600950489072         0.48878269242387784
33.924209286685624        0.48879919706407804
34.210416255469625        0.4888759866671439
34.68728170097073         0.4889344546546086
34.73800798445341         0.48894023978172985
34.768453083737136        0.48894367181470383
35.265599713437204        0.4889876342404397
35.54991391655532         0.48900572951886845
35.605529139154704        0.4890092183797502
35.6592971945942          0.4890125755642993
35.945458564872226        0.48903018168036766
36.241450826025634        0.48904437379366006
36.29579468517532         0.4890316737379608
36.71427498454944         0.48903762567483405
36.718613936295554        0.48903768685286514
36.76546581442786         0.4890330140508607
37.13011907872743         0.4890490413246008
37.15970391776662         0.4890503380930493
37.54021429232099         0.4890613406116068
37.60232032108595         0.4890612516591596
37.80817042609575         0.48904809704779073
38.05144865220291         0.4890676944965174
38.1581919888581          0.4890660821868616
38.50554581972022         0.48906082862054995
38.81153364940751         0.4890561918948973
38.95964298723752         0.4890539445888258
39.318206795827905        0.489068093989287
39.374302345323194        0.48906676085816175
39.620934687232925        0.48906089878638703
39.86059269037158         0.4890552012905761
39.91510195413199         0.4890539052535283
40.34688303541998         0.48905922082875836
40.44854635298528         0.4890602336326532
40.73387155584444         0.4890630751640076
40.81606403002709         0.4890551480217769
40.97407539835759         0.4890523913214537
41.19585127741538         0.4890485204831876
41.42713095875623         0.48904448166643033
41.57563852480367         0.4890418871610268
41.71804358095022         0.48902941179371895
42.00900340093775         0.4890404043951787
42.45698448494897         0.48904408184526416
42.480519090377776        0.48904849571814696
42.49183350052228         0.48904807733664946
42.91111173851581         0.48903256083391006
43.129436282778435        0.4890244714895037
43.34170438665382         0.4890166002002746
43.605832101463214        0.48901760342381084
43.76966169919207         0.4890046192439187
44.045953800770505        0.488984377511243
44.45025438068992         0.48895409896123543
44.48607550007778         0.4889513785328146
44.551637056788095        0.48894694787011533
44.9622865908431          0.4889291831759553
45.12124113574799         0.48892603544273827
45.44402234257476         0.4888911309066547
45.888691347203725        0.48881614445898613
45.90944475097154         0.48881234654286315
45.94142557878348         0.48880644191948686
46.37486715936833         0.48871989614825995
46.6466962127547          0.488525111910112
46.79246070408973         0.48837150078842173
46.980282599483495        0.4881229667097331
47.210054248811154        0.48774143110391976
47.388375032536835        0.48738655877874987
47.65367198113857         0.48658163265163934
48.00993414929609         0.4856125243435645
48.057233153569136        0.4854715959171058
48.11350516866649         0.48522603130782876
48.474771255557485        0.4839951666165039
48.73082733879495         0.4829969623240554
48.894574069744536        0.48230391073645834
49.23767951064942         0.4809976294007519
49.39321091656101         0.48050752260842367
49.47042077744958         0.4802342012647758
49.86212301204966         0.4783369506020078
50.30480278216634         0.475676979668366
50.325589220132876        0.4702044820930794
50.34301546334916         0.46761350697032705
50.652118379473116        0.3892135067447111
50.92273127647447         0.27016019109800665
50.97864753881338         0.2396939763507639
51.042516925450975        0.2062672476945742
51.386919391928814        -0.03725030464538721
51.53745794050217         -0.1458325631346027
51.79064335126647         -0.3011036507026553
51.96412842858209         -0.37954839179586536
52.19436731060411         -0.4485567931366333
52.390798916662035        -0.4775788287343665
52.57767369152759         -0.48586024875435824
52.87432274790721         -0.49369837743383516
52.936016517520756        -0.4956430238076502
53.00536722774303         -0.4971462968522298
53.335981771100265        -0.5024487989514388
53.63009350266576         -0.504573293671468
53.735947024679795        -0.504739930305125
53.84390198442268         -0.505355625785804
54.108623251604214        -0.5053284234121114
54.356439722804204        -0.5060396700233847
54.481299478528626        -0.506668114998297
54.61467654017142         -0.5073902710681415
54.85070726167901         -0.5093772980053329
55.040524613017446        -0.5086279159123972
55.24168237495047         -0.5083861483079136
55.461587576527656        -0.5085650952484797
55.63025192870174         -0.5090472573170787
55.7845372450921          -0.509750375542066
56.01882148245301         -0.5105102835310363
56.2933882832157          -0.5110100081184419
56.438627586859006        -0.5113184812250731
56.57348301217663         -0.5116321309098708
56.858433691265006        -0.512380766162297
57.165325594990826        -0.5128639188590964
57.27591430960565         -0.5142829867449623
57.37197895669084         -0.5141199421860395
57.71388418958573         -0.5139602543583696
58.080452791973016        -0.5150574579096759
58.14969861883831         -0.5152970889454941
58.21428546672214         -0.5155299496368309
58.585513048090895        -0.5170449586407764
59.018213351902766        -0.5161388980127671
59.057008698727266        -0.5159939503493478
59.09285459329271         -0.5158855820020967
59.52850434936362         -0.5165301002760314
59.99999999999999         -0.5214823760687401
60.461108402543736        -0.5182182281271054
60.82784434438853         -0.5183466124667863
60.922216805087494        -0.518731723422069
61.04087420849911         -0.5194203688822735
61.38332520763124         -0.520105570984159
61.72401178401443         -0.520322672483856
61.905555812560905        -0.520460347461926
62.09026537495796         -0.5206161123499536
62.42778641749055         -0.520941622942362
62.759523058438525        -0.5212838634236541
62.94893290424651         -0.5215404103387544
63.095292978535895        -0.5216908627397508
63.47972871217609         -0.5221670769698379
63.85267601516366         -0.5225924859730321
64.0332693790802          -0.5227857966440971
64.21942581939132         -0.522976399286513
64.5868100459843          -0.5233267587475662
65.29400495388819         -0.5233883323071878
65.5925970916332          -0.523418395893075
66.34452689192346         -0.523486246067044
66.54294193881549         -0.5234998220296528
66.69413147872018         -0.5235089915854482
67.32906598086862         -0.5235477689551152
68.37275654349088         -0.5235592784138249
69.1077347232183          -0.5235682471368102
69.91529595368391         -0.5235780777967298
70.72679341220305         -0.5235879313086399
71.46535403450028         -0.5235968773615925
72.3458521011878          -0.5235965145993681
74.0421270407594          -0.5235906623239515
74.89723473412519         -0.5235877118339225
75.53769066065419         -0.5235855018512265
77.44861736706258         -0.5235789072503196
80                        -0.5235956425613986
0                         -0.5235310427741465
2.3021067138330906        -0.523571828569263
3.8055294812997573        -0.5235834301432296
4.604213427666188         -0.5235895932284306
5.827193227459389         -0.5235990301747286
6.906320141499293         -0.5236227590627147
7.518260478975748         -0.5236166735749591
8.660750410627863         -0.5236052871274453
9.953927809699024         -0.5235923597805038
10.415180679756443        -0.5235877387818363
10.82268606947694         -0.5236045466887519
12.433678883632325        -0.5236441475264892
12.864191388081576        -0.5235866139910863
13.260435730000246        -0.5235669993714164
13.656427896998732        -0.5235475567879952
14.246152999974086        -0.5234967757593719
14.717976436363205        -0.5234561276819385
15.37799896996772         -0.5234198131184216
15.814500281870664        -0.5230238954229226
15.930738885020652        -0.5229102627165392
16.037594529503533        -0.5228027591322786
16.483478800073584        -0.5223227009416831
16.96851602041355         -0.5217428182342972
17.02647348758365         -0.521658078714821
17.09617075165497         -0.5216364575063125
17.542804490667265        -0.5211010472164653
18.03300700900428         -0.5206300800590443
18.060405298136267        -0.5206073598376841
18.08536845083298         -0.5205869910645013
18.578006105605276        -0.5202498076644386
19.050749406922556        -0.5188049605827142
19.052004070403513        -0.5187991702808078
19.053255421582012        -0.518793420632412
19.526002035201756        -0.518434367677143
19.999999999999996        -0.5219388021024156
20.469078968145475        -0.5164446220752096
20.934915367753128        -0.515727096924478
20.938157936290942        -0.5157391833865019
20.941423075522522        -0.5157515926695607
21.407236904436417        -0.5170684050890941
21.830367408933544        -0.5152175646519951
21.84118726577099         -0.5151847786188798
21.852334431242014        -0.5151517573164826
22.275137627105558        -0.5144647449618844
22.68552626460744         -0.514846773235884
22.709596110134605        -0.5161110024336981
22.736805034849976        -0.5149675403481062
23.128061680434932        -0.5129870986819411
23.49225208472017         -0.5119882914076788
23.547069185954424        -0.5119085537021459
23.60596023551872         -0.5118434879905488
23.966076691473916        -0.5119100871042461
24.271884395439447        -0.5105175473573941
24.35421838048969         -0.510244570901302
24.445541198889423        -0.5099942684641557
24.74236006950546         -0.5095620704001808
25.009963291615414        -0.5096725796860441
25.132935026798894        -0.5102693000334776
25.293490021910518        -0.5091808640540278
25.505872597011106        -0.5079633916142028
25.688398174562412        -0.5072614832197312
25.880096215967903        -0.5068667212899423
26.10315165960288         -0.5068485049238484
26.2543198349247          -0.5064693223604829
26.394419855075405        -0.5063511189261165
26.651043533841694        -0.5048045124861263
26.938918019664296        -0.5010229132133135
27.047767232758694        -0.4990295102638848
27.144800095588753        -0.4969919152672339
27.405591334237677        -0.4910129171065795
27.56259528406965         -0.4856666468635494
27.78332149667528         -0.4890073295815908
27.984699914320032        -0.4894367470484322
28.187680276221624        -0.4873419368404546
28.406804544570413        -0.4822328419682618
28.59203905576797         -0.47560847082801
28.898693058202674        -0.4202422362513826
29.00195574628817         -0.38078425460065185
29.095378456907866        -0.3385221616111256
29.33555128685156         -0.20125485823317718
29.601020912605048        -0.0015873540930780815
29.669146827414952        0.05776811253519153
29.75109592685859         0.0993092595771987
30.168169617542624        0.308393594013719
30.59593060310553         0.4353945527378249
30.666803237341977        0.446882133535931
30.807718265401284        0.4656506861035613
31.163100796691943        0.46998543198929016
31.298127087823882        0.47415105593666146
31.47877830091467         0.47485650637831006
31.708901657976256        0.4763939033023762
31.811432697462976        0.4767571401251748
31.927366101311087        0.4771320245547083
32.1897515016884          0.4778400540099336
32.37499538551056         0.4788043317412892
32.70139325416475         0.4800362091439142
32.94409401776354         0.4808498946092763
33.21303500664111         0.48164962836640096
33.513192650016514        0.48246667581645786
33.69600950489072         0.4828715104707519
33.924209286685624        0.48324434626409013
34.210416255469625        0.48357518239642605
34.68728170097073         0.4838936655786167
34.73800798445341         0.48391589276099317
34.768453083737136        0.4839281573179269
35.265599713437204        0.4839621411574168
35.54991391655532         0.4839910269118728
35.605529139154704        0.4839959617581054
35.6592971945942          0.4840005101011651
35.945458564872226        0.48402103537584823
36.241450826025634        0.4840326190848378
36.29579468517532         0.4840152650434438
36.71427498454944         0.48401982679318734
36.718613936295554        0.48401986952813575
36.76546581442786         0.4840141391294975
37.13011907872743         0.48403086372491366
37.15970391776662         0.4840321900629533
37.54021429232099         0.4840412010662149
37.60232032108595         0.4840409880542697
37.80817042609575         0.48402573845219016
38.05144865220291         0.48404768219771327
38.1581919888581          0.48404549209358694
38.50554581972022         0.4840383243077142
38.81153364940751         0.4840319582096864
38.95964298723752         0.4840288593184485
39.318206795827905        0.4840452526787778
39.374302345323194        0.4840435750147237
39.620934687232925        0.4840361944945606
39.86059269037158         0.48402901577857416
39.91510195413199         0.4840273820581187
40.34688303541998         0.4840317039757966
40.44854635298528         0.4840330673307249
40.73387155584444         0.48403689029826247
40.81606403002709         0.4840285900504074
40.97407539835759         0.4840243501378024
41.19585127741538         0.48401839288599985
41.42713095875623         0.48401217244899347
41.57563852480367         0.48400817397760754
41.71804358095022         0.48399399679856414
42.00900340093775         0.484008578273011
42.45698448494897         0.484008677310122
42.480519090377776        0.48401354639998917
42.49183350052228         0.4840129840409091
42.91111173851581         0.4839920826703433
43.129436282778435        0.4839811511852721
43.34170438665382         0.48397049154348093
43.605832101463214        0.4839648514917936
43.76966169919207         0.48395245200212433
44.045953800770505        0.48392488149483653
44.45025438068992         0.483878796761237
44.48607550007778         0.48387438474046096
44.551637056788095        0.4838804417507118
44.9622865908431          0.48385000097378233
45.12124113574799         0.4838908603036599
45.44402234257476         0.4837616532419576
45.888691347203725        0.48334431147040935
45.90944475097154         0.4833186188069588
45.94142557878348         0.4832779415285691
46.37486715936833         0.48249720287684034
46.6466962127547          0.48187751765664005
46.79246070408973         0.48149685095400974
46.980282599483495        0.4809565659700353
47.210054248811154        0.4802193716019377
47.388375032536835        0.4795894340446968
47.65367198113857         0.47804209347744103
48.00993414929609         0.47746867956714506
48.057233153569136        0.4773422111795032
48.11350516866649         0.47689332492871134
48.474771255557485        0.47564645714249626
48.73082733879495         0.4743620472391823
48.894574069744536        0.4733663622285053
49.23767951064942         0.4648175550026333
49.39321091656101         0.44428074179388527
49.47042077744958         0.4298261452004141
49.86212301204966         0.3092214210133313
50.30480278216634         0.07209822716151669
50.325589220132876        0.0686765288282362
50.34301546334916         0.05242463674682277
50.652118379473116        -0.19692885653502895
50.92273127647447         -0.3547284033595312
50.97864753881338         -0.38029107324502504
51.042516925450975        -0.40299457338931494
51.386919391928814        -0.4759407742221459
51.53745794050217         -0.48089799114014525
51.79064335126647         -0.4870658477944303
51.96412842858209         -0.4890690710634422
52.19436731060411         -0.4889351690033907
52.390798916662035        -0.48778268860357543
52.57767369152759         -0.4878230909593471
52.87432274790721         -0.49799672554656343
52.936016517520756        -0.4988946767094537
53.00536722774303         -0.5002020132470432
53.335981771100265        -0.504504537402683
53.63009350266576         -0.5056476091429626
53.735947024679795        -0.5054397876627211
53.84390198442268         -0.5065981971862012
54.108623251604214        -0.5064272540801588
54.356439722804204        -0.5070452287080363
54.481299478528626        -0.5076419348725553
54.61467654017142         -0.5083878244561368
54.85070726167901         -0.5104594259923612
55.040524613017446        -0.5095999602552622
55.24168237495047         -0.5093091300365276
55.461587576527656        -0.5094376746101705
55.63025192870174         -0.5098768017026931
55.7845372450921          -0.5105372657075504
56.01882148245301         -0.5112212252773006
56.2933882832157          -0.5116737378710868
56.438627586859006        -0.5119567074380467
56.57348301217663         -0.5122463523940864
56.858433691265006        -0.5129432487093657
57.165325594990826        -0.5133746392780437
57.27591430960565         -0.514756190642814
57.37197895669084         -0.5145832609964519
57.71388418958573         -0.5143756703292507
58.080452791973016        -0.5154280532043188
58.14969861883831         -0.5156591288517283
58.21428546672214         -0.5158839852560285
58.585513048090895        -0.5173525454255005
59.018213351902766        -0.5164166630929065
59.057008698727266        -0.516268804161021
59.09285459329271         -0.5161577466717792
59.52850434936362         -0.5167696754406103
59.99999999999999         -0.521697963182129
60.461108402543736        -0.5184053530701083
60.82784434438853         -0.5185182271808004
60.922216805087494        -0.5188993814325737
61.04087420849911         -0.5195830729726809
61.38332520763124         -0.5202545210723134
61.72401178401443         -0.5204611075407934
61.905555812560905        -0.5205931767787776
62.09026537495796         -0.5207432367280673
62.42778641749055         -0.5210583197624898
62.759523058438525        -0.5213943492246343
62.94893290424651         -0.5216472022495969
63.095292978535895        -0.5217951538145824
63.47972871217609         -0.5222604515342983
63.85267601516366         -0.5226794787050176
64.0332693790802          -0.5228696996533598
64.21942581939132         -0.5230571177619305
64.5868100459843          -0.5234011934887551
65.29400495388819         -0.5234546928654059
65.5925970916332          -0.5234814404820158
66.34452689192346         -0.5235409047020132
66.54294193881549         -0.5235530273775527
66.69413147872018         -0.523560598125017
67.32906598086862         -0.5235926525587407
68.37275654349088         -0.5235837107137734
69.1077347232183          -0.5235911523393108
69.91529595368391         -0.523599303953696
70.72679341220305         -0.5236074690337778
71.46535403450028         -0.5236148773616074
72.3458521011878          -0.5236125232091048
74.0421270407594          -0.5235995411657304
74.89723473412519         -0.5235929964706401
75.53769066065419         -0.5235880945007798
77.44861736706258         -0.5235734677708983
80                        -0.5235847149552906
0                         -0.5235116472791933
2.3021067138330906        -0.5235646263375804
3.8055294812997573        -0.5235828488099822
4.604213427666188         -0.523592529165582
5.827193227459389         -0.5236073518559469
6.906320141499293         -0.5236358461218767
7.518260478975748         -0.5236310357948649
8.660750410627863         -0.5236220286480036
9.953927809699024         -0.5236117921924066
10.415180679756443        -0.5236081304154561
10.82268606947694         -0.5236286586956449
12.433678883632325        -0.523685956055316
12.864191388081576        -0.5236388779263608
13.260435730000246        -0.5236236663643825
13.656427896998732        -0.5236086203654506
14.246152999974086        -0.5235628952296979
14.717976436363205        -0.5235282795728442
15.37799896996772         -0.5235006793810467
15.814500281870664        -0.5231120700310559
15.930738885020652        -0.5230003857527113
16.037594529503533        -0.5228946741633613
16.483478800073584        -0.522422102466428
16.96851602041355         -0.5218503803850338
17.02647348758365         -0.5217724336442002
17.09617075165497         -0.521747070041894
17.542804490667265        -0.5212265819346846
18.03300700900428         -0.5207720149622196
18.060405298136267        -0.5207502120387982
18.08536845083298         -0.5207306790945271
18.578006105605276        -0.5204100017903899
19.050749406922556        -0.5189849834897285
19.052004070403513        -0.518979247352193
19.053255421582012        -0.5189735517304896
19.526002035201756        -0.5186353053862917
19.999999999999996        -0.5221657139392369
20.469078968145475        -0.5167008983753653
20.934915367753128        -0.5160245346395227
20.938157936290942        -0.5160369126046851
20.941423075522522        -0.5160496154903726
21.407236904436417        -0.5174051673314748
21.830367408933544        -0.5156105190772132
21.84118726577099         -0.5155791682754656
21.852334431242014        -0.5155476255120631
22.275137627105558        -0.5149165942016809
22.68552626460744         -0.5153527158762129
22.709596110134605        -0.516645471483005
22.736805034849976        -0.5154845902225749
23.128061680434932        -0.5136015768996919
23.49225208472017         -0.5126931271042211
23.547069185954424        -0.5126269574548484
23.60596023551872         -0.5125764579265074
23.966076691473916        -0.5127318800662333
24.271884395439447        -0.5114629432888472
24.35421838048969         -0.511223950337947
24.445541198889423        -0.5110111206154179
24.74236006950546         -0.5106990786154123
25.009963291615414        -0.5109157084232331
25.132935026798894        -0.5116407090971811
25.293490021910518        -0.5106332301425516
25.505872597011106        -0.5095215041745765
25.688398174562412        -0.5089183181942976
25.880096215967903        -0.5086349718990687
26.10315165960288         -0.5087562721249914
26.2543198349247          -0.5086054816298687
26.394419855075405        -0.508487934473781
26.651043533841694        -0.5070928944404276
26.938918019664296        -0.5037122170171365
27.047767232758694        -0.5019338584228243
27.144800095588753        -0.5001172598629596
27.405591334237677        -0.4947479591366846
27.56259528406965         -0.4895635738074978
27.78332149667528         -0.49218658751945105
27.984699914320032        -0.49248246977430526
28.187680276221624        -0.49075672259296366
28.406804544570413        -0.48661403673432624
28.59203905576797         -0.481266888863395
28.898693058202674        -0.48070426973663716
29.00195574628817         -0.4797403447785057
29.095378456907866        -0.47861863574443325
29.33555128685156         -0.47464305774883403
29.601020912605048        -0.46841171670058573
29.669146827414952        -0.46650033124601675
29.75109592685859         -0.44956426053111515
30.168169617542624        -0.33338925923021767
30.59593060310553         -0.10984728512657647
30.666803237341977        -0.06265102297862868
30.807718265401284        0.03928244926897242
31.163100796691943        0.3492239940339641
31.298127087823882        0.3733753958092239
31.47877830091467         0.40824371147740274
31.708901657976256        0.43918664959939846
31.811432697462976        0.4489838870926441
31.927366101311087        0.45767605820075363
32.1897515016884          0.467998073581669
32.37499538551056         0.46797317691705415
32.70139325416475         0.46923454158653055
32.94409401776354         0.4700474097568714
33.21303500664111         0.47082356911303397
33.513192650016514        0.4723346091350442
33.69600950489072         0.4732076115773465
33.924209286685624        0.4739026845550398
34.210416255469625        0.47487015818701
34.68728170097073         0.4760555741482424
34.73800798445341         0.4761594262348648
34.768453083737136        0.4762197024704972
35.265599713437204        0.4770024234533704
35.54991391655532         0.4771662739733384
35.605529139154704        0.47719271145480446
35.6592971945942          0.4772165246024148
35.945458564872226        0.477314381109718
36.241450826025634        0.4773566180797054
36.29579468517532         0.4773155568406041
36.71427498454944         0.477328751574684
36.718613936295554        0.47732886934597035
36.76546581442786         0.4773176835995668
37.13011907872743         0.47734531301027255
37.15970391776662         0.4773474277988936
37.54021429232099         0.47736005720481817
37.60232032108595         0.4773609819462557
37.80817042609575         0.47734316760480805
38.05144865220291         0.4773718226775911
38.1581919888581          0.477369502395488
38.50554581972022         0.47736181345507894
38.81153364940751         0.47735486466025634
38.95964298723752         0.4773514421460156
39.318206795827905        0.47737257229449037
39.374302345323194        0.4773704803553695
39.620934687232925        0.47736126992851075
39.86059269037158         0.4773522998072342
39.91510195413199         0.47735025681636106
40.34688303541998         0.4773535705375929
40.44854635298528         0.47735602767333996
40.73387155584444         0.4773629090370993
40.81606403002709         0.47735421154575025
40.97407539835759         0.47734829727754824
41.19585127741538         0.47733995254777656
41.42713095875623         0.4773311957338459
41.57563852480367         0.4773255435447818
41.71804358095022         0.47730910240823726
42.00900340093775         0.4773302542905585
42.45698448494897         0.47732969351592036
42.480519090377776        0.47733460812235684
42.49183350052228         0.4773338908145946
42.91111173851581         0.4773064904635498
43.129436282778435        0.4772915910822436
43.34170438665382         0.47727669025992286
43.605832101463214        0.4772742662974835
43.76966169919207         0.47730364739126374
44.045953800770505        0.47723359127910864
44.45025438068992         0.47704204067164846
44.48607550007778         0.47701996737835584
44.551637056788095        0.4769915906596519
44.9622865908431          0.4767001523541828
45.12124113574799         0.4764250951250994
45.44402234257476         0.47569219667822743
45.888691347203725        0.4743946845699117
45.90944475097154         0.47432722387458015
45.94142557878348         0.4742220620387741
46.37486715936833         0.4725795423984736
46.6466962127547          0.47161223562056054
46.79246070408973         0.47108071703456755
46.980282599483495        0.4703826637244478
47.210054248811154        0.4695085433216074
47.388375032536835        0.4688148852108144
47.65367198113857         0.46839605584848215
48.00993414929609         0.46099427583608615
48.057233153569136        0.4575938719593391
48.11350516866649         0.45309216366277116
48.474771255557485        0.40678012650047857
48.73082733879495         0.3562801624064311
48.894574069744536        0.3162999056106937
49.23767951064942         0.022796302156997326
49.39321091656101         -0.09113585088403789
49.47042077744958         -0.14245164105060976
49.86212301204966         -0.35116539286652243
50.30480278216634         -0.4593232651525793
50.325589220132876        -0.46578798202047383
50.34301546334916         -0.46634406229889447
50.652118379473116        -0.47438969097717915
50.92273127647447         -0.4786186703696495
50.97864753881338         -0.4791662547234487
51.042516925450975        -0.47810322458809656
51.386919391928814        -0.48088017040400927
51.53745794050217         -0.48594973696973337
51.79064335126647         -0.49078480812139963
51.96412842858209         -0.49232304662203435
52.19436731060411         -0.49213469417863276
52.390798916662035        -0.49156337962709945
52.57767369152759         -0.4925089596605755
52.87432274790721         -0.5009929410021954
52.936016517520756        -0.5017568288088093
53.00536722774303         -0.5029453882458562
53.335981771100265        -0.5068230087774648
53.63009350266576         -0.5077847114546797
53.735947024679795        -0.5075569730774078
53.84390198442268         -0.5085514286035411
54.108623251604214        -0.5082224565797497
54.356439722804204        -0.5087036574827413
54.481299478528626        -0.5092356091894447
54.61467654017142         -0.5099037480056534
54.85070726167901         -0.511865586569067
55.040524613017446        -0.5108899403255394
55.24168237495047         -0.5104827612892977
55.461587576527656        -0.5105221782150186
55.63025192870174         -0.5108916603263549
55.7845372450921          -0.5114874663029376
56.01882148245301         -0.5120766047349241
56.2933882832157          -0.5124603969747862
56.438627586859006        -0.5127068517475006
56.57348301217663         -0.5129624957834398
56.858433691265006        -0.5135872558390934
57.165325594990826        -0.5139645736261361
57.27591430960565         -0.515314140650509
57.37197895669084         -0.5151286123707123
57.71388418958573         -0.5148519446606794
58.080452791973016        -0.515853850952462
58.14969861883831         -0.5160753596324908
58.21428546672214         -0.516291284580769
58.585513048090895        -0.5177083740282241
59.018213351902766        -0.5167360449697378
59.057008698727266        -0.5165845936823161
59.09285459329271         -0.5164702239590103
59.52850434936362         -0.5170424321955577
59.99999999999999         -0.5219496033452159
60.461108402543736        -0.5186218754917817
60.82784434438853         -0.5187173222161833
60.922216805087494        -0.5190940693908075
61.04087420849911         -0.5197722628058813
61.38332520763124         -0.5204283746858542
61.72401178401443         -0.5206226402712907
61.905555812560905        -0.5207481445168197
62.09026537495796         -0.5208915255589255
62.42778641749055         -0.5211944061130914
62.759523058438525        -0.5215226676892735
62.94893290424651         -0.5217728172520655
63.095292978535895        -0.5219179743209329
63.47972871217609         -0.5223699658898286
63.85267601516366         -0.5227820838423447
64.0332693790802          -0.5229689605785527
64.21942581939132         -0.523152932383099
64.5868100459843          -0.5234902092882208
65.29400495388819         -0.5235337525028654
65.5925970916332          -0.5235564089614277
66.34452689192346         -0.5236055355331687
66.54294193881549         -0.5236171235115309
66.69413147872018         -0.5236227788452154
67.32906598086862         -0.5236467807833856
68.37275654349088         -0.5236125597324804
69.1077347232183          -0.523618210961589
69.91529595368391         -0.523624394242491
70.72679341220305         -0.5236305802059499
71.46535403450028         -0.5236361862612726
72.3458521011878          -0.5236317399272542
74.0421270407594          -0.523610064366884
74.89723473412519         -0.5235991371745032
75.53769066065419         -0.5235909528082675
77.44861736706258         -0.5235665323645723
80                        -0.5235709854445504
0                         -0.5234967924990376
2.3021067138330906        -0.5235598810882097
3.8055294812997573        -0.5235831307952399
4.604213427666188         -0.5235954817895399
5.827193227459389         -0.5236143938140426
6.906320141499293         -0.523646422744111
7.518260478975748         -0.5236423652317413
8.660750410627863         -0.5236347621773003
9.953927809699024         -0.5236261127966967
10.415180679756443        -0.5236230165345048
10.82268606947694         -0.5236457286565689
12.433678883632325        -0.523718554199829
12.864191388081576        -0.5236816980283556
13.260435730000246        -0.5236702478766535
13.656427896998732        -0.5236589572462695
14.246152999974086        -0.523616530725749
14.717976436363205        -0.5235870397807676
15.37799896996772         -0.5235666680166207
15.814500281870664        -0.5231836458024129
15.930738885020652        -0.5230734517038145
16.037594529503533        -0.522969110896188
16.483478800073584        -0.5225022685935556
16.96851602041355         -0.5219367969029305
17.02647348758365         -0.5218646757976962
17.09617075165497         -0.5218367502258066
17.542804490667265        -0.5213283953404783
18.03300700900428         -0.5208871746625863
18.060405298136267        -0.5208661186233721
18.08536845083298         -0.5208472662684962
18.578006105605276        -0.5205400374741516
19.050749406922556        -0.5191306298575167
19.052004070403513        -0.5191249359833333
19.053255421582012        -0.5191192825196334
19.526002035201756        -0.5187974346178346
19.999999999999996        -0.5223499065542637
20.469078968145475        -0.5169060316591817
20.934915367753128        -0.516262920133682
20.938157936290942        -0.5162755361562137
20.941423075522522        -0.516288478851724
21.407236904436417        -0.5176759746169853
21.830367408933544        -0.5159237324243076
21.84118726577099         -0.5158934675358033
21.852334431242014        -0.5158630436036773
22.275137627105558        -0.5152744906005622
22.68552626460744         -0.5157518885495058
22.709596110134605        -0.5170707269847266
22.736805034849976        -0.5158864199278326
23.128061680434932        -0.5140803208867583
23.49225208472017         -0.5132434874482168
23.547069185954424        -0.5131880975507854
23.60596023551872         -0.5131491786943038
23.966076691473916        -0.5133754049797217
24.271884395439447        -0.5121954796407694
24.35421838048969         -0.5119817837361017
24.445541198889423        -0.5117969240946866
24.74236006950546         -0.5115751327790689
25.009963291615414        -0.5118722432136935
25.132935026798894        -0.5126825161761593
25.293490021910518        -0.5117226521181848
25.505872597011106        -0.51072062708055
25.688398174562412        -0.5102106618173998
25.880096215967903        -0.5100241358251566
26.10315165960288         -0.5102566530296337
26.2543198349247          -0.5101830187104581
26.394419855075405        -0.5101852010823203
26.651043533841694        -0.508983632779741
26.938918019664296        -0.5057803253840747
27.047767232758694        -0.5040581374221224
27.144800095588753        -0.502286582242109
27.405591334237677        -0.49703950185660667
27.56259528406965         -0.49226380586900836
27.78332149667528         -0.495375049906509
27.984699914320032        -0.49597757414634064
28.187680276221624        -0.49442674727424785
28.406804544570413        -0.4903215415345753
28.59203905576797         -0.4848833811959436
28.898693058202674        -0.48413580718212085
29.00195574628817         -0.48343173883690493
29.095378456907866        -0.4826716802479703
29.33555128685156         -0.4801776142266971
29.601020912605048        -0.4765081356116967
29.669146827414952        -0.4754106549066339
29.75109592685859         -0.47618244080891686
30.168169617542624        -0.47461508576332073
30.59593060310553         -0.4724498797476228
30.666803237341977        -0.47297456961868783
30.807718265401284        -0.47127144471528964
31.163100796691943        -0.4671249728937489
31.298127087823882        -0.40012958197398146
31.47877830091467         -0.3008213508585216
31.708901657976256        -0.15091578129031988
31.811432697462976        -0.08006966980324431
31.927366101311087        0.003388492299155081
32.1897515016884          0.2054229423543535
32.37499538551056         0.26817801331304714
32.70139325416475         0.3609554079493237
32.94409401776354         0.40949245005067525
33.21303500664111         0.4429052132027303
33.513192650016514        0.45685464328063796
33.69600950489072         0.45666816534157234
33.924209286685624        0.45831190926670357
34.210416255469625        0.46007776030664266
34.68728170097073         0.462045458819738
34.73800798445341         0.46224636057232155
34.768453083737136        0.4623661616493699
35.265599713437204        0.46439341317646643
35.54991391655532         0.4652885850594656
35.605529139154704        0.4654476234595099
35.6592971945942          0.46559638121954194
35.945458564872226        0.46630542219758603
36.241450826025634        0.46688266745499124
36.29579468517532         0.46699854057618173
36.71427498454944         0.4673591720952227
36.718613936295554        0.46736213049180886
36.76546581442786         0.46737148711052584
37.13011907872743         0.4675846060124118
37.15970391776662         0.46759685143151214
37.54021429232099         0.46761437955626695
37.60232032108595         0.46761610687391575
37.80817042609575         0.46759438442848567
38.05144865220291         0.4676375998151539
38.1581919888581          0.46763654130940835
38.50554581972022         0.4676310101388275
38.81153364940751         0.4676234931268421
38.95964298723752         0.46761896499414235
39.318206795827905        0.46764639151815635
39.374302345323194        0.4676428861615279
39.620934687232925        0.46762735300550295
39.86059269037158         0.46761206969744623
39.91510195413199         0.4676085675102192
40.34688303541998         0.4676065776867029
40.44854635298528         0.467610318210481
40.73387155584444         0.4676205675776799
40.81606403002709         0.4676110944720056
40.97407539835759         0.4675991347514216
41.19585127741538         0.467581520999968
41.42713095875623         0.46756212262740915
41.57563852480367         0.46754911234538393
41.71804358095022         0.467527908131613
42.00900340093775         0.4675797958738018
42.45698448494897         0.4675624781329479
42.480519090377776        0.46756787898742197
42.49183350052228         0.46756561723558027
42.91111173851581         0.46745883447561776
43.129436282778435        0.46738551914845555
43.34170438665382         0.46730260664107937
43.605832101463214        0.4670402387720251
43.76966169919207         0.46678368640623985
44.045953800770505        0.4662073576338463
44.45025438068992         0.4651493394758225
44.48607550007778         0.4650432978621348
44.551637056788095        0.4647252711344735
44.9622865908431          0.46332085756044683
45.12124113574799         0.4623280819603549
45.44402234257476         0.4611385717110937
45.888691347203725        0.4593903790691807
45.90944475097154         0.45930959437443025
45.94142557878348         0.45918524669359856
46.37486715936833         0.4571043837943765
46.6466962127547          0.4552767720650085
46.79246070408973         0.44729578171570483
46.980282599483495        0.4298064008184854
47.210054248811154        0.3973767111788879
47.388375032536835        0.3638409082825318
47.65367198113857         0.2910549568585644
48.00993414929609         0.0067607781275838795
48.057233153569136        -0.026348824131021333
48.11350516866649         -0.06058832000126466
48.474771255557485        -0.2757131099069406
48.73082733879495         -0.39771026326725545
48.894574069744536        -0.46248891295394173
49.23767951064942         -0.4728434590100879
49.39321091656101         -0.47421236028165953
49.47042077744958         -0.4749031942283596
49.86212301204966         -0.4755709162547442
50.30480278216634         -0.47695277097600947
50.325589220132876        -0.475335344126012
50.34301546334916         -0.4756269209334257
50.652118379473116        -0.4798414564461766
50.92273127647447         -0.4820515807678468
50.97864753881338         -0.48233710163678467
51.042516925450975        -0.4817226736755176
51.386919391928814        -0.48617718803193466
51.53745794050217         -0.4894441373394294
51.79064335126647         -0.4945563126466374
51.96412842858209         -0.4960731616760413
52.19436731060411         -0.49559144106760555
52.390798916662035        -0.4943838171731269
52.57767369152759         -0.4951670457558963
52.87432274790721         -0.5033005488485277
52.936016517520756        -0.5039719314550247
53.00536722774303         -0.5051243220168636
53.335981771100265        -0.508790102321065
53.63009350266576         -0.5095081849850891
53.735947024679795        -0.509179955408976
53.84390198442268         -0.5101329773607637
54.108623251604214        -0.5096680957788625
54.356439722804204        -0.510020337797888
54.481299478528626        -0.5104867184504271
54.61467654017142         -0.5111076383838927
54.85070726167901         -0.512951577696045
55.040524613017446        -0.51190167840713
55.24168237495047         -0.5114056875989873
55.461587576527656        -0.5113757668072859
55.63025192870174         -0.5116916639252405
55.7845372450921          -0.5122381581042865
56.01882148245301         -0.5127582091268956
56.2933882832157          -0.513085884664555
56.438627586859006        -0.5133025781314232
56.57348301217663         -0.5135305446295502
56.858433691265006        -0.514096694173725
57.165325594990826        -0.5144358853233307
57.27591430960565         -0.5157647880957628
57.37197895669084         -0.5155691905750296
57.71388418958573         -0.5152343255167571
58.080452791973016        -0.516196972549936
58.14969861883831         -0.5164110610412066
58.21428546672214         -0.5166200645323249
58.585513048090895        -0.5179973737536333
59.018213351902766        -0.5169941443258085
59.057008698727266        -0.5168396832386865
59.09285459329271         -0.5167225428276212
59.52850434936362         -0.5172618398457265
59.99999999999999         -0.5221547732273538
60.461108402543736        -0.5187970148112447
60.82784434438853         -0.5188783736084787
60.922216805087494        -0.5192515937878662
61.04087420849911         -0.5199254059515486
61.38332520763124         -0.5205690921557911
61.72401178401443         -0.5207530300943561
61.905555812560905        -0.5208730337612774
62.09026537495796         -0.52101082031847
62.42778641749055         -0.5213034833052059
62.759523058438525        -0.5216250056258239
62.94893290424651         -0.5218738085162541
63.095292978535895        -0.5220167463093053
63.47972871217609         -0.5224570923304611
63.85267601516366         -0.5228638091308138
64.0332693790802          -0.523048072273846
64.21942581939132         -0.523229351122814
64.5868100459843          -0.5235613165477634
65.29400495388819         -0.5235963536500088
65.5925970916332          -0.5236154885740862
66.34452689192346         -0.5236557121228246
66.54294193881549         -0.5236678862773346
66.69413147872018         -0.5236718944572532
67.32906598086862         -0.5236889705175832
68.37275654349088         -0.5236315244596801
69.1077347232183          -0.5236361851214738
69.91529595368391         -0.5236412788911268
70.72679341220305         -0.5236463688493859
71.46535403450028         -0.5236509763747372
72.3458521011878          -0.5236454456872536
74.0421270407594          -0.5236168700476533
74.89723473412519         -0.5236024644358023
75.53769066065419         -0.5235916748019793
77.44861736706258         -0.5235594809682935
80                        -0.5235594507536183
0                         -0.5234844473122415
2.3021067138330906        -0.5235555738949522
3.8055294812997573        -0.523583447138234
4.604213427666188         -0.5235982543066954
5.827193227459389         -0.5236209272646866
6.906320141499293         -0.5236560111769645
7.518260478975748         -0.5236527969251114
8.660750410627863         -0.5236467668498891
9.953927809699024         -0.5236398957432352
10.415180679756443        -0.5236374332020488
10.82268606947694         -0.5236618108323149
12.433678883632325        -0.5237464953892792
12.864191388081576        -0.5237180236247747
13.260435730000246        -0.5237094754243659
13.656427896998732        -0.5237010812467979
14.246152999974086        -0.5236617288400433
14.717976436363205        -0.5236364778420884
15.37799896996772         -0.5236220741391844
15.814500281870664        -0.5232432694837806
15.930738885020652        -0.5231342005451667
16.037594529503533        -0.5230308948483092
16.483478800073584        -0.5225683800362229
16.96851602041355         -0.5220076314175006
17.02647348758365         -0.5219397890772312
17.09617075165497         -0.5219107141147644
17.542804490667265        -0.5214113608300869
18.03300700900428         -0.5209800408940823
18.060405298136267        -0.520959538923774
18.08536845083298         -0.5209411914596019
18.578006105605276        -0.520643940043066
19.050749406922556        -0.5192459098281664
19.052004070403513        -0.5192402463882838
19.053255421582012        -0.5192346232833955
19.526002035201756        -0.5189246196441646
19.999999999999996        -0.5224943381485389
20.469078968145475        -0.5170634550734363
20.934915367753128        -0.5164435415544798
20.938157936290942        -0.5164563250158487
20.941423075522522        -0.5164694364034712
21.407236904436417        -0.5178797714079418
21.830367408933544        -0.5161551773903521
21.84118726577099         -0.5161256219262003
21.852334431242014        -0.5160959290060696
22.275137627105558        -0.515535197961158
22.68552626460744         -0.51603977861808
22.709596110134605        -0.5173779827551045
22.736805034849976        -0.5161727161008421
23.128061680434932        -0.5144176073575502
23.49225208472017         -0.5136283509319969
23.547069185954424        -0.5135801333344813
23.60596023551872         -0.5135489233345671
23.966076691473916        -0.5138223745650554
24.271884395439447        -0.512696038499402
24.35421838048969         -0.5124976174872545
24.445541198889423        -0.512329683227496
24.74236006950546         -0.5121627885568807
25.009963291615414        -0.5125092606988636
25.132935026798894        -0.5133740332165017
25.293490021910518        -0.5124259949529569
25.505872597011106        -0.5114967740495043
25.688398174562412        -0.5110494805171166
25.880096215967903        -0.5109288778398408
26.10315165960288         -0.5112382339329353
26.2543198349247          -0.5112042406169571
26.394419855075405        -0.5112892501275241
26.651043533841694        -0.5102244957434242
26.938918019664296        -0.5071517625027465
27.047767232758694        -0.5054726486819829
27.144800095588753        -0.5037365821373351
27.405591334237677        -0.4986060385463311
27.56259528406965         -0.49399038163209696
27.78332149667528         -0.4974611081691376
27.984699914320032        -0.4982429063770388
28.187680276221624        -0.49672915073627844
28.406804544570413        -0.49250205222352905
28.59203905576797         -0.4868296902567441
28.898693058202674        -0.48633134668559214
29.00195574628817         -0.4859123255936678
29.095378456907866        -0.48541329067660666
29.33555128685156         -0.48360402571243
29.601020912605048        -0.48071468464604034
29.669146827414952        -0.47982136121485275
29.75109592685859         -0.4802304146847449
30.168169617542624        -0.4794243729798928
30.59593060310553         -0.4779616302253836
30.666803237341977        -0.47827841970573676
30.807718265401284        -0.4770800149405619
31.163100796691943        -0.4743959745191398
31.298127087823882        -0.4719979548640505
31.47877830091467         -0.4691994751200782
31.708901657976256        -0.46469803026852013
31.811432697462976        -0.4643272099457837
31.927366101311087        -0.4637407163073838
32.1897515016884          -0.4617613304834884
32.37499538551056         -0.456159823650302
32.70139325416475         -0.3957479410203891
32.94409401776354         -0.30113068211325894
33.21303500664111         -0.1467563438898426
33.513192650016514        0.08218503119572665
33.69600950489072         0.2400140687361558
33.924209286685624        0.2929487940262523
34.210416255469625        0.35472208858438603
34.68728170097073         0.42030285997351735
34.73800798445341         0.4245985425253432
34.768453083737136        0.42692922439862935
35.265599713437204        0.4392313598256902
35.54991391655532         0.4415497359589393
35.605529139154704        0.44200648407188137
35.6592971945942          0.44244906995228717
35.945458564872226        0.44482121289558324
36.241450826025634        0.44701964358780427
36.29579468517532         0.44802703078188116
36.71427498454944         0.45018629757637246
36.718613936295554        0.45020578476984624
36.76546581442786         0.45054830630633597
37.13011907872743         0.45196000659813257
37.15970391776662         0.45205571555369894
37.54021429232099         0.45309369324144727
37.60232032108595         0.453221177771397
37.80817042609575         0.4535209117991451
38.05144865220291         0.45387267113316615
38.1581919888581          0.4539858214432202
38.50554581972022         0.454271233266572
38.81153364940751         0.4544177289475633
38.95964298723752         0.45445334011669314
39.318206795827905        0.4544898715694948
39.374302345323194        0.4544885494221924
39.620934687232925        0.45447984288165866
39.86059269037158         0.4544668659030081
39.91510195413199         0.4544632929045964
40.34688303541998         0.45447150935326686
40.44854635298528         0.4544772522208061
40.73387155584444         0.45448411055031235
40.81606403002709         0.45449708541853423
40.97407539835759         0.45445814886107266
41.19585127741538         0.45437317477702377
41.42713095875623         0.4542468325893547
41.57563852480367         0.4541453988732331
41.71804358095022         0.454003422827243
42.00900340093775         0.45383068917843405
42.45698448494897         0.4530255854102474
42.480519090377776        0.4529730730737302
42.49183350052228         0.4529444693978943
42.91111173851581         0.4516934867339166
43.129436282778435        0.4508947889273327
43.34170438665382         0.4500215282590538
43.605832101463214        0.4485937903006124
43.76966169919207         0.4474359105505023
44.045953800770505        0.44529116910044
44.45025438068992         0.4415615343198322
44.48607550007778         0.441197217453605
44.551637056788095        0.44014611815756405
44.9622865908431          0.4355955306829098
45.12124113574799         0.43642081328608445
45.44402234257476         0.42182582980125144
45.888691347203725        0.339783742044104
45.90944475097154         0.3342332228002165
45.94142557878348         0.32537934620513925
46.37486715936833         0.17925962775151857
46.6466962127547          -0.049200898047229526
46.79246070408973         -0.15135964541724078
46.980282599483495        -0.2620535131326478
47.210054248811154        -0.36541063376683935
47.388375032536835        -0.4213166356364233
47.65367198113857         -0.46765072104697486
48.00993414929609         -0.47074270965566795
48.057233153569136        -0.47100983637006005
48.11350516866649         -0.46811928201772224
48.474771255557485        -0.47216281196221405
48.73082733879495         -0.47387109809965616
48.894574069744536        -0.47446019082853097
49.23767951064942         -0.47750426108426863
49.39321091656101         -0.47836047218687655
49.47042077744958         -0.47881258246438785
49.86212301204966         -0.4794372907049504
50.30480278216634         -0.4807652637039866
50.325589220132876        -0.47930555356980087
50.34301546334916         -0.4795656662387957
50.652118379473116        -0.48314378928845514
50.92273127647447         -0.48467443761224555
50.97864753881338         -0.4848052507888385
51.042516925450975        -0.4842396488550342
51.386919391928814        -0.4884340757086466
51.53745794050217         -0.49147705249500595
51.79064335126647         -0.49674306027253645
51.96412842858209         -0.4982530315755538
52.19436731060411         -0.49762127634482184
52.390798916662035        -0.49611039566430065
52.57767369152759         -0.49670479888016494
52.87432274790721         -0.5047619463867298
52.936016517520756        -0.5053850098315916
53.00536722774303         -0.5065093300022777
53.335981771100265        -0.510024718549873
53.63009350266576         -0.5105859098314006
53.735947024679795        -0.5101958712901442
53.84390198442268         -0.5111269190883562
54.108623251604214        -0.5105736880567323
54.356439722804204        -0.5108433115349014
54.481299478528626        -0.5112681039018614
54.61467654017142         -0.5118655723582256
54.85070726167901         -0.5136489216354178
55.040524613017446        -0.5125590758529145
55.24168237495047         -0.5120038343936996
55.461587576527656        -0.5119332208428551
55.63025192870174         -0.5122178710167169
55.7845372450921          -0.512735749112191
56.01882148245301         -0.5132154218398369
56.2933882832157          -0.5135071341306109
56.438627586859006        -0.5137047673873573
56.57348301217663         -0.5139150150280141
56.858433691265006        -0.5144436609717497
57.165325594990826        -0.5147591832843127
57.27591430960565         -0.5160806314908974
57.37197895669084         -0.5158787379895278
57.71388418958573         -0.5155049286979417
58.080452791973016        -0.5164428835423199
58.14969861883831         -0.5166523185268723
58.21428546672214         -0.5168569848557801
58.585513048090895        -0.5182094283027764
59.018213351902766        -0.5171848406531806
59.057008698727266        -0.5170283408930082
59.09285459329271         -0.5169093266963571
59.52850434936362         -0.5174265709021277
59.99999999999999         -0.5223107670336218
60.461108402543736        -0.5189322535510393
60.82784434438853         -0.5190038166202985
60.922216805087494        -0.5193746003525939
61.04087420849911         -0.520045393943074
61.38332520763124         -0.5206802915290973
61.72401178401443         -0.5208568008852565
61.905555812560905        -0.5209728486211945
62.09026537495796         -0.5211066120060399
62.42778641749055         -0.5213919276630173
62.759523058438525        -0.5217080155248371
62.94893290424651         -0.5219561671333456
63.095292978535895        -0.5220974437831672
63.47972871217609         -0.5225290459826794
63.85267601516366         -0.5229317758300759
64.0332693790802          -0.5231141096792375
64.21942581939132         -0.5232934006167186
64.5868100459843          -0.5236214450114075
65.29400495388819         -0.5236495536823219
65.5925970916332          -0.5236658374247408
66.34452689192346         -0.5236988459401466
66.54294193881549         -0.5237115792220307
66.69413147872018         -0.5237142700290295
67.32906598086862         -0.5237258051561541
68.37275654349088         -0.5236500310263857
69.1077347232183          -0.5236535192186973
69.91529595368391         -0.523657323629162
70.72679341220305         -0.5236611167796542
71.46535403450028         -0.5236645430378158
72.3458521011878          -0.523657976071789
74.0421270407594          -0.5236229190385011
74.89723473412519         -0.5236052460665653
75.53769066065419         -0.5235920092420961
77.44861736706258         -0.52355251366375
80                        -0.5235473079676201
0                         -0.5234783453021329
2.3021067138330906        -0.5235541734300689
3.8055294812997573        -0.5235843338398619
4.604213427666188         -0.5236003559944065
5.827193227459389         -0.5236248893159662
6.906320141499293         -0.5236612852537483
7.518260478975748         -0.5236584452076765
8.660750410627863         -0.523653112384608
9.953927809699024         -0.5236470283154987
10.415180679756443        -0.5236448459376742
10.82268606947694         -0.5236690827172698
12.433678883632325        -0.5237608172273042
12.864191388081576        -0.5237382551737283
13.260435730000246        -0.5237314578669123
13.656427896998732        -0.5237248098190832
14.246152999974086        -0.5236860322609738
14.717976436363205        -0.5236630708566757
15.37799896996772         -0.5236517058633372
15.814500281870664        -0.5232746673274211
15.930738885020652        -0.5231660705229523
16.037594529503533        -0.5230631995443573
16.483478800073584        -0.522602506101971
16.96851602041355         -0.5220437528897619
17.02647348758365         -0.5219780170600781
17.09617075165497         -0.5219493325598819
17.542804490667265        -0.5214541809510362
18.03300700900428         -0.5210274945749398
18.060405298136267        -0.521007252349769
18.08536845083298         -0.5209891416200662
18.578006105605276        -0.520696577633048
19.050749406922556        -0.5193037745814381
19.052004070403513        -0.5192981247271834
19.053255421582012        -0.5192925151762471
19.526002035201756        -0.5189879594224533
19.999999999999996        -0.5225670423915895
20.469078968145475        -0.5171402628541076
20.934915367753128        -0.5165311166477139
20.938157936290942        -0.5165439803299282
20.941423075522522        -0.5165571725753026
21.407236904436417        -0.5179786145530522
21.830367408933544        -0.5162659625964178
21.84118726577099         -0.5162367156459203
21.852334431242014        -0.5162073407472327
22.275137627105558        -0.5156588114057088
22.68552626460744         -0.5161755243792454
22.709596110134605        -0.5175242241049273
22.736805034849976        -0.5163055718041932
23.128061680434932        -0.5145737598466384
23.49225208472017         -0.5138063338263731
23.547069185954424        -0.5137614176647002
23.60596023551872         -0.5137337595955148
23.966076691473916        -0.5140290598196442
24.271884395439447        -0.5129246009665964
24.35421838048969         -0.512732325607105
24.445541198889423        -0.5125712055239657
24.74236006950546         -0.5124264631135065
25.009963291615414        -0.5127929541982276
25.132935026798894        -0.513678554824863
25.293490021910518        -0.5127216749157705
25.505872597011106        -0.5118254791745231
25.688398174562412        -0.5114069041941093
25.880096215967903        -0.5113168172602387
26.10315165960288         -0.511662162952289
26.2543198349247          -0.5116459156516057
26.394419855075405        -0.5117629679018737
26.651043533841694        -0.5107545462297889
26.938918019664296        -0.507741365837635
27.047767232758694        -0.5060837655659278
27.144800095588753        -0.5043664120865998
27.405591334237677        -0.4993199726098122
27.56259528406965         -0.49473510560230194
27.78332149667528         -0.4983412926372258
27.984699914320032        -0.4992207526372316
28.187680276221624        -0.497780344792601
28.406804544570413        -0.4936040872573797
28.59203905576797         -0.4879517017814392
28.898693058202674        -0.4874911253770138
29.00195574628817         -0.48718819419902376
29.095378456907866        -0.4867865492514994
29.33555128685156         -0.485194168385983
29.601020912605048        -0.48248802579523303
29.669146827414952        -0.4816320759740209
29.75109592685859         -0.48214858014368067
30.168169617542624        -0.4818824773491362
30.59593060310553         -0.48111129594818663
30.666803237341977        -0.48202475211232665
30.807718265401284        -0.4810176280466522
31.163100796691943        -0.47875490015602756
31.298127087823882        -0.47689585232147486
31.47877830091467         -0.4742882162004827
31.708901657976256        -0.47256052991301295
31.811432697462976        -0.4722036214046707
31.927366101311087        -0.47153329360497226
32.1897515016884          -0.46897496125604066
32.37499538551056         -0.46613540222543526
32.70139325416475         -0.4660597748957478
32.94409401776354         -0.46408570901646107
33.21303500664111         -0.4599905835533858
33.513192650016514        -0.44919126540959964
33.69600950489072         -0.4461250955166993
33.924209286685624        -0.45107202212046227
34.210416255469625        -0.4297391524323173
34.68728170097073         -0.317249319681621
34.73800798445341         -0.3000068772787238
34.768453083737136        -0.2891709873319803
35.265599713437204        -0.06565152856846829
35.54991391655532         0.09344345423253103
35.605529139154704        0.12018773961646753
35.6592971945942          0.1446821657373652
35.945458564872226        0.25252388318312996
36.241450826025634        0.32238777577015193
36.29579468517532         0.33342080500554294
36.71427498454944         0.36703631979198426
36.718613936295554        0.3673410811737368
36.76546581442786         0.37153146395316117
37.13011907872743         0.3924106129431939
37.15970391776662         0.3938220022567487
37.54021429232099         0.40621869741523964
37.60232032108595         0.4077583352739772
37.80817042609575         0.40996166976603077
38.05144865220291         0.41282303999653863
38.1581919888581          0.41373307587531494
38.50554581972022         0.4157471101327959
38.81153364940751         0.4163201491776104
38.95964298723752         0.41619325696545184
39.318206795827905        0.41702600661522815
39.374302345323194        0.41718689495952455
39.620934687232925        0.4177138710497837
39.86059269037158         0.41794434524462254
39.91510195413199         0.41795801880578176
40.34688303541998         0.4172676875367344
40.44854635298528         0.41737970267836355
40.73387155584444         0.4173719382415351
40.81606403002709         0.41685215380146284
40.97407539835759         0.41699953033809073
41.19585127741538         0.4167786032968847
41.42713095875623         0.4160163195423301
41.57563852480367         0.4152406978926947
41.71804358095022         0.41535945032411503
42.00900340093775         0.41618880320251844
42.45698448494897         0.4054750602483804
42.480519090377776        0.4051233830804692
42.49183350052228         0.40476045429552826
42.91111173851581         0.38805456928123827
43.129436282778435        0.37684412731413375
43.34170438665382         0.3642954599889313
43.605832101463214        0.3449815291941274
43.76966169919207         0.3137310014239051
44.045953800770505        0.24841185769097518
44.45025438068992         0.09970228609279495
44.48607550007778         0.08348267353437946
44.551637056788095        0.05380150635396881
44.9622865908431          -0.18437610613609456
45.12124113574799         -0.24947710403086157
45.44402234257476         -0.3549303079207498
45.888691347203725        -0.44247921465088097
45.90944475097154         -0.4449112857862161
45.94142557878348         -0.4483703114411755
46.37486715936833         -0.4584384222999997
46.6466962127547          -0.46356733873194117
46.79246070408973         -0.4654895774605729
46.980282599483495        -0.467113237047984
47.210054248811154        -0.4677917343972771
47.388375032536835        -0.46732550345839396
47.65367198113857         -0.4715077499657837
48.00993414929609         -0.4742998459553754
48.057233153569136        -0.47454679467794236
48.11350516866649         -0.47167385398276007
48.474771255557485        -0.47562831812713724
48.73082733879495         -0.4772695772668641
48.894574069744536        -0.4778141665363962
49.23767951064942         -0.47999834484780723
49.39321091656101         -0.4807392469171693
49.47042077744958         -0.4811358201107595
49.86212301204966         -0.48137689444357457
50.30480278216634         -0.4822470691965884
50.325589220132876        -0.4807763750927265
50.34301546334916         -0.4810275147382805
50.652118379473116        -0.4844371694163033
50.92273127647447         -0.4858061434891082
50.97864753881338         -0.48590193412982735
51.042516925450975        -0.48532945086277585
51.386919391928814        -0.48939757560404146
51.53745794050217         -0.49238293655819265
51.79064335126647         -0.49758272073077614
51.96412842858209         -0.4990376117207453
52.19436731060411         -0.4983206402011755
52.390798916662035        -0.4966976285478401
52.57767369152759         -0.49724202436801007
52.87432274790721         -0.5052799868481814
52.936016517520756        -0.5058603553621979
53.00536722774303         -0.5069715796535219
53.335981771100265        -0.5104228250960332
53.63009350266576         -0.5109246547152408
53.735947024679795        -0.5105127401328451
53.84390198442268         -0.5114357205461353
54.108623251604214        -0.5108451297875571
54.356439722804204        -0.5110806672617868
54.481299478528626        -0.5114885926460954
54.61467654017142         -0.5120809525716429
54.85070726167901         -0.5138540546700772
55.040524613017446        -0.5127582983131993
55.24168237495047         -0.5121766623795987
55.461587576527656        -0.5120926728264488
55.63025192870174         -0.5123671316285165
55.7845372450921          -0.5128757214762014
56.01882148245301         -0.5133414952609386
56.2933882832157          -0.5136196904552635
56.438627586859006        -0.5138101708506219
56.57348301217663         -0.5140137742561229
56.858433691265006        -0.5145283685125331
57.165325594990826        -0.5148353087393455
57.27591430960565         -0.5161607889373292
57.37197895669084         -0.5159574197360204
57.71388418958573         -0.5155674630037743
58.080452791973016        -0.516497891721834
58.14969861883831         -0.5167059319599839
58.21428546672214         -0.5169093046787364
58.585513048090895        -0.5182544412082981
59.018213351902766        -0.517222597590798
59.057008698727266        -0.5170654103624523
59.09285459329271         -0.5169457706537696
59.52850434936362         -0.5174561081496981
59.99999999999999         -0.5223412640157109
60.461108402543736        -0.5189555335037327
60.82784434438853         -0.5190246496771478
60.922216805087494        -0.5193948872914991
61.04087420849911         -0.520065038056107
61.38332520763124         -0.5206977503333219
61.72401178401443         -0.5208723361671136
61.905555812560905        -0.52098736440758
62.09026537495796         -0.5211200940954429
62.42778641749055         -0.5214035292702658
62.759523058438525        -0.521717508561574
62.94893290424651         -0.5219671206916782
63.095292978535895        -0.5221083845170852
63.47972871217609         -0.5225370774718341
63.85267601516366         -0.5229394634948776
64.0332693790802          -0.5231216318112631
64.21942581939132         -0.5233007526786873
64.5868100459843          -0.5236284628357613
65.29400495388819         -0.5236549750316466
65.5925970916332          -0.5236705507795056
66.34452689192346         -0.5237017410241345
66.54294193881549         -0.5237170682806015
66.69413147872018         -0.5237192641198454
67.32906598086862         -0.5237287120689504
68.37275654349088         -0.5236458288775562
69.1077347232183          -0.5236499028826466
69.91529595368391         -0.5236543498234602
70.72679341220305         -0.5236587874373216
71.46535403450028         -0.5236627991885033
72.3458521011878          -0.5236570116836823
74.0421270407594          -0.5236219478422662
74.89723473412519         -0.5236042713757542
75.53769066065419         -0.5235910319064244
77.44861736706258         -0.5235515282963539
80                        -0.5235482661514507
0                         -0.5234718997533253
2.3021067138330906        -0.5235514056845826
3.8055294812997573        -0.5235835750672879
4.604213427666188         -0.523600664419267
5.827193227459389         -0.5236268318038696
6.906320141499293         -0.5236644273721454
7.518260478975748         -0.5236620683205769
8.660750410627863         -0.5236576321378823
9.953927809699024         -0.5236525608135008
10.415180679756443        -0.5236507391097202
10.82268606947694         -0.5236749311525699
12.433678883632325        -0.5237710575848736
12.864191388081576        -0.5237519163792795
13.260435730000246        -0.5237461993043515
13.656427896998732        -0.5237406271388985
14.246152999974086        -0.5237022014780115
14.717976436363205        -0.523680572721971
15.37799896996772         -0.5236709337001867
15.814500281870664        -0.5232948199473605
15.930738885020652        -0.5231864709289192
16.037594529503533        -0.5230838283102616
16.483478800073584        -0.5226240938346137
16.96851602041355         -0.5220663952683833
17.02647348758365         -0.5220016000155856
17.09617075165497         -0.5219734970640161
17.542804490667265        -0.5214802798612421
18.03300700900428         -0.5210557302198349
18.060405298136267        -0.521035607901555
18.08536845083298         -0.521017606468975
18.578006105605276        -0.5207272092852383
19.050749406922556        -0.5193367168494698
19.052004070403513        -0.5193310727846208
19.053255421582012        -0.5193254690102732
19.526002035201756        -0.5190232889335935
19.999999999999996        -0.5226069070731238
20.469078968145475        -0.517181145981253
20.934915367753128        -0.5165762731308348
20.938157936290942        -0.5165891696886221
20.941423075522522        -0.5166023950852044
21.407236904436417        -0.5180285221564557
21.830367408933544        -0.5163200960142468
21.84118726577099         -0.5162909587741655
21.852334431242014        -0.5162616970000815
22.275137627105558        -0.5157175367023673
22.68552626460744         -0.5162386605743802
22.709596110134605        -0.517591579886315
22.736805034849976        -0.5163671997202178
23.128061680434932        -0.5146434046205218
23.49225208472017         -0.5138835015929858
23.547069185954424        -0.5138397254132719
23.60596023551872         -0.5138132947179836
23.966076691473916        -0.5141161703562939
24.271884395439447        -0.5130179253510361
24.35421838048969         -0.5128272641734588
24.445541198889423        -0.5126679240994623
24.74236006950546         -0.5125289082967804
25.009963291615414        -0.5129005158592289
25.132935026798894        -0.5137889416061296
25.293490021910518        -0.5128208094378354
25.505872597011106        -0.5119348952191226
25.688398174562412        -0.511525466805922
25.880096215967903        -0.5114453111528628
26.10315165960288         -0.511802653047732
26.2543198349247          -0.5117903157526874
26.394419855075405        -0.5119182421474494
26.651043533841694        -0.5109287541607095
26.938918019664296        -0.5079352932424499
27.047767232758694        -0.5062847294759103
27.144800095588753        -0.5045734541573802
27.405591334237677        -0.4995682088572645
27.56259528406965         -0.4950116450515575
27.78332149667528         -0.4986600344507612
27.984699914320032        -0.4995710693204191
28.187680276221624        -0.49815581529447567
28.406804544570413        -0.4939992132515382
28.59203905576797         -0.4883573868447504
28.898693058202674        -0.48781024118762323
29.00195574628817         -0.4875633316411552
29.095378456907866        -0.4872115298768181
29.33555128685156         -0.48574356087609116
29.601020912605048        -0.48316854706455864
29.669146827414952        -0.48234514310505083
29.75109592685859         -0.4828953815038703
30.168169617542624        -0.48287899375122245
30.59593060310553         -0.4823621673752952
30.666803237341977        -0.4834567252974872
30.807718265401284        -0.48250615987200457
31.163100796691943        -0.4803776000714738
31.298127087823882        -0.4785333581417709
31.47877830091467         -0.47596245603624454
31.708901657976256        -0.47471551696706255
31.811432697462976        -0.47451412227847545
31.927366101311087        -0.47402130450388913
32.1897515016884          -0.47187062305624283
32.37499538551056         -0.4696611555286972
32.70139325416475         -0.4698788528868838
32.94409401776354         -0.46811758060257
33.21303500664111         -0.46425260576076
33.513192650016514        -0.45611114981674655
33.69600950489072         -0.4529034259368355
33.924209286685624        -0.4551294431937551
34.210416255469625        -0.45790762200178564
34.68728170097073         -0.4567120305871782
34.73800798445341         -0.4565538712437107
34.768453083737136        -0.45645608684043526
35.265599713437204        -0.4557146551111346
35.54991391655532         -0.4524519450179218
35.605529139154704        -0.450808538655599
35.6592971945942          -0.44890685667176
35.945458564872226        -0.43360876090473094
36.241450826025634        -0.4136067462983518
36.29579468517532         -0.4092789722529993
36.71427498454944         -0.3420618132471161
36.718613936295554        -0.34121456886895185
36.76546581442786         -0.328882722699783
37.13011907872743         -0.24426251745080454
37.15970391776662         -0.2364411862342033
37.54021429232099         -0.11909959767235963
37.60232032108595         -0.10167314213439982
37.80817042609575         -0.06747273927834258
38.05144865220291         -0.035269186097022544
38.1581919888581          -0.0226207592970191
38.50554581972022         0.007613223297661072
38.81153364940751         0.02042690288824749
38.95964298723752         0.02198927198963177
39.318206795827905        0.012395923111289595
39.374302345323194        0.014346468937119095
39.620934687232925        0.020848965355388136
39.86059269037158         0.023925658059997818
39.91510195413199         0.024178634947906754
40.34688303541998         0.022039192889756188
40.44854635298528         0.02147693277597348
40.73387155584444         0.016962313458288726
40.81606403002709         0.023408977863003166
40.97407539835759         0.02213380383688295
41.19585127741538         0.017767535386034032
41.42713095875623         0.010004585942617654
41.57563852480367         0.003290157710316388
41.71804358095022         -0.006319867016785239
42.00900340093775         -0.02162281792852009
42.45698448494897         -0.13942942544694922
42.480519090377776        -0.13834541718559473
42.49183350052228         -0.14134412834586832
42.91111173851581         -0.24800433636595945
43.129436282778435        -0.30011123932125583
43.34170438665382         -0.34852613507008
43.605832101463214        -0.39621402918861226
43.76966169919207         -0.41309736549274384
44.045953800770505        -0.43167248216225734
44.45025438068992         -0.4500191790337942
44.48607550007778         -0.4511386660738922
44.551637056788095        -0.45272139675596695
44.9622865908431          -0.45470691723317364
45.12124113574799         -0.45646338442982415
45.44402234257476         -0.4613193422718513
45.888691347203725        -0.46419425120621366
45.90944475097154         -0.4642977859167787
45.94142557878348         -0.4644519949312364
46.37486715936833         -0.46262528517252566
46.6466962127547          -0.4675901320646155
46.79246070408973         -0.4694161100521211
46.980282599483495        -0.4709064785971097
47.210054248811154        -0.4714066897695044
47.388375032536835        -0.47078970218238914
47.65367198113857         -0.47506809850782517
48.00993414929609         -0.4772721539173904
48.057233153569136        -0.47744477009845737
48.11350516866649         -0.4741338467384355
48.474771255557485        -0.477654909213755
48.73082733879495         -0.4790274203533243
48.894574069744536        -0.4794166105620602
49.23767951064942         -0.48140633550330664
49.39321091656101         -0.4820615842384712
49.47042077744958         -0.48241509800343263
49.86212301204966         -0.4823508115078258
50.30480278216634         -0.48297601657187844
50.325589220132876        -0.48151183605064996
50.34301546334916         -0.4817550477041559
50.652118379473116        -0.4850221519856294
50.92273127647447         -0.4862636382706293
50.97864753881338         -0.48633281102970394
51.042516925450975        -0.4858199888677535
51.386919391928814        -0.48980069690273087
51.53745794050217         -0.49280632673834823
51.79064335126647         -0.4979735693120605
51.96412842858209         -0.4994036090487032
52.19436731060411         -0.49865044596508656
52.390798916662035        -0.49695903285475623
52.57767369152759         -0.49748199860329606
52.87432274790721         -0.505517617247137
52.936016517520756        -0.5060732343042157
53.00536722774303         -0.5071788742109129
53.335981771100265        -0.5106029516388322
53.63009350266576         -0.5110799162632267
53.735947024679795        -0.5106589070701824
53.84390198442268         -0.5115810909511764
54.108623251604214        -0.5109753723624174
54.356439722804204        -0.5111974923405184
54.481299478528626        -0.5115989161888584
54.61467654017142         -0.5121908987184458
54.85070726167901         -0.5139663362002512
55.040524613017446        -0.5128716316100138
55.24168237495047         -0.5122800291562772
55.461587576527656        -0.5121915572567383
55.63025192870174         -0.5124625586092506
55.7845372450921          -0.5129679598153245
56.01882148245301         -0.5134283133844815
56.2933882832157          -0.5137005864010077
56.438627586859006        -0.5138879186610893
56.57348301217663         -0.5140885886264808
56.858433691265006        -0.5145969490304151
57.165325594990826        -0.5148993680331752
57.27591430960565         -0.5162275832207734
57.37197895669084         -0.5160234190911631
57.71388418958573         -0.5156258423951843
58.080452791973016        -0.5165523910237726
58.14969861883831         -0.5167597062492376
58.21428546672214         -0.5169624047690138
58.585513048090895        -0.5183036996253196
59.018213351902766        -0.517267493926382
59.057008698727266        -0.517109911811685
59.09285459329271         -0.5169899117274729
59.52850434936362         -0.5174961894452337
59.99999999999999         -0.5223805715890484
60.461108402543736        -0.5189905736870091
60.82784434438853         -0.5190577536190181
60.922216805087494        -0.5194275281499441
61.04087420849911         -0.5200971148481419
61.38332520763124         -0.5207280007118869
61.72401178401443         -0.520900983506305
61.905555812560905        -0.5210151585236767
62.09026537495796         -0.5211470206720793
62.42778641749055         -0.521428871653317
62.759523058438525        -0.521741209019901
62.94893290424651         -0.521991096784701
63.095292978535895        -0.5221320392073538
63.47972871217609         -0.5225585218869002
63.85267601516366         -0.5229600432300161
64.0332693790802          -0.5231417928142198
64.21942581939132         -0.5233204819917705
64.5868100459843          -0.5236473399008447
65.29400495388819         -0.5236719249624353
65.5925970916332          -0.523686694075959
66.34452689192346         -0.5237158174233237
66.54294193881549         -0.5237317695691536
66.69413147872018         -0.5237335506082552
67.32906598086862         -0.5237412480016191
68.37275654349088         -0.5236531165165139
69.1077347232183          -0.523656656579421
69.91529595368391         -0.5236605157448381
70.72679341220305         -0.5236643615535597
71.46535403450028         -0.5236678336749627
72.3458521011878          -0.5236616432665356
74.0421270407594          -0.523624305263656
74.89723473412519         -0.523605482321084
75.53769066065419         -0.5235913841454519
77.44861736706258         -0.5235493183024775
80                        -0.5235438829330057
0                         -0.5234717541299414
2.3021067138330906        -0.5235513829602855
3.8055294812997573        -0.5235834339741413
4.604213427666188         -0.5236004603838295
5.827193227459389         -0.5236265313083817
6.906320141499293         -0.5236639895134706
7.518260478975748         -0.5236615977848532
8.660750410627863         -0.5236570992031278
9.953927809699024         -0.5236519550646158
10.415180679756443        -0.5236501068282112
10.82268606947694         -0.523673882806209
12.433678883632325        -0.5237701510527074
12.864191388081576        -0.523751402074778
13.260435730000246        -0.5237457182602289
13.656427896998732        -0.5237401756466924
14.246152999974086        -0.5237012688405647
14.717976436363205        -0.5236795463856456
15.37799896996772         -0.523669675244235
15.814500281870664        -0.5232933415260002
15.930738885020652        -0.52318493512437
16.037594529503533        -0.5230822402004229
16.483478800073584        -0.5226222921105214
16.96851602041355         -0.5220643697784915
17.02647348758365         -0.5219994371561847
17.09617075165497         -0.521971711051175
17.542804490667265        -0.521478091075359
18.03300700900428         -0.5210531039522186
18.060405298136267        -0.5210329573451733
18.08536845083298         -0.5210149337987134
18.578006105605276        -0.5207241035685549
19.050749406922556        -0.5193330784326353
19.052004070403513        -0.5193274327637114
19.053255421582012        -0.5193218273900395
19.526002035201756        -0.5190190841088935
19.999999999999996        -0.5226023381377081
20.469078968145475        -0.5171753771662597
20.934915367753128        -0.5165694711424993
20.938157936290942        -0.5165823610884014
20.941423075522522        -0.5165955798358943
21.407236904436417        -0.5180208312131356
21.830367408933544        -0.5163109712406849
21.84118726577099         -0.5162817970118072
21.852334431242014        -0.5162524971166701
22.275137627105558        -0.5157068836235322
22.68552626460744         -0.516226592844055
22.709596110134605        -0.5175788878046718
22.736805034849976        -0.5163545003032342
23.128061680434932        -0.514628391362695
23.49225208472017         -0.5138662827673465
23.547069185954424        -0.5138221709663029
23.60596023551872         -0.513795378760991
23.966076691473916        -0.5140960250790809
24.271884395439447        -0.5129942930969559
24.35421838048969         -0.512802571146914
24.445541198889423        -0.5126420304253962
24.74236006950546         -0.512498941753573
25.009963291615414        -0.5128666616752339
25.132935026798894        -0.513750285778498
25.293490021910518        -0.5127706558508934
25.505872597011106        -0.5118818701596183
25.688398174562412        -0.5114702221541388
25.880096215967903        -0.5113879850332366
26.10315165960288         -0.5117432304236726
26.2543198349247          -0.5117241756740932
26.394419855075405        -0.5118524346238648
26.651043533841694        -0.5108627045157327
26.938918019664296        -0.5078676636160613
27.047767232758694        -0.5062161425906943
27.144800095588753        -0.5045038476732328
27.405591334237677        -0.4995120854390449
27.56259528406965         -0.4949728693900206
27.78332149667528         -0.4986294742759586
27.984699914320032        -0.49954558368027313
28.187680276221624        -0.49813312307433155
28.406804544570413        -0.493976938578836
28.59203905576797         -0.4883333755312741
28.898693058202674        -0.48775574940213845
29.00195574628817         -0.48752100653832614
29.095378456907866        -0.4871807568972238
29.33555128685156         -0.4857448834076941
29.601020912605048        -0.48320941102998255
29.669146827414952        -0.48239685062378374
29.75109592685859         -0.48294754846414434
30.168169617542624        -0.4829294382120423
30.59593060310553         -0.48241764252687824
30.666803237341977        -0.4835090742001882
30.807718265401284        -0.4825488021567629
31.163100796691943        -0.48039482016819435
31.298127087823882        -0.4785047664791232
31.47877830091467         -0.4758913091508271
31.708901657976256        -0.47459868442373115
31.811432697462976        -0.4743993706865383
31.927366101311087        -0.47390913686350117
32.1897515016884          -0.4717652280822276
32.37499538551056         -0.46958785741971276
32.70139325416475         -0.46991975382886797
32.94409401776354         -0.4682372801297095
33.21303500664111         -0.464453162878666
33.513192650016514        -0.4562967674718696
33.69600950489072         -0.45328929925641337
33.924209286685624        -0.45576028103217964
34.210416255469625        -0.458258009457037
34.68728170097073         -0.457452626838492
34.73800798445341         -0.4572942201364837
34.768453083737136        -0.4571924287606323
35.265599713437204        -0.45580001171051676
35.54991391655532         -0.4528128428975137
35.605529139154704        -0.4518715606712825
35.6592971945942          -0.4508502207881352
35.945458564872226        -0.4435687792268053
36.241450826025634        -0.4398688282931982
36.29579468517532         -0.4431982315890939
36.71427498454944         -0.42961571626439865
36.718613936295554        -0.429401596944202
36.76546581442786         -0.4249898343086901
37.13011907872743         -0.39952760170212237
37.15970391776662         -0.3970208003245858
37.54021429232099         -0.3496442602857403
37.60232032108595         -0.33938475442020827
37.80817042609575         -0.3110769591835222
38.05144865220291         -0.2891942699292934
38.1581919888581          -0.278704887686804
38.50554581972022         -0.24976553889763436
38.81153364940751         -0.230822115968783
38.95964298723752         -0.22384608213466145
39.318206795827905        -0.24308212507074822
39.374302345323194        -0.24043500417298083
39.620934687232925        -0.23171262167842444
39.86059269037158         -0.22780538152293237
39.91510195413199         -0.22754754256200563
40.34688303541998         -0.23076115170543393
40.44854635298528         -0.23112032414168313
40.73387155584444         -0.2370489062022933
40.81606403002709         -0.2271702530319899
40.97407539835759         -0.23042049879724896
41.19585127741538         -0.23654309715749824
41.42713095875623         -0.24489086489119677
41.57563852480367         -0.2513189210803477
41.71804358095022         -0.2657116440434591
42.00900340093775         -0.2804544070634655
42.45698448494897         -0.35844073086172823
42.480519090377776        -0.3500871221328962
42.49183350052228         -0.3518934797283471
42.91111173851581         -0.4042337520099505
43.129436282778435        -0.4202552825686231
43.34170438665382         -0.42847664008640446
43.605832101463214        -0.43705669234444394
43.76966169919207         -0.4418648301426293
44.045953800770505        -0.4474400485289951
44.45025438068992         -0.45422730746075796
44.48607550007778         -0.4547501493651228
44.551637056788095        -0.452192726205627
44.9622865908431          -0.45640549154926385
45.12124113574799         -0.4579074013148591
45.44402234257476         -0.4620103493829068
45.888691347203725        -0.4647213820429139
45.90944475097154         -0.46482115200598123
45.94142557878348         -0.4649702368069159
46.37486715936833         -0.4630937203487484
46.6466962127547          -0.46788249852722
46.79246070408973         -0.4696285753908826
46.980282599483495        -0.4710310583287582
47.210054248811154        -0.4714470185718889
47.388375032536835        -0.47078243881243026
47.65367198113857         -0.47524229371239585
48.00993414929609         -0.4773632514868643
48.057233153569136        -0.477525125081464
48.11350516866649         -0.47417554743863055
48.474771255557485        -0.4776964687570049
48.73082733879495         -0.4790786326157684
48.894574069744536        -0.479478163614938
49.23767951064942         -0.48150627059663453
49.39321091656101         -0.4821665768795058
49.47042077744958         -0.48252233566067665
49.86212301204966         -0.4824454693192257
50.30480278216634         -0.4830567374948433
50.325589220132876        -0.4815928107946599
50.34301546334916         -0.48183355946366585
50.652118379473116        -0.4850613323308358
50.92273127647447         -0.48627518049218743
50.97864753881338         -0.4863394363217045
51.042516925450975        -0.4858445811699725
51.386919391928814        -0.489816890999987
51.53745794050217         -0.4928193574550042
51.79064335126647         -0.49797933143067075
51.96412842858209         -0.49940517883799673
52.19436731060411         -0.49864742195187034
52.390798916662035        -0.49692952827376335
52.57767369152759         -0.4974468615174817
52.87432274790721         -0.5054805029250938
52.936016517520756        -0.5060304611745484
53.00536722774303         -0.5071355027126074
53.335981771100265        -0.5105565379057474
53.63009350266576         -0.5110305441620467
53.735947024679795        -0.5106084149686649
53.84390198442268         -0.5115367273257424
54.108623251604214        -0.5109318958743057
54.356439722804204        -0.5111554583939762
54.481299478528626        -0.5115578303588236
54.61467654017142         -0.5121535973938833
54.85070726167901         -0.5139392760413499
55.040524613017446        -0.5128485232163209
55.24168237495047         -0.512259953143883
55.461587576527656        -0.5121739225213191
55.63025192870174         -0.5124467008469507
55.7845372450921          -0.5129536516353942
56.01882148245301         -0.5134158712462624
56.2933882832157          -0.5136893234846358
56.438627586859006        -0.5138772600939979
56.57348301217663         -0.5140784787473526
56.858433691265006        -0.5145879577571993
57.165325594990826        -0.5148909731373996
57.27591430960565         -0.5162209190986394
57.37197895669084         -0.5160171695924863
57.71388418958573         -0.5156205422578978
58.080452791973016        -0.5165479929542781
58.14969861883831         -0.5167554749491928
58.21428546672214         -0.5169583278539268
58.585513048090895        -0.5183004859469795
59.018213351902766        -0.5172647401071008
59.057008698727266        -0.5171072057727915
59.09285459329271         -0.5169872508766664
59.52850434936362         -0.517494150875044
59.99999999999999         -0.522379235173772
60.461108402543736        -0.5189896862818238
60.82784434438853         -0.5190571255896218
60.922216805087494        -0.5194269755662269
61.04087420849911         -0.5200966615321695
61.38332520763124         -0.5207277312183618
61.72401178401443         -0.5209008565978845
61.905555812560905        -0.5210151070460879
62.09026537495796         -0.5211470454793291
62.42778641749055         -0.5214290344751085
62.759523058438525        -0.5217412415339644
62.94893290424651         -0.521991379830678
63.095292978535895        -0.5221324075716096
63.47972871217609         -0.5225588702250966
63.85267601516366         -0.5229604627103296
64.0332693790802          -0.5231422461282774
64.21942581939132         -0.5233209697491786
64.5868100459843          -0.5236478943083743
65.29400495388819         -0.5236725246867072
65.5925970916332          -0.5236872946555793
66.34452689192346         -0.5237163843344208
66.54294193881549         -0.52373270564363
66.69413147872018         -0.5237344389748901
67.32906598086862         -0.5237419274078351
68.37275654349088         -0.5236534205662197
69.1077347232183          -0.5236569418003125
69.91529595368391         -0.5236607791630135
70.72679341220305         -0.5236646018868839
71.46535403450028         -0.5236680519733472
72.3458521011878          -0.5236618806150283
74.0421270407594          -0.5236244696037035
74.89723473412519         -0.5236056097973171
75.53769066065419         -0.5235914839853595
77.44861736706258         -0.5235493355505974
80                        -0.5235439173959143


==> Figures/polygon/thetaef.txt <==
0                         0.060423041273433724
0.10589145707762766       0.06175272129143728
0.10670539633488463       0.061762956674853625
0.1075319452755115        0.06177335085663003
0.21341079266976926       0.06310673619518861
0.3176743712328829        0.06442349535074152
0.32011468715675084       0.06435752063318041
0.32258163008551094       0.06446408011234758
0.4267471119809982        0.06569811071709024
0.5301192956302367        0.06692593024076773
0.5333792603417029        0.06696470257311053
0.5366642426565235        0.06700377564055351
0.6400114087024077        0.06823466713954912
0.7430140762728683        0.06924414043084981
0.746611414918134         0.06927938959062062
0.7502030603333503        0.06931458731311146
0.8532114211338601        0.07032590611190134
0.9563830637250973        0.07134240492917648
0.9598030804112735        0.0714508091073768
0.9632320502321899        0.07141256926971144
1.066581498332896         0.07235021934173184
1.1701237506555007        0.07329362429728992
1.17335720725684          0.07332314976637859
1.1765846428950448        0.07335262414688798
1.2801329161807837        0.07430281964982267
1.384640449083485         0.07503616939535245
1.3873248333676735        0.07505505281626457
1.3899857532997506        0.07507377347639374
1.4945167505545638        0.07581100240279781
1.599969516291223         0.07655830484016113
1.6017037357069808        0.07657299094856394
1.6034794017366394        0.07660103629728399
1.7107546493358292        0.0772595328964069
1.816029234756927         0.07790399472876064
1.81975407544088          0.07792676539178357
1.823549703844832         0.07794996656103437
1.9287535015459312        0.07859213936492473
2.0335067661889217        0.07899823649187976
2.0383427600075112        0.07901681826460577
2.043180990458623         0.07903540263287955
2.1479320184690907        0.07943629711770267
2.2526346218420032        0.07983420269290491
2.2577047910233263        0.07981534270842121
2.2658559910313314        0.07989952999800243
2.3676869232427458        0.08016713207400719
2.4285618832835487        0.08032603276858225
2.4776414195844456        0.08045356042670138
2.5597411027821737        0.08066572403989561
2.587595915926144         0.08071777309791868
2.605638544928464         0.08073423624941789
2.690377264744999         0.08081086919880216
2.7898249750600623        0.08089936008539833
2.7931586135638535        0.08090229945814775
2.795999184334639         0.08090480269795874
2.886467474650962         0.08100995098190973
2.9934279310970453        0.08094950637167032
2.9987405982252007        0.08094816074320342
3.004158633553591         0.08094678487216131
3.096904432980025         0.08092267655222779
3.1878465420699302        0.08089801781390671
3.1950682677348468        0.08087150111941172
3.20022833215325          0.0808639134200526
3.312209856757975         0.08069864288649437
3.3391442372021243        0.08065871860213954
3.4472985197000976        0.08045520485009588
3.4919569073296843        0.08035905599950974
3.5877458820677792        0.08015228253393046
3.638592391502256         0.07999776567841374
3.716841562656845         0.07977489045815951
3.7748513768289738        0.07961103079988725
3.8515670800638264        0.07931898723400682
3.9155259450512014        0.07907528660612304
3.9908868410819207        0.07878411096010918
4.053696355620441         0.07851710687208066
4.123782559172713         0.07821898041542824
4.188977393135018         0.07794148163667203
4.25797138476238          0.07757911072857415
4.32549296052572          0.07722607910989639
4.393405451529761         0.07686980735126071
4.460997845019237         0.07649432488365332
4.526972316164428         0.0761277523237086
4.595502220544667         0.07574689986465458
4.660867943347748         0.07532206526434412
4.729632812426468         0.07487748528557284
4.795109989950655         0.0744541601160059
4.8637396076929456        0.07399237143845976
4.9288578554557505        0.07355399526461502
4.997823707289872         0.07308972564733099
5.0627362364808235        0.07259770708065283
5.131950753677532         0.07207506143416512
5.196753562152763         0.07158668711273444
5.266002666271752         0.07104770237790357
5.330564885629333         0.07054524944499863
5.399984345409778         0.07000505203965694
5.464507097096836         0.06945383520473969
5.534207565219531         0.0688606326694805
5.598590416044395         0.06831406964096158
5.668201657901316         0.06770691907828234
5.7323109106644985        0.06714775121534906
5.801984528077916         0.0665400445631943
5.866053251298696         0.06593800062222219
5.935773281098264         0.0652849303859008
5.999819357195066         0.06468490302134002
6.06943026035092          0.06402027890165511
6.133370401115039         0.06340800214094731
6.202966229153082         0.06274131936758824
6.266895257245039         0.06209108223215433
6.336402864712845         0.06138572310337816
6.400391615919401         0.06073783060497472
6.469802979022835         0.06001880701676464
6.533812109097288         0.05935522689910459
6.603169442931701         0.05863358809201748
6.667206403539823         0.05793875731088777
6.736475576446508         0.057186451010508864
6.800572334185563         0.05649150027167998
6.869816412382852         0.055724528698547264
6.933979712216875         0.05501315560004445
7.003189387211959         0.05424510357449123
7.0673557398430935        0.05350691830005134
7.136501337938173         0.05271324178887345
7.200697969510117         0.0519756518980621
7.269882282768491         0.05116809102442789
7.33413739223513          0.05041570154052373
7.403327311641766         0.04960476552794377
7.467468500963131         0.04883478222104421
7.53646653254453          0.0480086083628987
7.60068296697272          0.0472407131438093
7.669752265354036         0.04639763816998012
7.734096457573928         0.04561153481065848
7.803174505590671         0.04476401479312575
7.867550987191682         0.043970668620864135
7.936725388209309         0.04311742820028983
8.001049581092532         0.04232497873906022
8.070129277732976         0.04145500984572159
8.134358053097602         0.040645419353130416
8.203396583921092         0.03977443821666989
8.267548777328386         0.03896669807037483
8.336318569881875         0.03810321006873954
8.400613017339726         0.03729517797210121
8.469410748315493         0.03641216099783398
8.533927041051813         0.035581942018504696
8.602662373397507         0.03469661467741928
8.667384993073878         0.03387643966033127
8.736349628419578         0.033004841497215935
8.80099613742628          0.032188177533955774
8.869998710150268         0.03129188259218303
8.934569262764137         0.03045226002750878
9.003612048205413         0.02955039363531525
9.068107493584538         0.02873955613007413
9.137122890473385         0.027870797388020143
9.201608389800999         0.02706072587091472
9.270960125188706         0.026159525677108515
9.335553795941863         0.025318936705135766
9.405102285298781         0.024412555941112857
9.469362047951774         0.023614577415626694
9.538860765641473         0.022743851927756596
9.603022173885265         0.021938396512605297
9.67237814879112          0.021095532952280695
9.736325037354483         0.02019960387486894
9.805673264897589         0.019225248577217045
9.869774028388898         0.01865867824696288
9.939410501886352         0.017274827311433257
10.00338147060507         0.016294650187325194
10.073100831984858        0.011795678786559682
10.136898207145343        0.00708509044881133
10.206748151624524        5.1997636606631976E-5
10.270449050520522        -0.006330019228971871
10.340523207076805        -0.01324883319917074
10.404037313097254        -0.02042147436954946
10.47418948953004         -0.02419577785762734
10.537493228933737        -0.027113044709794535
10.60775744396679         -0.02980772808645812
10.671020444932974        -0.030244763193590134
10.741584673492493        -0.03129757327890399
10.804626941120972        -0.032230059813939865
10.875475074137901        -0.03273717549250136
10.938338108628773        -0.03355872183703022
11.009421736036103        -0.03448567672866035
11.072015437967126        -0.03521616499641398
11.143288895408475        -0.036087081104260905
11.205654360243269        -0.036847726020310674
11.277301189482403        -0.037768916780299575
11.33951385454367         -0.03857027918246646
11.411440073467013        -0.039495311082904744
11.473297019593666        -0.040270916286706385
11.545353354076926        -0.04117330111685334
11.606991539656923        -0.0419460132120104
11.679386751518898        -0.04288819308155015
11.740899645257944        -0.0436879324010595
11.813522587893425        -0.04463115161318728
11.874715366191674        -0.04540907870575048
11.947376588774363        -0.04633245032748559
12.00842161125771         -0.047109702940521414
12.08124701945655         -0.048057178655270136
12.142217583436725        -0.04884971336159251
12.21513122532977         -0.04979664485180623
12.275919280351765        -0.05057219319020387
12.348770235268859        -0.051501465364450806
12.409508071719255        -0.05227552828613372
12.482229474368891        -0.05321497080929327
12.542983705052192        -0.05399714813285824
12.6155389368426          -0.054929832941699334
12.676486349646883        -0.05570257129364158
12.748796693882708        -0.056618591122508825
12.81002116422581         -0.05739586765095857
12.881971840008362        -0.05830612953794247
12.943414725038298        -0.05908282229986355
13.015076771241514        -0.05998795630157844
13.07675982008004         -0.060756075938060594
13.147737803469042        -0.06164009697599273
13.210048652832995        -0.062417484463717705
13.280380136186025        -0.06328419225273835
13.343051613469106        -0.06405592130703269
13.413005906296664        -0.06491667985004547
13.47602874520313         -0.06568134897101963
13.545417475845882        -0.06652353722693619
13.608977219034577        -0.06729439494608506
13.67762855637004         -0.06811441906809398
13.741425268789158        -0.0688747672080191
13.80965455783939         -0.06968651495629857
13.873918242745065        -0.07044199673813888
13.941737108200126        -0.07123891370658171
14.006458946465361        -0.07199993635100194
14.073783899383399        -0.07277375297276398
14.138793960806737        -0.07352088371803851
14.205796332264496        -0.07429082894522242
14.271121608987096        -0.07503034773294714
14.337788634852533        -0.07578613662618973
14.403441702746935        -0.0765312504128457
14.469861688785127        -0.07726538870963483
14.535838598835237        -0.07799483184795507
14.60201465882665         -0.07872667847125328
14.668201676553075        -0.07944719072121927
14.734166722803506        -0.08016641285452179
14.800530958767188        -0.08089025756249545
14.866465598398952        -0.0815891970270435
14.933145948472081        -0.08229538827015712
14.998912571920597        -0.08299219795227022
15.065723099916934        -0.08368772906927596
15.131397985533068        -0.08437237495491597
15.19826302540191         -0.08507074196615093
15.264032759000841        -0.08573291781811193
15.33115720536675         -0.086409015509461
15.396819725333575        -0.08707066389568269
15.464026344004056        -0.08773420310225934
15.52966168698017         -0.08838295538270717
15.596871025760946        -0.08904854014833527
15.662772647489648        -0.08967375206530813
15.730214821830815        -0.09031379778639109
15.796159069117675        -0.09093984111926165
15.86356194815313         -0.09156451523863277
15.929637428010823        -0.0921774276326855
15.996912332820568        -0.0928016725997671
16.06318507159376         -0.09338856955195761
16.1304122510908          -0.09398309492045737
16.196803121184594        -0.09457035782295593
16.26406441761428         -0.09514856091068088
16.330894970527005        -0.09572344528197547
16.397867203082257        -0.09630042700643619
16.46472431834993         -0.09684432609320844
16.531310458517943        -0.09738606776060928
16.598291741065836        -0.09793079247743057
16.6647837943361          -0.09845389621157306
16.731997639243282        -0.09898270760067172
16.798287445573884        -0.09950508129961175
16.865681546849203        -0.10000194194444696
16.931757642463953        -0.10048904911749394
16.99934383126859         -0.10098725092752613
17.06527556306096         -0.10145375931938608
17.133214526552845        -0.10193470763292492
17.198842440355676        -0.1023992422591222
17.266979575946106        -0.1028468555238923
17.33228943697583         -0.103275084827368
17.40064302749594         -0.10372315764493957
17.465644471194558        -0.10412867308137967
17.53418897093012         -0.10455657004974521
17.598902937101577        -0.1049612568859852
17.66778772905233         -0.10535386540058463
17.732362698441918        -0.1057217453403491
17.801436142117907        -0.10611474787127509
17.866004789710736        -0.10646123309984304
17.935625534230823        -0.10683463889700823
17.999842483966376        -0.10717957174475749
18.069564423036613        -0.10751437285136438
18.13339830844842         -0.10782069428530647
18.203273413360442        -0.10815578041587968
18.26701421487496         -0.10843903587587678
18.337092531073914        -0.10875073464287287
18.400696047569326        -0.10903342217066717
18.470858719891744        -0.10930580566519725
18.53429780222102         -0.10955124160503234
18.60457696403875         -0.10982288080260018
18.667903750991222        -0.11004454088726573
18.738214902956074        -0.11029095304882486
18.801514354642407        -0.11051314918232787
18.871896718994535        -0.11071851408043143
18.93513928421506         -0.1109027922508101
19.00561802120651         -0.11110732281002561
19.068669013663424        -0.111267693580094
19.138996639573683        -0.1114462873045057
19.202092488336206        -0.1116068266814613
19.27249191171363         -0.11174368223186658
19.335659578335992        -0.11186621235610475
19.406091908935494        -0.11200253619605602
19.469185155767526        -0.11210054841646351
19.539512632659218        -0.11221008858926651
19.602664422308532        -0.11230818316749347
19.67292711809351         -0.11237590804995648
19.73613260352748         -0.11243611297811519
19.80633599707958         -0.11250267751380322
19.86955451289362         -0.11253807968059883
19.939593385139958        -0.11257757117794108
20.00292507551202         -0.11261348825701788
20.072910401072154        -0.11261079226924126
20.136392203593598        -0.11260806583706669
20.206281421955907        -0.11260434261751014
20.26995076789611         -0.11257678469154278
20.33991744894868         -0.11254619178941429
20.40360984519188         -0.11251838948439602
20.473400049230083        -0.11244600815178185
20.537063124825934        -0.11237970048838583
20.606742935361837        -0.11230681867742545
20.670512053080014        -0.1122147870146642
20.74009653943898         -0.11211455848390633
20.80395622695369         -0.11202229798522642
20.873394198963055        -0.11188142915127593
20.93731314460891         -0.11175121916543536
21.006640449646564        -0.11160969548305194
21.07070438877532         -0.11145337141864232
21.1399998091933          -0.11128441958442647
21.20413279956533         -0.11112779071346143
21.273252645304332        -0.11091930723976585
21.33736687356876         -0.11072550903086255
21.40640679551639         -0.11051617882914787
21.47058667697524         -0.11029668692438387
21.53953720780403         -0.11006063295164854
21.603791132552242        -0.10984055389778823
21.6726705833421          -0.10956591508481901
21.736956015035048        -0.10930938537959188
21.805806723255614        -0.10903441480648812
21.870099565655497        -0.10875216622595213
21.938885395329425        -0.1084503710211089
22.003220279726346        -0.1081679913959497
22.071998276559786        -0.10782897860016571
22.136379554326407        -0.10751150458823004
22.205143172932278        -0.10717227846162972
22.269498387306793        -0.10682961849314877
22.338166021092675        -0.10646429734844814
22.40257403550915         -0.10612156679573648
22.47124389094054         -0.1057209787036226
22.535768562694486        -0.10534452892262541
22.60437340906103         -0.104943938634804
22.6690053712139          -0.10454245052738143
22.737635321884646        -0.10411618806091825
22.802287089452502        -0.10371466845931555
22.870852963139857        -0.10325587305354002
22.93556847226987         -0.10282295447302128
23.004028887020166        -0.10236510361270143
23.0687587949661          -0.10190812639019185
23.1369786895014          -0.10142712875861885
23.201852944867554        -0.10096993175119533
23.270118522767486        -0.10045831156760812
23.335264976558598        -0.09997031288278042
23.40343945051151         -0.0994598885542534
23.46875552781412         -0.09894762061143533
23.536917533346664        -0.0984135636147889
23.60232813349027         -0.09790137868345654
23.670395796936027        -0.09734045892417187
23.735831590124704        -0.09680156915125009
23.803874234224196        -0.09624134278951356
23.869386940535758        -0.09567993809800057
23.937536177487484        -0.09509635045281879
24.002996231459274        -0.09453625669515346
24.071116044222936        -0.09392797942750726
24.136436820128154        -0.09334510357804336
24.204617134050665        -0.09273713725241672
24.269800766214683        -0.09213449513641139
24.337950031683867        -0.09150520666063101
24.40308464038387         -0.09090441753739921
24.47146332770962         -0.09025057819139319
24.536571072176994        -0.08962843458373143
24.605148918068465        -0.08897357462861631
24.670220717945543        -0.08833203877019778
24.739362375474897        -0.08765109643043625
24.80404280411932         -0.08701449619341367
24.873415515246947        -0.08631131508950465
24.937634353496144        -0.08566039369611701
25.007319525698787        -0.08495391245964264
25.071242367089937        -0.08428800682562895
25.14129789218952         -0.08355851469332205
25.204868333693227        -0.08289737742731526
25.275270742254214        -0.08214562925719686
25.338509441981476        -0.08147054066591777
25.40923861160631         -0.0807156768571471
25.472174536977846        -0.0800265210633634
25.54328000862748         -0.079248653402717
25.60586659919195         -0.07856465579030832
25.677338841648808        -0.07776509054349927
25.739627609824886        -0.07706813178312369
25.81141294669811         -0.0762647654649935
25.873392375569658        -0.07555524963771863
25.945485282466482        -0.07473069359833584
26.007161490794676        -0.07402496754536503
26.07987279632306         -0.07317684304125838
26.1413176082987          -0.07245924786083631
26.214528818870853        -0.07160376544457865
26.27532415529707         -0.0708800013549052
26.34861709984115         -0.07000868179172912
26.409151027924988        -0.06928894575739271
26.482638862869972        -0.06839897477201463
26.542984412877825        -0.0676676181619451
26.616605882812504        -0.06677268901028498
26.676843004114858        -0.06603467934836149
26.750575562630054        -0.06513056613807158
26.810732415226873        -0.0643925469222646
26.884368577305057        -0.06347377916652133
26.944389609553443        -0.06272424424475644
27.01801761132876         -0.0618039974282739
27.07806401922802         -0.061049711361228914
27.15170531492674         -0.06012645484038707
27.21175954415703         -0.05937282493056833
27.2853013918394          -0.05843470398414567
27.345389689167412        -0.0576673367818963
27.418822739561158        -0.05672861876910798
27.478993405759994        -0.055962812902712857
27.552108298157943        -0.05503389646402356
27.612564882933917        -0.05426484976011021
27.68550885696875         -0.05332066751176022
27.746261741757166        -0.052533323360576055
27.8190048794367          -0.05158736464768719
27.879910743288285        -0.05081093041294116
27.952224702330014        -0.04988771540463367
28.01350263116784         -0.04910448861974108
28.0856282305195          -0.0481640248626412
28.14730179275799         -0.04735847704862729
28.219188233322498        -0.046417940241682255
28.281008140836093        -0.04563187265571328
28.35225100919983         -0.04472310006708585
28.414606723774707        -0.0439258809873185
28.48560831737569         -0.04300282911070596
28.54846676487047         -0.04216229721000004
28.619225370074968        -0.04121313524346543
28.68212318101305         -0.040510063613126014
28.752040179363807        -0.03953019999086329
28.81555126292727         -0.03890907827419631
28.885023038702602        -0.03712929619906636
28.949023832625272        -0.03523779762332913
29.01815990189405         -0.032767948564053746
29.08239021038076         -0.02974739964272247
29.150773867848866        -0.02642569826195546
29.21564247416604         -0.022903715936384454
29.28329454972364         -0.01909472384569524
29.34850913622894         -0.01541010378884138
29.415725908753345        -0.011599102573191626
29.481523645448           -0.007784835263467986
29.54831610746668         -0.004173569636449679
29.614689530529738        -6.31288214572101E-4
29.680875933052185        0.002636667318482182
29.74761186823834         0.00532523108452164
29.81340531365689         0.007748809324524079
29.880642769317355        0.00925515820690667
29.946047117355075        0.010620326886064567
30.013780074031843        0.011461816059633813
30.078682802871           0.012368440404043208
30.146783238772773        0.013316201776074421
30.211312104009554        0.01411959276325003
30.27986412570062         0.015015286560673486
30.344054698888424        0.015851650097190823
30.41301825652527         0.016741787948642346
30.47681055147509         0.017593218003330118
30.54612695795965         0.018516707428153388
30.6095807394725          0.019360563745149294
30.679281603581448        0.020264791120818814
30.742474674170523        0.021086397176275466
30.812478103137387        0.021995056128721678
30.875420147606047        0.02283212018808403
30.94568424880381         0.023763358645604568
31.008422988816026        0.024593808862972622
31.078857500445327        0.02550792145419756
31.141406753775268        0.02632081086302376
31.212001465785484        0.027237146596495294
31.27432439493737         0.028055347169824874
31.344978138517764        0.02897968410904045
31.4071672154347          0.029790368870906206
31.47793259443468         0.030702997123817903
31.540102139165818        0.03150396084902283
31.61086753219703         0.032416730868309734
31.672815347970978        0.03321067028266692
31.743437950788053        0.034114976421684186
31.805276186463832        0.034906089609340406
31.87603485439764         0.03579984349948779
31.938034032824735        0.03658385848489174
32.00865491276866         0.03747790276123086
32.07066055431247         0.03824842174488487
32.1411112331273          0.039123162456737776
32.203137820394936        0.0398926704977136
32.27353661094986         0.04075619266770693
32.33578117594372         0.041520417815227396
32.40593473806692         0.04238102706012169
32.46840349859047         0.043127690727393184
32.538424216704065        0.04396224331475072
32.6010022088532          0.04470628226231572
32.67086927815394         0.04553039063132208
32.73372716753538         0.04627129221525582
32.80327458163936         0.047091730292355714
32.86648377292661         0.04780773458143333
32.935918897554785        0.048593861285994897
32.99927521580314         0.04931079729929159
33.068498971984425        0.05008483956088519
33.13210688809058         0.05079672882671085
33.201020304580624        0.05156875053681566
33.26507047686672         0.052250479902141225
33.33392261627668         0.0529831868780854
33.39817629129983         0.053666833224045155
33.466788905018916        0.05438723246710826
33.53140005286298         0.05506629372350307
33.59962147703668         0.05578323180331214
33.66474446009492         0.05642791035803224
33.732808661002224        0.057100356960224745
33.79821548768666         0.05774611405588563
33.86607302584471         0.05840669876923341
33.932081289441655        0.05904934996110504
33.99941186884645         0.0597062626047424
34.06582080779464         0.060304979175989384
34.1327403948672          0.060908354967289496
34.1994325331633          0.061509734857207815
34.26610459017307         0.06209944961206305
34.3333240371084          0.06269424991760945
34.39950448460636         0.06328144815759616
34.46711283601255         0.06382464599454987
34.53299268906478         0.06435394442354016
34.600801251523976        0.06489872617141373
34.666559698142734        0.065414116132695
34.7348553342604          0.06594929126293175
34.800208066189825        0.06646138229329106
34.86882459390316         0.0669381444897743
34.93399083136404         0.06738947340006905
35.00271316487189         0.06786571254194744
35.06765453712883         0.06830055640600617
35.136846553732475        0.06876373375036376
35.201192482270244        0.06919626740964283
35.27111206810956         0.06959418507658623
35.3356429540241          0.06996123692394891
35.40549940579136         0.07035836608149187
35.470075430470146        0.0707095713487237
35.54006460635886         0.07108902840632925
35.60448844554264         0.07143965162698887
35.67531900995569         0.07174588932492458
35.740414971981785        0.07202704314911303
35.81120643669681         0.07233248102813784
35.875228450470324        0.07259251597664192
35.94590410213515         0.07287719875959832
36.008832222655734        0.07313038257136963
36.08442542781935         0.07334470230980257
36.14998003189251         0.07352806210494155
36.226299369896125        0.07374107675281845
36.28588344445883         0.07389616982196781
36.36064978249414         0.07408708256222284
36.415612889407186        0.07422979674219042
36.50354739171544         0.07432715286771421
36.56050706959017         0.07438979085888595
36.65236257778054         0.07449031049442718
36.69462665400466         0.07453711347210584
36.78865019144768         0.07464058745178491
36.81008615639442         0.07465008516634092
36.844869672676495        0.07462863893859732
36.917065462881716        0.07458364337428669
36.98471381620762         0.07454089201805453
37.02404476936902         0.07451577423492149
37.06601961581253         0.07447559927591804
37.13690122109251         0.07445550353866101
37.18913295975629         0.07435904069108505
37.23752786746709         0.07428459756510705
37.3016883243467          0.07417777202797714
37.34099507642823         0.07411204727813073
37.37064334783886         0.07406233186351041
37.44446228538936         0.07393802468477087
37.53115062586356         0.07363472874078449
37.55062747035936         0.07356665138829607
37.56995429706686         0.07349903781403651
37.65679265532937         0.07319449594688017
37.74430506622571         0.07287160118410238
37.76308304553253         0.0728002116659049
37.77973005246912         0.07271963889472834
37.87064953077712         0.07232593090972822
37.96821664626701         0.07188311077804872
37.977919206225394        0.07183899850825978
37.98696069202969         0.0717978794169356
38.08518888167366         0.07134548233314865
38.18707328224454         0.07067364917937653
38.19122997389744         0.07064622156343645
38.19527742993517         0.07061951336943613
38.29727106612123         0.06994603901643646
38.402017378924654        0.06926220155073319
38.403329499327334        0.06925458618936887
38.404622991459384        0.06919121242292738
38.50971965723615         0.06843852326412143
38.61593290115366         0.06764684135013058
38.61610899469749         0.06764552992242663
38.61628755334487         0.06764420014005719
38.72249833215884         0.06685389049980722
38.82819244419595         0.0658558453660152
38.829012715446495        0.06584812414936352
38.82983147301552         0.065840417342576
38.93552709873411         0.06484687963225601
39.041418129685944        0.06385419861010623
39.04204264067216         0.06392421430113573
39.04266717439596         0.06384203874769304
39.148523653883           0.06277789370606061
39.25457670548167         0.06171467238978633
39.2550036759422          0.06171039771498857
39.2554298550018          0.06170613101028829
39.36148369800142         0.06064566120155536
39.46766359291285         0.05938515084102953
39.46791288828612         0.059382194889171416
39.468161816024825        0.059379243313027005
39.574342078570844        0.05812175840308813
39.68067915584614         0.056865439536895865
39.68077138210303         0.05680542101741725
39.68086344416289         0.05687395985228396
39.78718096122088         0.0555490275936067
39.893559795479554        0.05422637891718812
39.89359048061044         0.05422599783747648
39.89362114805429         0.054225616977674335
39.99999999999999         0.05290602291224801



==> Figures/polygon/thetaei.txt <==
0                         0.05031807418319666
0.10589145707762766       0.051836864804616654
0.10670539633488463       0.05184854551720085
0.1075319452755115        0.05186040729011481
0.21341079266976926       0.05338070926870479
0.3176743712328829        0.05487944013250813
0.32011468715675084       0.054820196438445115
0.32258163008551094       0.054926732148211005
0.4267471119809982        0.05632049341617186
0.5301192956302367        0.057704158483764444
0.5333792603417029        0.05774780234394236
0.5366642426565235        0.057791781649269125
0.6400114087024077        0.05917565459473377
0.7430140762728683        0.06030779367820734
0.746611414918134         0.06034725889535162
0.7502030603333503        0.06038666188737045
0.8532114211338601        0.061516838096491756
0.9563830637250973        0.06264899501998827
0.9598030804112735        0.06277874026212833
0.9632320502321899        0.06272788908113254
1.066581498332896         0.06375424136842878
1.1701237506555007        0.06478227844156766
1.17335720725684          0.06481437864609128
1.1765846428950448        0.06484641885172024
1.2801329161807837        0.06587606659723685
1.384640449083485         0.06665832685714275
1.3873248333676735        0.0666784161344889
1.3899857532997506        0.06669832961807352
1.4945167505545638        0.06748045502429385
1.599969516291223         0.06826917760952743
1.6017037357069808        0.0682866480935544
1.6034794017366394        0.06830966964286318
1.7107546493358292        0.06899056173643843
1.816029234756927         0.0696583681869026
1.81975407544088          0.06968198959012037
1.823549703844832         0.06970605940629185
1.9287535015459312        0.07037300658042814
2.0335067661889217        0.070793770729004
2.0383427600075112        0.07081314165345136
2.043180990458623         0.070832520798939
2.1479320184690907        0.07125191180467573
2.2526346218420032        0.07167076384510894
2.2577047910233263        0.07165955945991173
2.2658559910313314        0.07174355909534116
2.3676869232427458        0.07202262712157285
2.4285618832835487        0.07218931339691842
2.4776414195844456        0.07232362461861126
2.5597411027821737        0.07254814518264331
2.587595915926144         0.07260457625864275
2.605638544928464         0.07262230901343834
2.690377264744999         0.07270548669753536
2.7898249750600623        0.07280288048768273
2.7931586135638535        0.07280614113045025
2.795999184334639         0.07280891929004421
2.886467474650962         0.07292287570203337
2.9934279310970453        0.07286352868599705
2.9987405982252007        0.07286215090762527
3.004158633553591         0.07286074520914315
3.096904432980025         0.07283658953734189
3.1878465420699302        0.07281273331736059
3.1950682677348468        0.07278546612396342
3.20022833215325          0.07277743148779614
3.312209856757975         0.07260296841006485
3.3391442372021243        0.07256097748697223
3.4472985197000976        0.0723464095145719
3.4919569073296843        0.0722451017840375
3.5877458820677792        0.07202770449957915
3.638592391502256         0.07186233186610538
3.716841562656845         0.07162358883101337
3.7748513768289738        0.07144859311666897
3.8515670800638264        0.07113647195460253
3.9155259450512014        0.07087620384512543
3.9908868410819207        0.07056556255052315
4.053696355620441         0.07027640089805147
4.123782559172713         0.06995369407589869
4.188977393135018         0.06965346686902948
4.25797138476238          0.06926254206792105
4.32549296052572          0.06888152625302425
4.393405451529761         0.06849716398013267
4.460997845019237         0.06808669917033058
4.526972316164428         0.06768602179388865
4.595502220544667         0.06726978553048486
4.660867943347748         0.06680693382579202
4.729632812426468         0.0663222299452118
4.795109989950655         0.06586066739698687
4.8637396076929456        0.06535089652319924
4.9288578554557505        0.06486694355305692
4.997823707289872         0.06435435798343371
5.0627362364808235        0.0638126782338809
5.131950753677532         0.0632368033209996
5.196753562152763         0.06269840951470372
5.266002666271752         0.062097354380450234
5.330564885629333         0.06153694321711511
5.399984345409778         0.060934331668439506
5.464507097096836         0.06032094536592509
5.534207565219531         0.05966026226699639
5.598590416044395         0.05905095272539895
5.668201657901316         0.05836725890214265
5.7323109106644985        0.057737564518277405
5.801984528077916         0.057053174107597186
5.866053251298696         0.05637658711867019
5.935773281098264         0.055642320633484676
5.999819357195066         0.054967775605558315
6.06943026035092          0.054213011493503924
6.133370401115039         0.05351864451955833
6.202966229153082         0.05276281433212029
6.266895257245039         0.05202713893422105
6.336402864712845         0.05122910036795763
6.400391615919401         0.05049562530045198
6.469802979022835         0.049676957918276685
6.533812109097288         0.048921962562583125
6.603169442931701         0.04810232525219032
6.667206403539823         0.047312630599085984
6.736475576446508         0.04645836984315527
6.800572334185563         0.04566911022524566
6.869816412382852         0.04479451696224742
6.933979712216875         0.04398405092537784
7.003189387211959         0.04310979426515867
7.0673557398430935        0.04226860400758951
7.136501337938173         0.041363547833255146
7.200697969510117         0.040523229435186624
7.269882282768491         0.03959940169890396
7.33413739223513          0.0387402342738902
7.403327311641766         0.0378150341753965
7.467468500963131         0.03693163173386955
7.53646653254453          0.03598263950259086
7.60068296697272          0.03510048886094665
7.669752265354036         0.034132434360463246
7.734096457573928         0.033230560498231594
7.803174505590671         0.03226121753471412
7.867550987191682         0.03133878727159182
7.936725388209309         0.030347567053341146
8.001049581092532         0.029426793159786926
8.070129277732976         0.028420427931431756
8.134358053097602         0.027484689914535832
8.203396583921092         0.026478836308250597
8.267548777328386         0.02552730373150715
8.336318569881875         0.0245083385360186
8.400613017339726         0.023555651088151823
8.469410748315493         0.022522502644999862
8.533927041051813         0.021552776694215157
8.602662373397507         0.020519597875464764
8.667384993073878         0.019533860302547692
8.736349628419578         0.018484286326281005
8.80099613742628          0.01750116553462783
8.869998710150268         0.016438236218571236
8.934569262764137         0.015443547531278426
9.003612048205413         0.014379265298783086
9.068107493584538         0.013377184274850015
9.137122890473385         0.012304849971122444
9.201608389800999         0.011303487742222148
9.270960125188706         0.010215212493989698
9.335553795941863         0.009201577901415535
9.405102285298781         0.008110167097274168
9.469362047951774         0.007095895417412172
9.538860765641473         0.005999657133619301
9.603022173885265         0.004987592970483711
9.67237814879112          0.003885634352064558
9.736325037354483         0.0028691631373908774
9.805673264897589         0.0017668216196141942
9.869774028388898         7.452939559579384E-4
9.939410501886352         -3.6394002212589605E-4
10.00338147060507         -0.0013826299276205932
10.073100831984858        -0.002499241949283725
10.136898207145343        -0.003521013278772246
10.206748151624524        -0.004640196705102051
10.270449050520522        -0.005659783728141662
10.340523207076805        -0.0067813779481034715
10.404037313097254        -0.007797832704623478
10.47418948953004         -0.008924218485400183
10.537493228933737        -0.009940638170728912
10.60775744396679         -0.011068808270568206
10.671020444932974        -0.012081771983806914
10.741584673492493        -0.01321122900574758
10.804626941120972        -0.01422027500674604
10.875475074137901        -0.01535525514027289
10.938338108628773        -0.01636225859752281
11.009421736036103        -0.017500927424040733
11.072015437967126        -0.018498431514474997
11.143288895408475        -0.01963394469301546
11.205654360243269        -0.020627514321187035
11.277301189482403        -0.021767365646817423
11.33951385454367         -0.022756919083069423
11.411440073467013        -0.023901152745429477
11.473297019593666        -0.02487759492462829
11.545353354076926        -0.026015003954302725
11.606991539656923        -0.026988311249605115
11.679386751518898        -0.028126368420800033
11.740899645257944        -0.02909331981384009
11.813522587893425        -0.030234871464886647
11.874715366191674        -0.031187692050531266
11.947376588774363        -0.032318872155760014
12.00842161125771         -0.033269682568841254
12.08124701945655         -0.03439581415116085
12.142217583436725        -0.035338585230944096
12.21513122532977         -0.03646597397509288
12.275919280351765        -0.03739515192942521
12.348770235268859        -0.03850855645129656
12.409508071719255        -0.0394367836329093
12.482229474368891        -0.040538376838747114
12.542983705052192        -0.04145812952872168
12.6155389368426          -0.04255646218113585
12.676486349646883        -0.04346670388075719
12.748796693882708        -0.04454658523063767
12.81002116422581         -0.04546155586503805
12.881971840008362        -0.046522985550751274
12.943414725038298        -0.0474293426355227
13.015076771241514        -0.04848637315714208
13.07675982008004         -0.04938209143986328
13.147737803469042        -0.0504129192358429
13.210048652832995        -0.05131842677337919
13.280380136186025        -0.05232444834898748
13.343051613469106        -0.05322083405277266
13.413005906296664        -0.05422130879896368
13.47602874520313         -0.05510684461634755
13.545417475845882        -0.05608204218786922
13.608977219034577        -0.05697524856721566
13.67762855637004         -0.05792307332926504
13.741425268789158        -0.05880326747632547
13.80965455783939         -0.05974419703520641
13.873918242745065        -0.06061371487180949
13.941737108200126        -0.06153125903207242
14.006458946465361        -0.06240737498308344
14.073783899383399        -0.06329860656480134
14.138793960806737        -0.06415911545567504
14.205796332264496        -0.06504591337691838
14.271121608987096        -0.06589165529875858
14.337788634852533        -0.06675509739028958
14.403441702746935        -0.06760586508565264
14.469861688785127        -0.06844437606012783
14.535838598835237        -0.06927721083553688
14.60201465882665         -0.07011247561191412
14.668201676553075        -0.07092772653632638
14.734166722803506        -0.07174058175200027
14.800530958767188        -0.07255827464627453
14.866465598398952        -0.07334739203702163
14.933145948472081        -0.07414480171251658
14.998912571920597        -0.07493119968227419
15.065723099916934        -0.07570879530972656
15.131397985533068        -0.07647349800194769
15.19826302540191         -0.0772525464540862
15.264032759000841        -0.0779922447092773
15.33115720536675         -0.07874709335023654
15.396819725333575        -0.07948541722071668
15.464026344004056        -0.08021882991276683
15.52966168698017         -0.08093540760874518
15.596871025760946        -0.08166973265241752
15.662772647489648        -0.08236082939860302
15.730214821830815        -0.0830679964413468
15.796159069117675        -0.08375937295420827
15.86356194815313         -0.08444289277182762
15.929637428010823        -0.08511324997164353
15.996912332820568        -0.08579569530468781
16.06318507159376         -0.0864380858097315
16.1304122510908          -0.0870889615851679
16.196803121184594        -0.08773165840890024
16.26406441761428         -0.08835890872666999
16.330894970527005        -0.08898244573540962
16.397867203082257        -0.08960779376172817
16.46472431834993         -0.0901988236042545
16.531310458517943        -0.09078737995887359
16.598291741065836        -0.09137890581681775
16.6647837943361          -0.09194260273705898
16.731997639243282        -0.0925123458829926
16.798287445573884        -0.09307487258114609
16.865681546849203        -0.09361148237556825
16.931757642463953        -0.09413752497135192
16.99934383126859         -0.09467551469604776
17.06527556306096         -0.0951755266865156
17.133214526552845        -0.09569115280576859
17.198842440355676        -0.09618917243058958
17.266979575946106        -0.09667039927282393
17.33228943697583         -0.09713093695204299
17.40064302749594         -0.0976128675559911
17.465644471194558        -0.09804608279735319
17.53418897093012         -0.09850341969015598
17.598902937101577        -0.09893596897416417
17.66778772905233         -0.09935715784269362
17.732362698441918        -0.09975193464197732
17.801436142117907        -0.1001737005201672
17.866004789710736        -0.1005434954490956
17.935625534230823        -0.1009421655885616
17.999842483966376        -0.10131056426082112
18.069564423036613        -0.10166969107025305
18.13339830844842         -0.10199843627613668
18.203273413360442        -0.10235823547297174
18.26701421487496         -0.10266079796240252
18.337092531073914        -0.10299402897722043
18.400696047569326        -0.10329642371204721
18.470858719891744        -0.10358943855749105
18.53429780222102         -0.10385365197724071
18.60457696403875         -0.10414630184998877
18.667903750991222        -0.10438412706501417
18.738214902956074        -0.10464880372044467
18.801514354642407        -0.10488773170873887
18.871896718994535        -0.10511031470238816
18.93513928421506         -0.10531027880542726
19.00561802120651         -0.10553245929919854
19.068669013663424        -0.10570636740902072
19.138996639573683        -0.10590030675211488
19.202092488336206        -0.10607493735545664
19.27249191171363         -0.10622598623439904
19.335659578335992        -0.10636148607179083
19.406091908935494        -0.1065125328332467
19.469185155767526        -0.10662164977422289
19.539512632659218        -0.10674390341771095
19.602664422308532        -0.10685365380645181
19.67292711809351         -0.1069328831036223
19.73613260352748         -0.10700358750487854
19.80633599707958         -0.1070820912242452
19.86955451289362         -0.10712641527145574
19.939593385139958        -0.107176134694677
20.00292507551202         -0.1072216709823357
20.072910401072154        -0.10722771070928104
20.136392203593598        -0.10723316952326599
20.206281421955907        -0.10723869103859028
20.26995076789611         -0.10721804517418596
20.33991744894868         -0.10719533691080758
20.40360984519188         -0.10717509853701951
20.473400049230083        -0.10710885232901735
20.537063124825934        -0.10704840848479562
20.606742935361837        -0.1069822372342211
20.670512053080014        -0.10689493962886697
20.74009653943898         -0.10680022635938562
20.80395622695369         -0.10671329166167656
20.873394198963055        -0.10657601292959769
20.93731314460891         -0.10644924533782558
21.006640449646564        -0.10631174289653812
21.07070438877532         -0.1061579123235387
21.1399998091933          -0.1059919868186165
21.20413279956533         -0.10583841343235996
21.273252645304332        -0.10563061162378569
21.33736687356876         -0.1054375501530636
21.40640679551639         -0.10522925019854944
21.47058667697524         -0.10500971525635025
21.53953720780403         -0.10477385618230547
21.603791132552242        -0.10455436414783013
21.6726705833421          -0.10427682893603855
21.736956015035048        -0.10401780599771214
21.805806723255614        -0.10374039013890587
21.870099565655497        -0.10345489192025707
21.938885395329425        -0.10314979371193168
22.003220279726346        -0.10286469767346514
22.071998276559786        -0.10251848304847784
22.136379554326407        -0.10219440614898304
22.205143172932278        -0.10184827576212248
22.269498387306793        -0.1014981749204766
22.338166021092675        -0.10112493447862683
22.40257403550915         -0.10077484806677262
22.47124389094054         -0.10036163609118096
22.535768562694486        -0.09997314580115527
22.60437340906103         -0.09955988711195556
22.6690053712139          -0.09914512765102886
22.737635321884646        -0.09870471540933697
22.802287089452502        -0.09829002305657869
22.870852963139857        -0.09781095806769764
22.93556847226987         -0.09735880656266484
23.004028887020166        -0.09688050240170659
23.0687587949661          -0.09640276896561167
23.1369786895014          -0.09589955744732251
23.201852944867554        -0.09542123521280918
23.270118522767486        -0.09488002489596886
23.335264976558598        -0.09436355615643666
23.40343945051151         -0.09382309585856706
23.46875552781412         -0.09328032812171937
23.536917533346664        -0.09271395677617844
23.60232813349027         -0.09217045345573817
23.670395796936027        -0.09156881931214743
23.735831590124704        -0.09099037083892648
23.803874234224196        -0.09038883099092275
23.869386940535758        -0.08978532352844358
23.937536177487484        -0.08915753460796272
24.002996231459274        -0.0885545534231645
24.071116044222936        -0.08789252822189907
24.136436820128154        -0.08725772015121301
24.204617134050665        -0.08659513794596102
24.269800766214683        -0.08593806111659197
24.337950031683867        -0.08525121491257136
24.40308464038387         -0.08459484596057729
24.47146332770962         -0.08387285090918037
24.536571072176994        -0.08318540720401586
24.605148918068465        -0.08246133993327331
24.670220717945543        -0.08175166533772028
24.739362375474897        -0.08099762424129686
24.80404280411932         -0.08029224236883586
24.873415515246947        -0.07950436362845303
24.937634353496144        -0.07877504231262054
25.007319525698787        -0.0779833919795029
25.071242367089937        -0.07723612876310575
25.14129789218952         -0.0764171788452524
25.204868333693227        -0.07567400937570741
25.275270742254214        -0.07482150169661676
25.338509441981476        -0.07405575127735323
25.40923861160631         -0.07319931350687438
25.472174536977846        -0.0724169487729788
25.54328000862748         -0.0715334131964187
25.60586659919195         -0.0707556863584936
25.677338841648808        -0.06984006393057052
25.739627609824886        -0.06904209924528727
25.81141294669811         -0.06812248872723996
25.873392375569658        -0.0673095834303169
25.945485282466482        -0.06636448841814561
26.007161490794676        -0.06555595289788094
26.07987279632306         -0.06457725734348603
26.1413176082987          -0.06375027396376343
26.214528818870853        -0.06276493699934589
26.27532415529707         -0.061929252615944584
26.34861709984115         -0.06092247914189384
26.409151027924988        -0.06009079808193949
26.482638862869972        -0.05905846261807967
26.542984412877825        -0.05821075043805594
26.616605882812504        -0.05717585351793393
26.676843004114858        -0.056314285654829425
26.750575562630054        -0.05525969135467665
26.810732415226873        -0.05439908276166719
26.884368577305057        -0.05332597781163886
26.944389609553443        -0.05245128880252678
27.01801761132876         -0.0513783090269743
27.07806401922802         -0.05048869267587044
27.15170531492674         -0.049398448608529814
27.21175954415703         -0.048509356643566814
27.2853013918394          -0.04740366693456217
27.345389689167412        -0.04650041416846829
27.418822739561158        -0.04539656291667255
27.478993405759994        -0.04447907889864152
27.552108298157943        -0.04336491719334196
27.612564882933917        -0.04244343601449887
27.68550885696875         -0.04131852581028475
27.746261741757166        -0.04038161751457259
27.8190048794367          -0.03925941432364755
27.879910743288285        -0.03830925078019812
27.952224702330014        -0.037181107644103546
28.01350263116784         -0.03622489636963291
28.0856282305195          -0.035089781083964496
28.14730179275799         -0.03411915381767866
28.219188233322498        -0.032987789784994496
28.281008140836093        -0.03200531261783227
28.35225100919983         -0.030873385739402515
28.414606723774707        -0.029882655224709696
28.48560831737569         -0.0287479039502053
28.54846676487047         -0.027743519803142686
28.619225370074968        -0.02661289520020024
28.68212318101305         -0.025600237390941593
28.752040179363807        -0.024474721818066678
28.81555126292727         -0.02345203961018925
28.885023038702602        -0.022330860902674107
28.949023832625272        -0.021297964736571404
29.01815990189405         -0.020182161053061396
29.08239021038076         -0.019139915163154872
29.150773867848866        -0.01803026484526833
29.21564247416604         -0.016977388611705745
29.28329454972364         -0.015880313256741534
29.34850913622894         -0.01482275177446975
29.415725908753345        -0.013732710198861684
29.481523645448           -0.012662190521989471
29.54831610746668         -0.011575283401781765
29.614689530529738        -0.010495188811163157
29.680875933052185        -0.009422106083972382
29.74761186823834         -0.008340364584322947
29.81340531365689         -0.007273887810905347
29.880642769317355        -0.0061827235602049035
29.946047117355075        -0.005120997454846314
30.013780074031843        -0.004021215840996245
30.078682802871           -0.002975365579544011
30.146783238772773        -0.0018779711920296374
30.211312104009554        -8.385165813454367E-4
30.27986412570062         2.655257710514844E-4
30.344054698888424        0.001299332923816465
30.41301825652527         0.0024102667925262685
30.47681055147509         0.0034263836598237233
30.54612695795965         0.004530507329482795
30.6095807394725          0.005541259002481427
30.679281603581448        0.006648090841693005
30.742474674170523        0.007651999039200593
30.812478103137387        0.008764101715270034
30.875420147606047        0.009749371891298275
30.94568424880381         0.010848980920866245
31.008422988816026        0.011830831772426649
31.078857500445327        0.012927294295538135
31.141406753775268        0.013901436225362421
31.212001465785484        0.015000877866849996
31.27432439493737         0.015953069190917366
31.344978138517764        0.017032259016291452
31.4071672154347          0.017981725480863953
31.47793259443468         0.019054999279098105
31.540102139165818        0.01999790149886221
31.61086753219703         0.021071438399277335
31.672815347970978        0.021988395492311446
31.743437950788053        0.023033766431066235
31.805276186463832        0.023949115339809448
31.87603485439764         0.02498624073051892
31.938034032824735        0.025895348398736237
32.00865491276866         0.026931189107277213
32.07066055431247         0.027813596353680994
32.1411112331273          0.02881618971044825
32.203137820394936        0.02969890075474785
32.27353661094986         0.03068847598241582
32.33578117594372         0.031563779472507866
32.40593473806692         0.03255028810133063
32.46840349859047         0.03339769740960913
32.538424216704065        0.03434707998879835
32.6010022088532          0.03519518909348397
32.67086927815394         0.03612877262864232
32.73372716753538         0.03696868101109306
32.80327458163936         0.03789848710225708
32.86648377292661         0.03870645517743394
32.935918897554785        0.039593997133456696
32.99927521580314         0.040403828696212625
33.068498971984425        0.04127302709828987
33.13210688809058         0.0420719683058984
33.201020304580624        0.04293818027480441
33.26507047686672         0.043700392365584914
33.33392261627668         0.04451973232080854
33.39817629129983         0.04528433407270813
33.466788905018916        0.04608383279403123
33.53140005286298         0.04683688297229522
33.59962147703668         0.04763197835178078
33.66474446009492         0.04834336054845787
33.732808661002224        0.04908591074061787
33.79821548768666         0.04979927972369198
33.86607302584471         0.05052160669850088
33.932081289441655        0.05122420994384702
33.99941186884645         0.051941653890531965
34.06582080779464         0.052593225887755654
34.1327403948672          0.05324977405514065
34.1994325331633          0.053904056171471953
34.26610459017307         0.05453915610610852
34.3333240371084          0.055179511027730194
34.39950448460636         0.05581095340392985
34.46711283601255         0.05639277583275504
34.53299268906478         0.05695968029306068
34.600801251523976        0.0575431369684015
34.666559698142734        0.05808921561149968
34.7348553342604          0.05865624226697928
34.800208066189825        0.05919878215760795
34.86882459390316         0.05970022568299796
34.93399083136404         0.060175479829388534
35.00271316487189         0.06067696694630725
35.06765453712883         0.06112978074948571
35.136846553732475        0.061612169261120835
35.201192482270244        0.06206226128310492
35.27111206810956         0.062472963868533266
35.3356429540241          0.06285195341941535
35.40549940579136         0.06326215478041108
35.470075430470146        0.06362030518257378
35.54006460635886         0.06400745651903574
35.60448844554264         0.06436494384408298
35.67531900995569         0.06467257137704711
35.740414971981785        0.06495522311850266
35.81120643669681         0.06526252956582528
35.875228450470324        0.06551992286813255
35.94590410213515         0.06580187677591391
36.008832222655734        0.06605285220680614
36.08442542781935         0.0662573087289966
36.14998003189251         0.06643272088737898
36.226299369896125        0.06663684390488958
36.28588344445883         0.066781677035322
36.36064978249414         0.06696010690500002
36.415612889407186        0.06709333378890987
36.50354739171544         0.06716842466499677
36.56050706959017         0.06721698778354139
36.65236257778054         0.06729481919555276
36.69462665400466         0.06733008046544718
36.78865019144768         0.06740839988612844
36.81008615639442         0.06741188507119869
36.844869672676495        0.06737778384411232
36.917065462881716        0.06730692427241228
36.98471381620762         0.06724043023328442
37.02404476936902         0.0672017270022971
37.06601961581253         0.06714725361433564
37.13690122109251         0.06710504889103794
37.18913295975629         0.06698657183367725
37.23752786746709         0.06689116472008429
37.3016883243467          0.06675846430003489
37.34099507642823         0.06667712375468249
37.37064334783886         0.06661574816563934
37.44446228538936         0.06646285140809151
37.53115062586356         0.0661194654047687
37.55062747035936         0.06604272500605105
37.56995429706686         0.06596656722142527
37.65679265532937         0.06562427482604104
37.74430506622571         0.06527098402794494
37.76308304553253         0.06518486686542321
37.77973005246912         0.06509750155531499
37.87064953077712         0.06465943467032326
37.96821664626701         0.06417369103356554
37.977919206225394        0.0641253745223514
37.98696069202969         0.06408034809876868
38.08518888167366         0.06358536530108541
38.18707328224454         0.0628661216830548
38.19122997389744         0.0628367733114812
38.19527742993517         0.06280819585458478
38.29727106612123         0.0620879478655781
38.402017378924654        0.06136999199979683
38.403329499327334        0.06136188861610256
38.404622991459384        0.061285731093919764
38.50971965723615         0.06048167743919608
38.61593290115366         0.059636655723006846
38.61610899469749         0.05963525454942922
38.61628755334487         0.059633833760416054
38.72249833215884         0.0587886010300094
38.82819244419595         0.05772736297930956
38.829012715446495        0.05771913912777802
38.82983147301552         0.05771093044821181
38.93552709873411         0.056651217886640924
39.041418129685944        0.05558948424787493
39.04204264067216         0.055681191590140885
39.04266717439596         0.05557986895483684
39.148523653883           0.05443769896113694
39.25457670548167         0.05329340161835636
39.2550036759422          0.05328879465845479
39.2554298550018          0.053284196237613775
39.36148369800142         0.05213880001741387
39.46766359291285         0.050795718639227064
39.46791288828612         0.05079256588593646
39.468161816024825        0.050789417784862644
39.574342078570844        0.04944685558817924
39.68067915584614         0.04810283750455196
39.68077138210303         0.04803165687450613
39.68086344416289         0.04811604814928265
39.78718096122088         0.04669930660016899
39.893559795479554        0.04528261391179524
39.89359048061044         0.04528220539026894
39.89362114805429         0.045281797104288334
39.99999999999999         0.0438659770823007


==> Figures/polygon/thetapf.txt <==
0                         -0.008481865673380109
0.10589145707762766       -0.008483694109087857
0.10670539633488463       -0.0084837215880852
0.1075319452755115        -0.008483749702379672
0.21341079266976926       -0.008489097378015995
0.3176743712328829        -0.008497750124824644
0.32011468715675084       -0.008497994651189963
0.32258163008551094       -0.008498235720217781
0.4267471119809982        -0.008510121026364382
0.5301192956302367        -0.008525113431366426
0.5333792603417029        -0.00852563804622595
0.5366642426565235        -0.008526169891614166
0.6400114087024077        -0.008544544536004091
0.7430140762728683        -0.008566112769813557
0.746611414918134         -0.008566929468049192
0.7502030603333503        -0.008567749144896586
0.8532114211338601        -0.00859307387318712
0.9563830637250973        -0.008621957502605863
0.9598030804112735        -0.008622983072582677
0.9632320502321899        -0.008624002678455553
1.066581498332896         -0.00865709366187825
1.1701237506555007        -0.00869435735223356
1.17335720725684          -0.008695587292588229
1.1765846428950448        -0.008696818944296565
1.2801329161807837        -0.008738456738359941
1.384640449083485         -0.008784889260086842
1.3873248333676735        -0.008786129772641087
1.3899857532997506        -0.008787361806827824
1.4945167505545638        -0.008837623876570591
1.599969516291223         -0.0088920110859272
1.6017037357069808        -0.008892938062277953
1.6034794017366394        -0.008893901220087553
1.7107546493358292        -0.008950572536960383
1.816029234756927         -0.009004620510928495
1.81975407544088          -0.00900650442186717
1.823549703844832         -0.00900842213679766
1.9287535015459312        -0.009060772870291027
2.0335067661889217        -0.009110011624439914
2.0383427600075112        -0.009112220324677827
2.043180990458623         -0.009114424355688159
2.1479320184690907        -0.00916074744605111
2.2526346218420032        -0.009204382805036422
2.2577047910233263        -0.009206422832356703
2.2658559910313314        -0.009209665705591485
2.3676869232427458        -0.009249096119585276
2.4285618832835487        -0.00927163778339236
2.4776414195844456        -0.009289250476050816
2.5597411027821737        -0.00931759282339375
2.587595915926144         -0.009326890325807996
2.605638544928464         -0.009332852889662156
2.690377264744999         -0.009360192763129091
2.7898249750600623        -0.009390882264094711
2.7931586135638535        -0.00939188490851853
2.795999184334639         -0.009392737918338327
2.886467474650962         -0.009419265967636632
2.9934279310970453        -0.009449142353645105
2.9987405982252007        -0.009450593590816733
3.004158633553591         -0.00945207013556815
3.096904432980025         -0.009476801369937865
3.1878465420699302        -0.009500053072573731
3.1950682677348468        -0.009501857117155715
3.20022833215325          -0.009503143115417875
3.312209856757975         -0.009530451153642056
3.3391442372021243        -0.00953684824235525
3.4472985197000976        -0.009561864591450342
3.4919569073296843        -0.009571919320352012
3.5877458820677792        -0.009592944119560477
3.638592391502256         -0.009603828363745967
3.716841562656845         -0.009620241608048483
3.7748513768289738        -0.009632145954763634
3.8515670800638264        -0.009647580545778292
3.9155259450512014        -0.009660222206407785
3.9908868410819207        -0.009674853372687291
4.053696355620441         -0.009686850841059422
4.123782559172713         -0.009700041775933251
4.188977393135018         -0.009712126057716073
4.25797138476238          -0.009724759415982484
4.32549296052572          -0.009737009901799393
4.393405451529761         -0.0097492182971947
4.460997845019237         -0.00976127557989287
4.526972316164428         -0.009772960954070454
4.595502220544667         -0.009785011811898812
4.660867943347748         -0.009796462979651569
4.729632812426468         -0.009808503730543358
4.795109989950655         -0.009819963182868817
4.8637396076929456        -0.009831981489692956
4.9288578554557505        -0.009843391750685508
4.997823707289872         -0.009855483486267271
5.0627362364808235        -0.00986690883339745
5.131950753677532         -0.009879165881677664
5.196753562152763         -0.009890711366346927
5.266002666271752         -0.00990312485748713
5.330564885629333         -0.009914754946413355
5.399984345409778         -0.009927321117243523
5.464507097096836         -0.00993908004184396
5.534207565219531         -0.009951855803725344
5.598590416044395         -0.00996372444101741
5.668201657901316         -0.00997660152889485
5.7323109106644985        -0.009988463285723134
5.801984528077916         -0.010001357257288316
5.866053251298696         -0.010013193507887756
5.935773281098264         -0.010025965524477137
5.999819357195066         -0.010037598683928964
6.06943026035092          -0.010050065232187332
6.133370401115039         -0.010061295932010047
6.202966229153082         -0.010073280284920175
6.266895257245039         -0.010083981811715576
6.336402864712845         -0.010095169632626291
6.400391615919401         -0.010105056955195216
6.469802979022835         -0.010115267316742439
6.533812109097288         -0.010124171816375266
6.603169442931701         -0.010133266634993716
6.667206403539823         -0.010141064984333458
6.736475576446508         -0.010148799912460274
6.800572334185563         -0.010155308693168852
6.869816412382852         -0.010161616013330129
6.933979712216875         -0.010166787340502866
7.003189387211959         -0.010171639434414612
7.0673557398430935        -0.010175426814705143
7.136501337938173         -0.010178734316824697
7.200697969510117         -0.010181086533885306
7.269882282768491         -0.010182851631390454
7.33413739223513          -0.010183785119882395
7.403327311641766         -0.010184030208741262
7.467468500963131         -0.010183543926635964
7.53646653254453          -0.010182252766912023
7.60068296697272          -0.010180335852035444
7.669752265354036         -0.010177513426797109
7.734096457573928         -0.010174180036815137
7.803174505590671         -0.010169845509508212
7.867550987191682         -0.010165095627631881
7.936725388209309         -0.010159216939577836
8.001049581092532         -0.010153030245495255
8.070129277732976         -0.010145615768104223
8.134358053097602         -0.01013800205092336
8.203396583921092         -0.01012904461194956
8.267548777328386         -0.010119989433629902
8.336318569881875         -0.01010947391117527
8.400613017339726         -0.010098885956320233
8.469410748315493         -0.010086737256273555
8.533927041051813         -0.010074557616726142
8.602662373397507         -0.010060743437618615
8.667384993073878         -0.01004691668899009
8.736349628419578         -0.010031260086343887
8.80099613742628          -0.01001571849653823
8.869998710150268         -0.00999817702377462
8.934569262764137         -0.009980828282145847
9.003612048205413         -0.009961279004954183
9.068107493584538         -0.009942027591701062
9.137122890473385         -0.009920268339817497
9.201608389800999         -0.00989885474351818
9.270960125188706         -0.009874578480476777
9.335553795941863         -0.009850685921557302
9.405102285298781         -0.009823578435632587
9.469362047951774         -0.009797146806612525
9.538860765641473         -0.009766732699256157
9.603022173885265         -0.009736968337374823
9.67237814879112          -0.009702446133109595
9.736325037354483         -0.009667909904498992
9.805673264897589         -0.009627521690492767
9.869774028388898         -0.009599407421049212
9.939410501886352         -0.009431701008386507
10.00338147060507         -0.0091517564311325
10.073100831984858        -0.007527391172555303
10.136898207145343        -0.005435457944971491
10.206748151624524        -0.00248141995363513
10.270449050520522        6.337035780726857E-4
10.340523207076805        0.003956629975284123
10.404037313097254        0.0068744682541507585
10.47418948953004         0.008679396591902647
10.537493228933737        0.009809742672194905
10.60775744396679         0.010510730775586808
10.671020444932974        0.010562368436264373
10.741584673492493        0.010610845686561341
10.804626941120972        0.010646021041849718
10.875475074137901        0.010683775451381227
10.938338108628773        0.010715384597863096
11.009421736036103        0.010748986274102451
11.072015437967126        0.010776868052849404
11.143288895408475        0.010806914934874338
11.205654360243269        0.010831720406704708
11.277301189482403        0.010858853606529537
11.33951385454367         0.010881320283342422
11.411440073467013        0.010906027645181416
11.473297019593666        0.010926243789783435
11.545353354076926        0.01094864187639521
11.606991539656923        0.010966818227105993
11.679386751518898        0.010987129742427743
11.740899645257944        0.011003552744922337
11.813522587893425        0.01102195409079511
11.874715366191674        0.011036650423525775
11.947376588774363        0.011053159705061842
12.00842161125771         0.011066239684394772
12.08124701945655         0.011080961583866587
12.142217583436725        0.01109257620876757
12.21513122532977         0.01110561536968506
12.275919280351765        0.011115785855632446
12.348770235268859        0.011127140350472582
12.409508071719255        0.011135911634669019
12.482229474368891        0.011145617123451008
12.542983705052192        0.011153079335273909
12.6155389368426          0.011161220352598623
12.676486349646883        0.011167411135523895
12.748796693882708        0.011173985018446684
12.81002116422581         0.011178896822169519
12.881971840008362        0.011183924439992781
12.943414725038298        0.011187604578897826
13.015076771241514        0.011191183113785716
13.07675982008004         0.011193644478213225
13.147737803469042        0.01119576354135499
13.210048652832995        0.011196994770489254
13.280380136186025        0.011197702839607849
13.343051613469106        0.011197779483472005
13.413005906296664        0.011197248067138496
13.47602874520313         0.011196215016977016
13.545417475845882        0.01119447942149177
13.608977219034577        0.011192339456379674
13.67762855637004         0.011189505384688637
13.741425268789158        0.011186502208178049
13.80965455783939         0.011182896443455631
13.873918242745065        0.011179156822717905
13.941737108200126        0.011174892893136024
14.006458946465361        0.011170519699299351
14.073783899383399        0.011165803970452179
14.138793960806737        0.011161218922430426
14.205796332264496        0.011156461010878416
14.271121608987096        0.011151841319862552
14.337788634852533        0.01114720306213754
14.403441702746935        0.011142710694371843
14.469861688785127        0.011138376540615155
14.535838598835237        0.011134328156504048
14.60201465882665         0.011130524710360886
14.668201676553075        0.011127015312928567
14.734166722803506        0.01112383966246088
14.800530958767188        0.011120969154779352
14.866465598398952        0.011118481590108416
14.933145948472081        0.011116323460165849
14.998912571920597        0.011114547125352436
15.065723099916934        0.011113115603196767
15.131397985533068        0.01111207950580234
15.19826302540191         0.011111402604503936
15.264032759000841        0.011111097421525103
15.33115720536675         0.011111124469199717
15.396819725333575        0.011111481804723093
15.464026344004056        0.01111218814211417
15.52966168698017         0.011113204554120756
15.596871025760946        0.011114579767989158
15.662772647489648        0.011116227778947616
15.730214821830815        0.011118185963072076
15.796159069117675        0.011120366354677167
15.86356194815313         0.011122861542903786
15.929637428010823        0.011125558505829688
15.996912332820568        0.011128559648407565
16.06318507159376         0.011131733471532918
16.1304122510908          0.011135136957158695
16.196803121184594        0.011138679929633973
16.26406441761428         0.01114244523837064
16.330894970527005        0.0111463486036768
16.397867203082257        0.011150422407243975
16.46472431834993         0.011154615018534944
16.531310458517943        0.01115888093545121
16.598291741065836        0.01116326308647323
16.6647837943361          0.011167693430123643
16.731997639243282        0.011172239550534748
16.798287445573884        0.011176789824602532
16.865681546849203        0.011181448729076324
16.931757642463953        0.01118601786922006
16.99934383126859         0.011190692813038224
17.06527556306096         0.011195244736654794
17.133214526552845        0.011199913773500466
17.198842440355676        0.01120440329708938
17.266979575946106        0.01120901092874626
17.33228943697583         0.011213351378437132
17.40064302749594         0.011217814448293855
17.465644471194558        0.01122197439697196
17.53418897093012         0.011226261548195327
17.598902937101577        0.011230215336790958
17.66778772905233         0.01123429684611014
17.732362698441918        0.011237985489274974
17.801436142117907        0.011241783803077223
17.866004789710736        0.011245189807411472
17.935625534230823        0.011248697266082304
17.999842483966376        0.01125178064917099
18.069564423036613        0.011254941533272283
18.13339830844842         0.011257652339450247
18.203273413360442        0.011260418993680722
18.26701421487496         0.01126275441166703
18.337092531073914        0.01126510837157442
18.400696047569326        0.01126705111991875
18.470858719891744        0.01126896407709497
18.53429780222102         0.011270477437374722
18.60457696403875         0.011271914160521571
18.667903750991222        0.011272988718956151
18.738214902956074        0.011273932900919223
18.801514354642407        0.01127455890111984
18.871896718994535        0.011274993852716719
18.93513928421506         0.011275144645729216
19.00561802120651         0.011275044998934109
19.068669013663424        0.011274713502383672
19.138996639573683        0.011274070565776865
19.202092488336206        0.011273248568635548
19.27249191171363         0.011272049089588985
19.335659578335992        0.011270715894717995
19.406091908935494        0.011268942823162978
19.469185155767526        0.01126709553350733
19.539512632659218        0.011264745805913252
19.602664422308532        0.011262374737019716
19.67292711809351         0.011259439991615152
19.73613260352748         0.01125653109886718
19.80633599707958         0.011253001588037352
19.86955451289362         0.01124955267882166
19.939593385139958        0.011245431193474134
20.00292507551202         0.011241432452920955
20.072910401072154        0.011236708802910425
20.136392203593598        0.011232146581690219
20.206281421955907        0.011226818564165129
20.26995076789611         0.01122168553804224
20.33991744894868         0.011215738245686573
20.40360984519188         0.011210045148017739
20.473400049230083        0.011203498893631718
20.537063124825934        0.011197247056990062
20.606742935361837        0.011190097827149121
20.670512053080014        0.011183275219365294
20.74009653943898         0.011175528483906225
20.80395622695369         0.011168141788928823
20.873394198963055        0.011159808384144664
20.93731314460891         0.01115186229427681
21.006640449646564        0.011142945804054163
21.07070438877532         0.011134434420747748
21.1399998091933          0.011124941843166605
21.20413279956533         0.01111589148064605
21.273252645304332        0.011105855347846472
21.33736687356876         0.011096290168295313
21.40640679551639         0.011085714777336001
21.47058667697524         0.011075636762465292
21.53953720780403         0.011064559678302131
21.603791132552242        0.011054004066389471
21.6726705833421          0.011042447305443947
21.736956015035048        0.011031446655627037
21.805806723255614        0.011019434905828893
21.870099565655497        0.011008020851297535
21.938885395329425        0.010995624023157348
22.003220279726346        0.010983856161060946
22.071998276559786        0.010971106009912026
22.136379554326407        0.010959029154467963
22.205143172932278        0.01094597883731749
22.269498387306793        0.010933651541958283
22.338166021092675        0.010920415020506875
22.40257403550915         0.01090792154275398
22.47124389094054         0.010894541146259974
22.535768562694486        0.010881934806430302
22.60437340906103         0.010868495566639075
22.6690053712139          0.010855839350524064
22.737635321884646        0.010842450973744693
22.802287089452502        0.010829886454947084
22.870852963139857        0.010816638907234182
22.93556847226987         0.010804233283065366
23.004028887020166        0.01079121336720196
23.0687587949661          0.010779043229893003
23.1369786895014          0.01076640819499218
23.201852944867554        0.010754574893766505
23.270118522767486        0.0107423386808035
23.335264976558598        0.010730888367826607
23.40343945051151         0.010719143037230063
23.46875552781412         0.01070815539383753
23.536917533346664        0.010697000208810563
23.60232813349027         0.010686594167673752
23.670395796936027        0.01067609288324567
23.735831590124704        0.010666324456852193
23.803874234224196        0.010656506649844492
23.869386940535758        0.01064740917958031
23.937536177487484        0.010638338130842471
24.002996231459274        0.010630001934411954
24.071116044222936        0.010621726792200543
24.136436820128154        0.010614176277500598
24.204617134050665        0.010606696846409212
24.269800766214683        0.010599947135488766
24.337950031683867        0.010593319148549786
24.40308464038387         0.010587394050963787
24.47146332770962         0.010581601715131998
24.536571072176994        0.010576482331380817
24.605148918068465        0.010571507688397947
24.670220717945543        0.010567188757886406
24.739362375474897        0.010563015175456459
24.80404280411932         0.010559498416073445
24.873415515246947        0.010556121174179868
24.937634353496144        0.01055332742309087
25.007319525698787        0.010550657607840923
25.071242367089937        0.010548521313933839
25.14129789218952         0.01054646462540081
25.204868333693227        0.010544855863773895
25.275270742254214        0.010543305169782559
25.338509441981476        0.010542063408075035
25.40923861160631         0.010540844021970282
25.472174536977846        0.010539848355908857
25.54328000862748         0.010538714546226343
25.60586659919195         0.010537708761759922
25.677338841648808        0.010536469064854384
25.739627609824886        0.01053525260136107
25.81141294669811         0.010533693509981514
25.873392375569658        0.010532123483365423
25.945485282466482        0.010529936441833605
26.007161490794676        0.010527757413446123
26.07987279632306         0.010524761526294491
26.1413176082987          0.01052183821636232
26.214528818870853        0.010517886741413874
26.27532415529707         0.010514151468013993
26.34861709984115         0.010509044268601058
26.409151027924988        0.010504328202582635
26.482638862869972        0.010497968666531906
26.542984412877825        0.010492212842025377
26.616605882812504        0.010484539100118874
26.676843004114858        0.010477689350149949
26.750575562630054        0.010468566877225954
26.810732415226873        0.010460522190631467
26.884368577305057        0.010449922247503487
26.944389609553443        0.010440656353506248
27.01801761132876         0.010428522162277994
27.07806401922802         0.010417970871941289
27.15170531492674         0.010404183657037231
27.21175954415703         0.01039224942645016
27.2853013918394          0.010376766313585459
27.345389689167412        0.010363382210795778
27.418822739561158        0.010346130105884446
27.478993405759994        0.010331223516631908
27.552108298157943        0.010312111337825069
27.612564882933917        0.010295480375348777
27.68550885696875         0.010274371807467226
27.746261741757166        0.010255870986713043
27.8190048794367          0.010232618767243885
27.879910743288285        0.010212167880586327
27.952224702330014        0.010186603884215911
28.01350263116784         0.010163851456545135
28.0856282305195          0.010135692047216614
28.14730179275799         0.010110305841891504
28.219188233322498        0.010079194497639582
28.281008140836093        0.010050995363020355
28.35225100919983         0.01001653289114698
28.414606723774707        0.009984642570115134
28.48560831737569         0.009946048356644846
28.54846676487047         0.00990933639746867
28.619225370074968        0.009865151766138008
28.68212318101305         0.009823048096101282
28.752040179363807        0.009767661060526052
28.81555126292727         0.009709514484318282
28.885023038702602        0.009349785213907467
28.949023832625272        0.008772085388009658
29.01815990189405         0.007882639299400819
29.08239021038076         0.006717964391762438
29.150773867848866        0.005373757335097691
29.21564247416604         0.003999306045129818
29.28329454972364         0.002425781307280369
29.34850913622894         8.964348543509633E-4
29.415725908753345        -6.927222759039604E-4
29.481523645448           -0.0022153784155547643
29.54831610746668         -0.0037150601540685935
29.614689530529738        -0.005159429573996264
29.680875933052185        -0.006441147855275155
29.74761186823834         -0.007507692121013303
29.81340531365689         -0.008337205334277552
29.880642769317355        -0.008723466662402873
29.946047117355075        -0.008937282518273295
30.013780074031843        -0.008990405078485874
30.078682802871           -0.009036536512983584
30.146783238772773        -0.009081558565719919
30.211312104009554        -0.00912102355902041
30.27986412570062         -0.009159715690101213
30.344054698888424        -0.009193690674434082
30.41301825652527         -0.009227761240300478
30.47681055147509         -0.0092574583591157
30.54612695795965         -0.009288127691209298
30.6095807394725          -0.009314742662116354
30.679281603581448        -0.009342414814355462
30.742474674170523        -0.009366220921562305
30.812478103137387        -0.009391168826638756
30.875420147606047        -0.009412463576107002
30.94568424880381         -0.009435103969617645
31.008422988816026        -0.009454310710625195
31.078857500445327        -0.009474760421411989
31.141406753775268        -0.009491980710022444
31.212001465785484        -0.009510353739157708
31.27432439493737         -0.009525706864249233
31.344978138517764        -0.009542199823420663
31.4071672154347          -0.009555914523739141
31.47793259443468         -0.009570615557496035
31.540102139165818        -0.009582755581301556
31.61086753219703         -0.009595691663634767
31.672815347970978        -0.009606284131449497
31.743437950788053        -0.009617570312664248
31.805276186463832        -0.009626761860666607
31.87603485439764         -0.009636490162970995
31.938034032824735        -0.00964433020690793
32.00865491276866         -0.009652482242174219
32.07066055431247         -0.009658982173537077
32.1411112331273          -0.009665662548861555
32.203137820394936        -0.009670923471732791
32.27353661094986         -0.009676190733671309
32.33578117594372         -0.009680231243579881
32.40593473806692         -0.009684091435137928
32.46840349859047         -0.009686937469440512
32.538424216704065        -0.00968953234426214
32.6010022088532          -0.009691319009432611
32.67086927815394         -0.009692728382565576
32.73372716753538         -0.009693485858779742
32.80327458163936         -0.009693760472350743
32.86648377292661         -0.009693555167126966
32.935918897554785        -0.009692936156681252
32.99927521580314         -0.009692011905121667
33.068498971984425        -0.009690637144276803
33.13210688809058         -0.009689074190075163
33.201020304580624        -0.009687056907677375
33.26507047686672         -0.00968498212167309
33.33392261627668         -0.009682623113831265
33.39817629129983         -0.009680301396997057
33.466788905018916        -0.009677729460200405
33.53140005286298         -0.009675257386732224
33.59962147703668         -0.009672594404280888
33.66474446009492         -0.009670079497054842
33.732808661002224        -0.009667492134921888
33.79821548768666         -0.00966504539600535
33.86607302584471         -0.00966257070704633
33.932081289441655        -0.009660245072522989
33.99941186884645         -0.009657955770212473
34.06582080779464         -0.009655789747772675
34.1327403948672          -0.009653668464515694
34.1994325331633          -0.009651615707148998
34.26610459017307         -0.009649633331861245
34.3333240371084          -0.009647708932655074
34.39950448460636         -0.009645887114193464
34.46711283601255         -0.0096440680065991
34.53299268906478         -0.009642293800383353
34.600801251523976        -0.009640465996149513
34.666559698142734        -0.009638692771356922
34.7348553342604          -0.009636846066288948
34.800208066189825        -0.00963507410670297
34.86882459390316         -0.009633160725576188
34.93399083136404         -0.009631252427192864
35.00271316487189         -0.009629143815766706
35.06765453712883         -0.009627057800484376
35.136846553732475        -0.009624727644831438
35.201192482270244        -0.009622461066538517
35.27111206810956         -0.009619838833912646
35.3356429540241          -0.009617236205647159
35.40549940579136         -0.00961422133049772
35.470075430470146        -0.009611247785480505
35.54006460635886         -0.009607811825295664
35.60448844554264         -0.009604453099343574
35.67531900995569         -0.009600496772959113
35.740414971981785        -0.009596585869565822
35.81120643669681         -0.009592033930441519
35.875228450470324        -0.0095876434748372
35.94590410213515         -0.00958248343874056
36.008832222655734        -0.009577612367279262
36.08442542781935         -0.00957136808390271
36.14998003189251         -0.009565575202650856
36.226299369896125        -0.009558388941691146
36.28588344445883         -0.009552440428718507
36.36064978249414         -0.009544549222533427
36.415612889407186        -0.009538445050390108
36.50354739171544         -0.00952807084289896
36.56050706959017         -0.009520928024468816
36.65236257778054         -0.009508708759932268
36.69462665400466         -0.009502782905736527
36.78865019144768         -0.00948895374995098
36.81008615639442         -0.009485676119119624
36.844869672676495        -0.009480227204517664
36.917065462881716        -0.009468426738240398
36.98471381620762         -0.009456768344000636
37.02404476936902         -0.009449722720294963
37.06601961581253         -0.009441986589723957
37.13690122109251         -0.009428435121889192
37.18913295975629         -0.009417996879750399
37.23752786746709         -0.009407992915461558
37.3016883243467          -0.009394215042066558
37.34099507642823         -0.009385484284301844
37.37064334783886         -0.009378753080076
37.44446228538936         -0.009361448965993106
37.53115062586356         -0.009340046430380722
37.55062747035936         -0.009335062961898455
37.56995429706686         -0.009330054473300235
37.65679265532937         -0.009306771138425061
37.74430506622571         -0.009282017100559465
37.76308304553253         -0.009276539049917518
37.77973005246912         -0.009271595831262195
37.87064953077712         -0.009243894063433428
37.96821664626701         -0.009212733471173316
37.977919206225394        -0.009209553583626016
37.98696069202969         -0.009206577145086166
38.08518888167366         -0.009173419341758152
38.18707328224454         -0.009137522434032432
38.19122997389744         -0.00913603724719359
38.19527742993517         -0.009134589533808185
38.29727106612123         -0.00909760100953633
38.402017378924654        -0.009058599169972417
38.403329499327334        -0.009058106805658815
38.404622991459384        -0.00905761605955916
38.50971965723615         -0.009018411688903275
38.61593290115366         -0.00898006481049079
38.61610899469749         -0.00898000229770783
38.61628755334487         -0.00897993891341372
38.72249833215884         -0.008942877899860383
38.82819244419595         -0.008908107199402748
38.829012715446495        -0.008907847582005926
38.82983147301552         -0.008907588600837667
38.93552709873411         -0.008875474356092518
39.041418129685944        -0.008845924399826151
39.04204264067216         -0.008845758229866146
39.04266717439596         -0.008845592392727608
39.148523653883           -0.008819073099676063
39.25457670548167         -0.008795502488078984
39.2550036759422          -0.008795413657358461
39.2554298550018          -0.008795325039790563
39.36148369800142         -0.008774779133310505
39.46766359291285         -0.008757198710842488
39.46791288828612         -0.008757161027722971
39.468161816024825        -0.008757123416970576
39.574342078570844        -0.00874261096211112
39.68067915584614         -0.00873113754748695
39.68077138210303         -0.008731128876340167
39.68086344416289         -0.008731120160138068
39.78718096122088         -0.008722659505352549
39.893559795479554        -0.00871753466676583
39.89359048061044         -0.008717533670590838
39.89362114805429         -0.008717532675267842
39.99999999999999         -0.008715751422760829


==> Figures/polygon/thetapi.txt <==
0                         -4.500070284641424E-5
0.10589145707762766       -4.581864034550299E-5
0.10670539633488463       -4.582983448142374E-5
0.1075319452755115        -4.5841278648073084E-5
0.21341079266976926       -4.794556321246244E-5
0.3176743712328829        -5.125564692563803E-5
0.32011468715675084       -5.1347861342791805E-5
0.32258163008551094       -5.14393533525501E-5
0.4267471119809982        -5.554327539889371E-5
0.5301192956302367        -6.017557348733109E-5
0.5333792603417029        -6.03307263122567E-5
0.5366642426565235        -6.04876306513533E-5
0.6400114087024077        -6.571138530944176E-5
0.7430140762728683        -7.120171587382895E-5
0.746611414918134         -7.139593182490922E-5
0.7502030603333503        -7.159000656291948E-5
0.8532114211338601        -7.722673089896896E-5
0.9563830637250973        -8.300927834972987E-5
0.9598030804112735        -8.320279017302103E-5
0.9632320502321899        -8.339671974056341E-5
1.066581498332896         -8.91593026188501E-5
1.1701237506555007        -9.483180338872366E-5
1.17335720725684          -9.500732128957515E-5
1.1765846428950448        -9.518241421165521E-5
1.2801329161807837        -1.0074801149552971E-4
1.384640449083485         -1.0618075898072139E-4
1.3873248333676735        -1.0631742738157141E-4
1.3899857532997506        -1.0645275892675493E-4
1.4945167505545638        -1.1165704868793944E-4
1.599969516291223         -1.166858041820893E-4
1.6017037357069808        -1.1676618634719068E-4
1.6034794017366394        -1.1684893124374613E-4
1.7107546493358292        -1.216687244940645E-4
1.816029234756927         -1.2611855948386537E-4
1.81975407544088          -1.2627092243051117E-4
1.823549703844832         -1.2642582363537333E-4
1.9287535015459312        -1.3057570677788767E-4
2.0335067661889217        -1.34415018631919E-4
2.0383427600075112        -1.3458564649874674E-4
2.043180990458623         -1.3475576895649645E-4
2.1479320184690907        -1.3829572730925671E-4
2.2526346218420032        -1.4156027257668526E-4
2.2577047910233263        -1.4171004573380877E-4
2.2658559910313314        -1.4195197104510546E-4
2.3676869232427458        -1.4482004681965228E-4
2.4285618832835487        -1.4641063614280925E-4
2.4776414195844456        -1.4762548735289296E-4
2.5597411027821737        -1.495228917381829E-4
2.587595915926144         -1.5012831309355214E-4
2.605638544928464         -1.5051465863038336E-4
2.690377264744999         -1.522307510358664E-4
2.7898249750600623        -1.540377555570943E-4
2.7931586135638535        -1.5409445755673804E-4
2.795999184334639         -1.5414257477625308E-4
2.886467474650962         -1.5556828945398167E-4
2.9934279310970453        -1.5705261846579895E-4
2.9987405982252007        -1.5712006942222398E-4
3.004158633553591         -1.571882596553868E-4
3.096904432980025         -1.5826181609800572E-4
3.1878465420699302        -1.5914252821734319E-4
3.1950682677348468        -1.5920516792567151E-4
3.20022833215325          -1.5924948912012215E-4
3.312209856757975         -1.6010196538527514E-4
3.3391442372021243        -1.6027581323396604E-4
3.4472985197000976        -1.6083520261146302E-4
3.4919569073296843        -1.6100825802771587E-4
3.5877458820677792        -1.6126525971145073E-4
3.638592391502256         -1.6134237343459304E-4
3.716841562656845         -1.6138682142422306E-4
3.7748513768289738        -1.6136169333193025E-4
3.8515670800638264        -1.612483536031403E-4
3.9155259450512014        -1.6109113242570035E-4
3.9908868410819207        -1.608326839778261E-4
4.053696355620441         -1.6055962286239857E-4
4.123782559172713         -1.6019557648662444E-4
4.188977393135018         -1.5980073813158635E-4
4.25797138476238          -1.593234168487482E-4
4.32549296052572          -1.588025483143141E-4
4.393405451529761         -1.5822504741142934E-4
4.460997845019237         -1.5759838832708032E-4
4.526972316164428         -1.5693809060231126E-4
4.595502220544667         -1.5620133991420027E-4
4.660867943347748         -1.5545232514043046E-4
4.729632812426468         -1.5461869474938E-4
4.795109989950655         -1.5378140253532029E-4
4.8637396076929456        -1.528578549720748E-4
4.9288578554557505        -1.5194049815909716E-4
4.997823707289872         -1.509253408087141E-4
5.0627362364808235        -1.49931983405242E-4
5.131950753677532         -1.488330826022248E-4
5.196753562152763         -1.4776707684867452E-4
5.266002666271752         -1.465891852970834E-4
5.330564885629333         -1.454562952774021E-4
5.399984345409778         -1.442007944072873E-4
5.464507097096836         -1.4299979562447344E-4
5.534207565219531         -1.4166844850271998E-4
5.598590416044395         -1.4040732507968526E-4
5.668201657901316         -1.390107867745956E-4
5.7323109106644985        -1.3769493162725155E-4
5.801984528077916         -1.362325765792966E-4
5.866053251298696         -1.348595117662322E-4
5.935773281098264         -1.3333619598335784E-4
5.999819357195066         -1.319100893012009E-4
6.06943026035092          -1.303315218590116E-4
6.133370401115039         -1.288564395044065E-4
6.202966229153082         -1.2722355300617166E-4
6.266895257245039         -1.2569932243289777E-4
6.336402864712845         -1.2401718552765704E-4
6.400391615919401         -1.224456770103898E-4
6.469802979022835         -1.2071701336596032E-4
6.533812109097288         -1.1910160945015658E-4
6.603169442931701         -1.1732818286667967E-4
6.667206403539823         -1.1566990106011367E-4
6.736475576446508         -1.1385501100892076E-4
6.800572334185563         -1.1215609262478893E-4
6.869816412382852         -1.1030047125082823E-4
6.933979712216875         -1.0856307994449315E-4
7.003189387211959         -1.0666971379605115E-4
7.0673557398430935        -1.0489674287622446E-4
7.136501337938173         -1.0296835918081455E-4
7.200697969510117         -1.0116143647630965E-4
7.269882282768491         -9.919716795727837E-5
7.33413739223513          -9.735800056339922E-5
7.403327311641766         -9.536159567632251E-5
7.467468500963131         -9.349621809977075E-5
7.53646653254453          -9.147481245469702E-5
7.60068296697272          -8.957972806194129E-5
7.669752265354036         -8.752759817443844E-5
7.734096457573928         -8.56038122974946E-5
7.803174505590671         -8.352556048746404E-5
7.867550987191682         -8.157677611522838E-5
7.936725388209309         -7.94706936202208E-5
8.001049581092532         -7.75010732135097E-5
8.070129277732976         -7.537481130855564E-5
8.134358053097602         -7.338844418972328E-5
8.203396583921092         -7.12432107151871E-5
8.267548777328386         -6.924042771878092E-5
8.336318569881875         -6.70841549650855E-5
8.400613017339726         -6.505947253939604E-5
8.469410748315493         -6.288466258534274E-5
8.533927041051813         -6.0838159129335965E-5
8.602662373397507         -5.865033118238699E-5
8.667384993073878         -5.658311698788194E-5
8.736349628419578         -5.4373493940994005E-5
8.80099613742628          -5.229573984238593E-5
8.869998710150268         -5.007211459779481E-5
8.934569262764137         -4.798652296598907E-5
9.003612048205413         -4.575135818499362E-5
9.068107493584538         -4.3658580913199E-5
9.137122890473385         -4.141458309893434E-5
9.201608389800999         -3.931361659958246E-5
9.270960125188706         -3.705059578451981E-5
9.335553795941863         -3.494017133838867E-5
9.405102285298781         -3.266498859782533E-5
9.469362047951774         -3.056012714573766E-5
9.538860765641473         -2.8281339651703114E-5
9.603022173885265         -2.6175415205884773E-5
9.67237814879112          -2.3897759353536856E-5
9.736325037354483         -2.179710155897429E-5
9.805673264897589         -1.9518319044122147E-5
9.869774028388898         -1.741130131672153E-5
9.939410501886352         -1.5122168698816708E-5
10.00338147060507         -1.301913477683218E-5
10.073100831984858        -1.0728047591487845E-5
10.136898207145343        -8.63280088778404E-6
10.206748151624524        -6.340127664298918E-6
10.270449050520522        -4.250513706994248E-6
10.340523207076805        -1.9537660558944965E-6
10.404037313097254        1.2622130924161105E-7
10.47418948953004         2.4205929410263934E-6
10.537493228933737        4.488001595645358E-6
10.60775744396679         6.779418354243058E-6
10.671020444932974        8.839500674525747E-6
10.741584673492493        1.113338818053118E-5
10.804626941120972        1.3179229870601632E-5
10.875475074137901        1.5473356450635277E-5
10.938338108628773        1.750430205308183E-5
11.009421736036103        1.9795605081752304E-5
11.072015437967126        2.1808567124693817E-5
11.143288895408475        2.409474272118097E-5
11.205654360243269        2.609001303564426E-5
11.277301189482403        2.8375220656573676E-5
11.33951385454367         3.035339486914459E-5
11.411440073467013        3.263333278235272E-5
11.473297019593666        3.4587883312206425E-5
11.545353354076926        3.6856871362446994E-5
11.606991539656923        3.879110431326619E-5
11.679386751518898        4.1053989816900516E-5
11.740899645257944        4.2969211471587625E-5
11.813522587893425        4.5221465068142816E-5
11.874715366191674        4.71116128620441E-5
11.947376588774363        4.9346327185018795E-5
12.00842161125771         5.121566259417739E-5
12.08124701945655         5.343505660856389E-5
12.142217583436725        5.528437428201166E-5
12.21513122532977         5.7485418340407965E-5
12.275919280351765        5.9311478419977254E-5
12.348770235268859        6.148854975311854E-5
12.409508071719255        6.329416978407019E-5
12.482229474368891        6.544378212436857E-5
12.542983705052192        6.72296495874611E-5
12.6155389368426          6.935047861091788E-5
12.676486349646883        7.11217388810677E-5
12.748796693882708        7.321044331099554E-5
12.81002116422581         7.496808040660647E-5
12.881971840008362        7.702004969253266E-5
12.943414725038298        7.87610534743721E-5
13.015076771241514        8.077847810429428E-5
13.07675982008004         8.250336101896875E-5
13.147737803469042        8.447426280180601E-5
13.210048652832995        8.619223578205541E-5
13.280380136186025        8.811676286824071E-5
13.343051613469106        8.981908426808134E-5
13.413005906296664        9.170520185527299E-5
13.47602874520313         9.339143339102027E-5
13.545417475845882        9.523314609810215E-5
13.608977219034577        9.690649402778791E-5
13.67762855637004         9.869848617026185E-5
13.741425268789158        1.0034994851163617E-4
13.80965455783939         1.0210143098499862E-4
13.873918242745065        1.0373681910675281E-4
13.941737108200126        1.0544706186485079E-4
14.006458946465361        1.0706424799062233E-4
14.073783899383399        1.0873031670649394E-4
14.138793960806737        1.1032407590614779E-4
14.205796332264496        1.1195123141436918E-4
14.271121608987096        1.1352212668902464E-4
14.337788634852533        1.151089183488555E-4
14.403441702746935        1.1665541593324238E-4
14.469861688785127        1.1820305373313007E-4
14.535838598835237        1.1972422570411202E-4
14.60201465882665         1.2123382859610211E-4
14.668201676553075        1.227270108154319E-4
14.734166722803506        1.241980478331213E-4
14.800530958767188        1.256607225374021E-4
14.866465598398952        1.2709623435255962E-4
14.933145948472081        1.2853083315678726E-4
14.998912571920597        1.29928881519272E-4
15.065723099916934        1.3133141395653918E-4
15.131397985533068        1.3269217654140967E-4
15.19826302540191         1.3405933664178336E-4
15.264032759000841        1.3538562955208653E-4
15.33115720536675         1.3672121953251486E-4
15.396819725333575        1.380101062969296E-4
15.464026344004056        1.3931070474671088E-4
15.52966168698017         1.4056220100080763E-4
15.596871025760946        1.4182456608614343E-4
15.662772647489648        1.4304310493092645E-4
15.730214821830815        1.4427132371892242E-4
15.796159069117675        1.4545386961112473E-4
15.86356194815313         1.4664318510792485E-4
15.929637428010823        1.4778952548987297E-4
15.996912332820568        1.4893678546751892E-4
16.06318507159376         1.500469362688493E-4
16.1304122510908          1.5115376117334086E-4
16.196803121184594        1.5222772654455824E-4
16.26406441761428         1.5329581936438612E-4
16.330894970527005        1.5433665083135488E-4
16.397867203082257        1.553592684145586E-4
16.46472431834993         1.5635939026256495E-4
16.531310458517943        1.5733588974711784E-4
16.598291741065836        1.5829848081071098E-4
16.6647837943361          1.59233866429934E-4
16.731997639243282        1.6015846982400604E-4
16.798287445573884        1.6104974494401034E-4
16.865681546849203        1.6193459019257924E-4
16.931757642463953        1.6278234760767882E-4
16.99934383126859         1.636292151117422E-4
17.06527556306096         1.6443497652770332E-4
17.133214526552845        1.6524371598458063E-4
17.198842440355676        1.6600417267119592E-4
17.266979575946106        1.6677188306190332E-4
17.33228943697583         1.6748792409049568E-4
17.40064302749594         1.6821656467506235E-4
17.465644471194558        1.6888912834990154E-4
17.53418897093012         1.6957638894553477E-4
17.598902937101577        1.7020455200353286E-4
17.66778772905233         1.7085093746364445E-4
17.732362698441918        1.7143710230210253E-4
17.801436142117907        1.7204291417329356E-4
17.866004789710736        1.7258878157260982E-4
17.935625534230823        1.7315476633401536E-4
17.999842483966376        1.736560355997697E-4
18.069564423036613        1.741775799969794E-4
18.13339830844842         1.746354131208635E-4
18.203273413360442        1.7511502292399432E-4
18.26701421487496         1.7553225802628166E-4
18.337092531073914        1.7596820918798432E-4
18.400696047569326        1.763432379091E-4
18.470858719891744        1.767340971378921E-4
18.53429780222102         1.7706792140362974E-4
18.60457696403875         1.7741602954092755E-4
18.667903750991222        1.7770953127670892E-4
18.738214902956074        1.7801259045904997E-4
18.801514354642407        1.782648935103134E-4
18.871896718994535        1.7852257501241135E-4
18.93513928421506         1.787346418150213E-4
19.00561802120651         1.789492545111623E-4
19.068669013663424        1.7912122906009958E-4
19.138996639573683        1.7929036439497852E-4
19.202092488336206        1.7942174701074737E-4
19.27249191171363         1.7954563672396593E-4
19.335659578335992        1.7963746963468023E-4
19.406091908935494        1.7971830520331264E-4
19.469185155767526        1.7977079845553966E-4
19.539512632659218        1.7980678236011787E-4
19.602664422308532        1.7981885627890137E-4
19.67292711809351         1.7980984420484238E-4
19.73613260352748         1.797825878182227E-4
19.80633599707958         1.7973105348429005E-4
19.86955451289362         1.796648902106251E-4
19.939593385139958        1.7956941948684706E-4
20.00292507551202         1.794630279943968E-4
20.072910401072154        1.7932339573514317E-4
20.136392203593598        1.7917774466773623E-4
20.206281421955907        1.7899649606970965E-4
20.26995076789611         1.7881170909334832E-4
20.33991744894868         1.785867453575186E-4
20.40360984519188         1.7836201571411198E-4
20.473400049230083        1.780940796255548E-4
20.537063124825934        1.7783091471291394E-4
20.606742935361837        1.7752237121859213E-4
20.670512053080014        1.7722061726703527E-4
20.74009653943898         1.7686998248391754E-4
20.80395622695369         1.7652857641336792E-4
20.873394198963055        1.7613619958636693E-4
20.93731314460891         1.7575654580514842E-4
21.006640449646564        1.753247592163269E-4
21.07070438877532         1.749066545744347E-4
21.1399998091933          1.7443356193956908E-4
21.20413279956533         1.7397641170298708E-4
21.273252645304332        1.7346312666896446E-4
21.33736687356876         1.7296890717800184E-4
21.40640679551639         1.724172327652733E-4
21.47058667697524         1.7188569063117664E-4
21.53953720780403         1.7129441339318763E-4
21.603791132552242        1.7072455419658538E-4
21.6726705833421          1.7009367308188923E-4
21.736956015035048        1.694871700802925E-4
21.805806723255614        1.688186435237143E-4
21.870099565655497        1.6817611150625307E-4
21.938885395329425        1.6746903809088595E-4
22.003220279726346        1.6678934325785352E-4
22.071998276559786        1.6604329035959872E-4
22.136379554326407        1.653276877404194E-4
22.205143172932278        1.6454496134542354E-4
22.269498387306793        1.637946408888501E-4
22.338166021092675        1.6297502200233815E-4
22.40257403550915         1.6218839908586913E-4
22.47124389094054         1.613309307159949E-4
22.535768562694486        1.605084630186261E-4
22.60437340906103         1.5961617654086917E-4
22.6690053712139          1.587582420727951E-4
22.737635321884646        1.5782881020145263E-4
22.802287089452502        1.569358915842478E-4
22.870852963139857        1.5597076081139526E-4
22.93556847226987         1.550435677905784E-4
23.004028887020166        1.5404553355885032E-4
23.0687587949661          1.5308513185457602E-4
23.1369786895014          1.5205532689450916E-4
23.201852944867554        1.5105924953843486E-4
23.270118522767486        1.4999369958496042E-4
23.335264976558598        1.489610528042001E-4
23.40343945051151         1.4786390318677174E-4
23.46875552781412         1.4679643295830797E-4
23.536917533346664        1.4566546242422785E-4
23.60232813349027         1.4456382961898715E-4
23.670395796936027        1.4340074444760224E-4
23.735831590124704        1.4226739573854305E-4
23.803874234224196        1.4107305757331167E-4
23.869386940535758        1.3990740185092508E-4
23.937536177487484        1.3867855433715313E-4
24.002996231459274        1.3748256551252732E-4
24.071116044222936        1.36221983372339E-4
24.136436820128154        1.3499865452121183E-4
24.204617134050665        1.3370658469745835E-4
24.269800766214683        1.324563649690239E-4
24.337950031683867        1.311337703845986E-4
24.40308464038387         1.298548789363274E-4
24.47146332770962         1.284969998667675E-4
24.536571072176994        1.2719025061427264E-4
24.605148918068465        1.25799270591111E-4
24.670220717945543        1.244651690356427E-4
24.739362375474897        1.2303260614794217E-4
24.80404280411932         1.2167846559537376E-4
24.873415515246947        1.2021131401087846E-4
24.937634353496144        1.1884020366149568E-4
25.007319525698787        1.1733829089254189E-4
25.071242367089937        1.1594731905985202E-4
25.14129789218952         1.1440853372564505E-4
25.204868333693227        1.1299919352944848E-4
25.275270742254214        1.1142424935654858E-4
25.338509441981476        1.0999749994716401E-4
25.40923861160631         1.0838823217538122E-4
25.472174536977846        1.0694395727046053E-4
25.54328000862748         1.0529848753865358E-4
25.60586659919195         1.038381129636445E-4
25.677338841648808        1.0215691111282711E-4
25.739627609824886        1.0068054818911104E-4
25.81141294669811         9.896618510509948E-5
25.873392375569658        9.747460419009873E-5
25.945485282466482        9.572662883398144E-5
26.007161490794676        9.422011662353971E-5
26.07987279632306         9.243122505524129E-5
26.1413176082987          9.090918258538809E-5
26.214528818870853        8.908331406418678E-5
26.27532415529707         8.755665151396389E-5
26.34861709984115         8.5703880745199E-5
26.409151027924988        8.416352696932754E-5
26.482638862869972        8.228154335556625E-5
26.542984412877825        8.072673775786683E-5
26.616605882812504        7.881841180396814E-5
26.676843004114858        7.724743615824373E-5
26.750575562630054        7.531313916410562E-5
26.810732415226873        7.372572203261889E-5
26.884368577305057        7.17715889993836E-5
26.944389609553443        7.017019197499291E-5
27.01801761132876         6.819523088236961E-5
27.07806401922802         6.657582938917708E-5
27.15170531492674         6.457946461576422E-5
27.21175954415703         6.294301902023386E-5
27.2853013918394          6.092904928997741E-5
27.345389689167412        5.9275697379017765E-5
27.418822739561158        5.72456198929736E-5
27.478993405759994        5.557423049566587E-5
27.552108298157943        5.353408559135167E-5
27.612564882933917        5.1839527424587894E-5
27.68550885696875         4.97860833714416E-5
27.746261741757166        4.806873715992437E-5
27.8190048794367          4.6003973319450156E-5
27.879910743288285        4.426800561585574E-5
27.952224702330014        4.219883597632491E-5
28.01350263116784         4.043861336422973E-5
28.0856282305195          3.835906387058371E-5
28.14730179275799         3.6574524897581366E-5
28.219188233322498        3.44870901062247E-5
28.281008140836093        3.26855579098709E-5
28.35225100919983         3.0602583596859284E-5
28.414606723774707        2.877343638872734E-5
28.48560831737569         2.6684147300634056E-5
28.54846676487047         2.4828927029524552E-5
28.619225370074968        2.2734302210510302E-5
28.68212318101305         2.0866826682655348E-5
28.752040179363807        1.878534935485471E-5
28.81555126292727         1.6889472212118668E-5
28.885023038702602        1.4810406530540304E-5
28.949023832625272        1.2890426294170925E-5
29.01815990189405         1.0811387981325007E-5
29.08239021038076         8.875253991134098E-6
29.150773867848866        6.809594325327308E-6
29.21564247416604         4.845987564317931E-6
29.28329454972364         2.7941699398711143E-6
29.34850913622894         8.126387449496135E-7
29.415725908753345        -1.2334680039248823E-6
29.481523645448           -3.239967411247521E-6
29.54831610746668         -5.279842975227106E-6
29.614689530529738        -7.309956964623507E-6
29.680875933052185        -9.33701427327383E-6
29.74761186823834         -1.1383446657304697E-5
29.81340531365689         -1.3403479407849836E-5
29.880642769317355        -1.54702608258419E-5
29.946047117355075        -1.748242637707295E-5
30.013780074031843        -1.9568031124993512E-5
30.078682802871           -2.156782358344813E-5
30.146783238772773        -2.3667420911103327E-5
30.211312104009554        -2.56581098141669E-5
30.27986412570062         -2.7773978668024025E-5
30.344054698888424        -2.975559852424315E-5
30.41301825652527         -3.188496100261474E-5
30.47681055147509         -3.385458845206205E-5
30.54612695795965         -3.59945866602844E-5
30.6095807394725          -3.795341546327503E-5
30.679281603581448        -4.0104616809221206E-5
30.742474674170523        -4.205388757127296E-5
30.812478103137387        -4.421203522750293E-5
30.875420147606047        -4.6150916246238315E-5
30.94568424880381         -4.83134659533017E-5
31.008422988816026        -5.024272672733193E-5
31.078857500445327        -5.2406398475975557E-5
31.141406753775268        -5.432519641313395E-5
31.212001465785484        -5.6487810267853216E-5
31.27432439493737         -5.8393813741697426E-5
31.344978138517764        -6.055079179793378E-5
31.4071672154347          -6.24460081683685E-5
31.47793259443468         -6.459837691014899E-5
31.540102139165818        -6.648492026918435E-5
31.61086753219703         -6.862732220869376E-5
31.672815347970978        -7.049773799414977E-5
31.743437950788053        -7.262412049784287E-5
31.805276186463832        -7.448080397506215E-5
31.87603485439764         -7.659890888066036E-5
31.938034032824735        -7.844849567476739E-5
32.00865491276866         -8.054810918459271E-5
32.07066055431247         -8.238446780775307E-5
32.1411112331273          -8.446253944031767E-5
32.203137820394936        -8.628473460779251E-5
32.27353661094986         -8.834402218627351E-5
32.33578117594372         -9.015625031155367E-5
32.40593473806692         -9.218914534037433E-5
32.46840349859047         -9.398979723496822E-5
32.538424216704065        -9.599697388115167E-5
32.6010022088532          -9.778082002850845E-5
32.67086927815394         -9.976083037004893E-5
32.73372716753538         -1.0153105122292635E-4
32.80327458163936         -1.0347735563158802E-4
32.86648377292661         -1.0523383397052927E-4
32.935918897554785        -1.0714901405861393E-4
32.99927521580314         -1.088834581416548E-4
33.068498971984425        -1.1076379127517278E-4
33.13210688809058         -1.1247735941551616E-4
33.201020304580624        -1.1431848385667663E-4
33.26507047686672         -1.1601377763555906E-4
33.33392261627668         -1.178182384413829E-4
33.39817629129983         -1.1948542333154445E-4
33.466788905018916        -1.2124737242698003E-4
33.53140005286298         -1.2288863415916426E-4
33.59962147703668         -1.2460272726313453E-4
33.66474446009492         -1.2621888076962232E-4
33.732808661002224        -1.2788597497249748E-4
33.79821548768666         -1.2946674662335929E-4
33.86607302584471         -1.3108424989126543E-4
33.932081289441655        -1.326351585658847E-4
33.99941186884645         -1.3419426143626003E-4
34.06582080779464         -1.3570678815295176E-4
34.1327403948672          -1.3720430250634816E-4
34.1994325331633          -1.3867011834833734E-4
34.26610459017307         -1.4010844941489037E-4
34.3333240371084          -1.415307491818936E-4
34.39950448460636         -1.4290375540537247E-4
34.46711283601255         -1.4427502565566482E-4
34.53299268906478         -1.4557931449713413E-4
34.600801251523976        -1.4688888100548064E-4
34.666559698142734        -1.4812640152868527E-4
34.7348553342604          -1.493774093818012E-4
34.800208066189825        -1.5054182549324754E-4
34.86882459390316         -1.517258326450329E-4
34.93399083136404         -1.5281208661121215E-4
35.00271316487189         -1.539172827005348E-4
35.06765453712883         -1.5492289208828163E-4
35.136846553732475        -1.5595244145853783E-4
35.201192482270244        -1.5687110839988493E-4
35.27111206810956         -1.5782178092096956E-4
35.3356429540241          -1.5865350190957654E-4
35.40549940579136         -1.595044325314016E-4
35.470075430470146        -1.6024462006143886E-4
35.54006460635886         -1.6099545020811912E-4
35.60448844554264         -1.6163931319413977E-4
35.67531900995569         -1.622888047033067E-4
35.740414971981785        -1.628299915695853E-4
35.81120643669681         -1.633579509046483E-4
35.875228450470324        -1.6378053329877318E-4
35.94590410213515         -1.6418395915766162E-4
36.008832222655734        -1.6448745705159714E-4
36.08442542781935         -1.6477541838154705E-4
36.14998003189251         -1.6495577428549458E-4
36.226299369896125        -1.6508457577590313E-4
36.28588344445883         -1.651230216405055E-4
36.36064978249414         -1.6509104124940325E-4
36.415612889407186        -1.6501058581099397E-4
36.50354739171544         -1.6477207066571274E-4
36.56050706959017         -1.6454389756859317E-4
36.65236257778054         -1.6405391041116467E-4
36.69462665400466         -1.6377480846489217E-4
36.78865019144768         -1.630346529431773E-4
36.81008615639442         -1.6284287687759659E-4
36.844869672676495        -1.6251043818414667E-4
36.917065462881716        -1.617369277097048E-4
36.98471381620762         -1.6090985102038428E-4
37.02404476936902         -1.6038349194485418E-4
37.06601961581253         -1.5978484957644378E-4
37.13690122109251         -1.5869014239966523E-4
37.18913295975629         -1.578073106695792E-4
37.23752786746709         -1.5693606008380023E-4
37.3016883243467          -1.556944103520324E-4
37.34099507642823         -1.54884981028755E-4
37.37064334783886         -1.5424993687521875E-4
37.44446228538936         -1.5257722678523972E-4
37.53115062586356         -1.5044124221528179E-4
37.55062747035936         -1.4993437934063332E-4
37.56995429706686         -1.4942164352208366E-4
37.65679265532937         -1.469976546763266E-4
37.74430506622571         -1.4435593652641686E-4
37.76308304553253         -1.4376426018903894E-4
37.77973005246912         -1.4322784435070432E-4
37.87064953077712         -1.401805682001628E-4
37.96821664626701         -1.366692523318054E-4
37.977919206225394        -1.36306416791892E-4
37.98696069202969         -1.359660795730904E-4
38.08518888167366         -1.3213037982051304E-4
38.18707328224454         -1.278785518506388E-4
38.19122997389744         -1.276994916382666E-4
38.19527742993517         -1.2752471563800332E-4
38.29727106612123         -1.2298320552211125E-4
38.402017378924654        -1.1804431397187723E-4
38.403329499327334        -1.1798088888483487E-4
38.404622991459384        -1.1791760479129901E-4
38.50971965723615         -1.1268443120082111E-4
38.61593290115366         -1.0717686753845E-4
38.61610899469749         -1.0716755378310715E-4
38.61628755334487         -1.0715810902876144E-4
38.72249833215884         -1.014299990542315E-4
38.82819244419595         -9.555067241468085E-5
38.829012715446495        -9.550470588731873E-5
38.82983147301552         -9.5458818988952E-5
38.93552709873411         -8.949157320044252E-5
39.041418129685944        -8.34265611374029E-5
39.04204264067216         -8.339034200099339E-5
39.04266717439596         -8.335411200139073E-5
39.148523653883           -7.72802970476706E-5
39.25457670548167         -7.136353606197868E-5
39.2550036759422          -7.134005566799065E-5
39.2554298550018          -7.131662151893497E-5
39.36148369800142         -6.556966269387593E-5
39.46766359291285         -6.0145495318575354E-5
39.46791288828612         -6.013348114067253E-5
39.468161816024825        -6.012148805022758E-5
39.574342078570844        -5.531291811494181E-5
39.68067915584614         -5.111134676452953E-5
39.68077138210303         -5.1107930850546055E-5
39.68086344416289         -5.110444579908261E-5
39.78718096122088         -4.771262627826038E-5
39.893559795479554        -4.5605022247090144E-5
39.89359048061044         -4.560459991166722E-5
39.89362114805429         -4.560417792663349E-5
39.99999999999999         -4.478385832246876E-5



==> highlights.txt <==
1. A unified framework for crystal plasticity is proposed which can model the
simultaneous evolution of bulk dislocations and grain boundaries (GB) seen in
phenomena such as recovery and recrystallization.

2. The framework is built in two steps. 1) Kinematics: grain boundaries are described
completely using geometrically necessary dislocations (GNDs), and not as a new
class of defects which makes it possible to model them within the framework of standard
crystal plasticity. 2) Energetics: GB energy is constructed as a non-standard function of
GNDs.

3. The highlight of the kinematic framework is that is is geometrically
nonlinear, and therefore GBs of arbitrary misorientation can be constructed with
zero lattice strain.

4. We simulate various GB-mediated phenomena which are curvature-induced such as
grain rotation and shrinkage, and stress-induced such as GB sliding and coupled
motions, and dynamic recovery.



